TOI-3362b: A Proto-Hot Jupiter Undergoing High-Eccentricity Tidal Migration

High-eccentricity tidal migration is a possible way for giant planets to be emplaced in short-period orbits. If it commonly operates, one would expect to catch proto-Hot Jupiters on highly elliptical orbits that are undergoing high-eccentricity tidal migration. As of yet, few such systems have been discovered. Here, we introduce TOI-3362b (TIC-464300749b), an 18.1-day, 5 $M_{\rm Jup}$ planet orbiting a main-sequence F-type star that is likely undergoing high-eccentricity tidal migration. The orbital eccentricity is 0.815$^{+0.023}_{-0.032}$. With a semi-major axis of 0.153$^{+0.002}_{-0.003}$ au, the planet's orbit is expected to shrink to a final orbital radius of 0.051$^{+0.008}_{-0.006}$ au after complete tidal circularization. Several mechanisms could explain the extreme value of the planet's eccentricity, such as planet-planet scattering and secular interactions. Such hypotheses can be tested with follow-up observations of the system, e.g., measuring the stellar obliquity and searching for companions in the system with precise, long-term radial velocity observations. The variation in the planet's equilibrium temperature as it orbits the host star and the tidal heating at periapse make this planet an intriguing target for atmospheric modeling and observation. Because the planet's orbital period of 18.1 days is near the limit of TESS's period sensitivity, even a few such discoveries suggest that proto-Hot Jupiters may be quite common.

==> Data/464300749_o79.csv <==
2280.909078945825,10.377624
2280.916023544208,10.381909
2280.9229681433235,10.378457
2280.9299127430927,10.378180
2280.9368573428646,10.376547
2280.943801942632,10.377496
2280.950746542402,10.381466
2280.9576911421727,10.376044
2280.9646357426745,10.377329
2280.97158034383,10.377849
2280.978524944987,10.383200
2280.985469546145,10.379214
2280.9924141473016,10.378549
2280.999358748458,10.383199
2281.006303350329,10.377089
2281.0132479528393,10.376215
2281.02019255535,10.381070
2281.02713715786,10.377829
2281.034081760371,10.382859
2281.041026362881,10.379384
2281.0479709660763,10.379739
2281.0549155698814,10.378528
2281.0618601736837,10.382060
2281.068804777489,10.381326
2281.0757493812944,10.381861
2281.082693985101,10.381310
2281.089638589546,10.381179
2281.0965831945664,10.378760
2281.1035277995875,10.377147
2281.110472404608,10.378799
2281.1174170096283,10.381980
2281.1243616146485,10.382330
2281.1313062202657,10.380958
2281.1382508264114,10.378726
2281.1451954325566,10.379327
2281.152140038704,10.379435
2281.15908464485,10.378744
2281.1660292509973,10.382408
2281.1729738576864,10.373849
2281.179918464864,10.374864
2281.1868630720414,10.379774
2281.193807679217,10.378463
2281.200752286392,10.379397
2281.207696893569,10.381574
2281.214641501237,10.378949
2281.221586109346,10.377917
2281.2285307174543,10.380084
2281.235475325563,10.378199
2281.242419933671,10.379160
2281.2493645417803,10.379779
2281.256309150329,10.378800
2281.2632537592735,10.377402
2281.270198368219,10.380305
2281.277142977165,10.376715
2281.2840875861107,10.377914
2281.291032195054,10.380211
2281.2979768043915,10.379897
2281.3049214140815,10.378740
2281.31186602377,10.378770
2281.3188106334583,10.378624
2281.3257552431483,10.379721
2281.3326998528387,10.377529
2281.3396444628756,10.377763
2281.3465890732214,10.379793
2281.353533683569,10.378531
2281.360478293916,10.379298
2281.367422904264,10.379374
2281.3743675146097,10.380397
2281.381312125264,10.380034
2281.3882567361884,10.379976
2281.3952013471135,10.378804
2281.402145958037,10.378728
2281.4090905689627,10.377611
2281.416035179887,10.375970
2281.4229797910784,10.379290
2281.4299244025065,10.378357
2281.4368690139354,10.378580
2281.4438136253634,10.380349
2281.450758236792,10.378058
2281.457702848219,10.378588
2281.4646474598776,10.381283
2281.4715920717417,10.378540
2281.4785366836077,10.380447
2281.48548129547,10.378151
2281.4924259073337,10.379353
2281.4993705191982,10.376603
2281.5063151312593,10.378959
2281.513259743496,10.377787
2281.5202043557347,10.378629
2281.527148967974,10.379877
2281.5340935802105,10.380719
2281.5410381924494,10.379796
2281.5479828048547,10.380921
2281.5549274174114,10.380897
2281.561872029966,10.381389
2281.568816642521,10.381869
2281.5757612550788,10.382790
2281.5827058676346,10.381925
2281.5896504803304,10.382859
2281.5965950931527,10.383218
2281.6035397059763,10.383083
2281.610484318799,10.381122
2281.6174289316214,10.383190
2281.624373544445,10.380703
2281.631318157385,10.382797
2281.63826277043,10.380608
2281.645207383473,10.381172
2281.6521519965163,10.380428
2281.6590966095614,10.384244
2281.666041222605,10.380540
2281.672985835745,10.382669
2281.679930448968,10.383927
2281.6868750621925,10.385889
2281.6938196754163,10.381997
2281.700764288639,10.381319
2281.7077089018626,10.383209
2281.714653515161,10.383779
2281.721598128529,10.383638
2281.7285427418933,10.383164
2281.73548735526,10.385251
2281.7424319686256,10.383354
2281.749376581992,10.386122
2281.756321195414,10.381063
2281.7632658088883,10.383948
2281.770210422364,10.382319
2281.777155035838,10.382663
2281.7840996493105,10.384935
2281.7910442627854,10.383024
2281.7979888763,10.385030
2281.80493348985,10.384762
2281.8118781034023,10.383852
2281.8188227169553,10.384209
2281.8257673305066,10.383519
2281.832711944057,10.386240
2281.8396565576354,10.383662
2281.846601171236,10.385463
2281.853545784838,10.385259
2281.860490398438,10.383872
2281.8674350120405,10.384286
2281.8743796256426,10.383898
2281.881324239256,10.384923
2281.88826885288,10.383561
2281.895213466507,10.383568
2281.902158080132,10.384516
2281.9091026937585,10.383390
2281.9160473073835,10.387694
2281.92299192101,10.385754
2281.9299365346374,10.386549
2281.936881148264,10.384934
2281.943825761891,10.385472
2281.950770375517,10.382796
2281.957714989145,10.382456
2281.9646596027615,10.385193
2281.9716042163705,10.384067
2281.9785488299776,10.385148
2281.9854934435857,10.387106
2281.9924380571924,10.386772
2281.999382670801,10.383080
2282.0063272843877,10.383607
2282.0132718979594,10.384318
2282.0202165115275,10.384997
2282.027161125098,10.385164
2282.0341057386668,10.385400
2282.0410503522367,10.384593
2282.047994965775,10.383653
2282.05493957929,10.386517
2282.0618841928044,10.385497
2282.0688288063184,10.387178
2282.075773419832,10.386376
2282.0827180333454,10.384984
2282.0896626468225,10.387243
2282.0966072602637,10.383635
2282.1035518737062,10.386252
2282.1104964871506,10.384388
2282.1174411005927,10.385712
2282.124385714034,10.383424
2282.1313303274324,10.384364
2282.1382749407885,10.386266
2282.1452195541438,10.384369
2282.1521641675017,10.384324
2282.1591087808597,10.384945
2282.1660533942163,10.385519
2282.17299800752,10.385308
2282.1799426207776,10.384809
2282.1868872340365,10.385149
2282.1938318472935,10.383364
2282.20077646055,10.384495
2282.2077210738094,10.385864
2282.214665687008,10.384354
2282.221610300155,10.385437
2282.2285549133007,10.384362
2282.235499526448,10.385844
2282.242444139594,10.384992
2282.2493887527394,10.384532
2282.256333365823,10.386083
2282.2632779788487,10.388066
2282.2702225918733,10.383642
2282.2771672048952,10.386025
2282.2841118179203,10.385631
2282.2910564309454,10.386484
2282.298001043899,10.384023
2282.304945656792,10.386594
2282.3118902696833,10.386058
2282.3188348825756,10.385340
2282.325779495466,10.383836
2282.332724108358,10.385505
2282.3396687211757,10.382965
2282.3466133339257,10.386819
2282.3535579466757,10.384320
2282.360502559425,10.383844
2282.367447172176,10.385192
2282.3743917849256,10.384992
2282.3813363975946,10.385697
2282.388281010195,10.383173
2282.3952256227944,10.384811
2282.4021702353934,10.386673
2282.4091148479934,10.383619
2282.4160594605924,10.384392
2282.4230040731086,10.383434
2282.429948685548,10.385249
2282.4368932979883,10.383655
2282.443837910429,10.384293
2282.4507825228698,10.388324
2282.457727135311,10.387220
2282.4646717476635,10.386387
2282.4716163599387,10.383391
2282.4785609722117,10.384688
2282.485505584486,10.385609
2282.492450196761,10.385855
2282.4993948090373,10.384624
2282.5063394212193,10.382411
2282.5132840333213,10.385979
2282.5202286454223,10.383267
2282.5271732575225,10.385696
2282.534117869625,10.385697
2282.5410624817255,10.386343
2282.548007093734,10.384388
2282.554951705655,10.384689
2282.5618963175775,10.383761
2282.5688409294994,10.385065
2282.5757855414213,10.386956
2282.5827301533427,10.384859
2282.5896747651677,10.382983
2282.596619376905,10.384754
2282.6035639886404,10.384474
2282.610508600378,10.384812
2282.6174532121145,10.384686
2282.624397823851,10.384787
2282.6313424354867,10.384068
2282.638287047033,10.387281
2282.645231658581,10.382455
2282.6521762701254,10.385796
2282.659120881671,10.384369
2282.6660654932175,10.384449
2282.6730101046587,10.385131
2282.679954716008,10.385560
2282.686899327359,10.385731
2282.69384393871,10.384500
2282.7007885500584,10.386076
2282.7077331614096,10.382721
2282.714677772653,10.382221
2282.7216223838027,10.385178
2282.7285669949506,10.382019
2282.7355116060994,10.384647
2282.74245621725,10.384607
2282.749400828398,10.386164
2282.756345439439,10.384451
2282.7632900503827,10.383812
2282.7702346613273,10.385628
2282.7771792722697,10.382722
2282.7841238832134,10.385685
2282.791068494158,10.386829
2282.798013104991,10.384144
2282.8049577157262,10.385743
2282.8119023264608,10.383466
2282.818846937193,10.385332
2282.825791547928,10.385575
2282.8327361586635,10.383935
2282.8396807692848,10.384997
2282.8466253798065,10.386349
2282.8535699903273,10.383521
2282.8605146008485,10.384565
2282.8674592113684,10.385362
2282.8744038218906,10.384639
2282.8813484322964,10.384530
2282.8882930426007,10.384982
2282.895237652905,10.384332
2282.9021822632085,10.383849
2282.9091268735137,10.385823
2282.9160714838163,10.385215
2282.9230160940047,10.385077
2282.929960704088,10.386051
2282.9369053141713,10.385426
2282.9438499242556,10.384266
2282.95079453434,10.386986
2282.957739144423,10.381291
2282.9646837543874,10.380753
2282.971628364248,10.385247
2282.9785729741075,10.385898
2282.985517583968,10.387192
2282.992462193829,10.383893
2282.9994068036885,10.383840
2283.0063514134295,10.384424
2283.0132960230612,10.387093
2283.0202406326944,10.385332
2283.0271852423284,10.383978
2283.034129851961,10.382681
2283.041074461595,10.383737
2283.048019071107,10.382715
2283.0549636805104,10.384008
2283.0619082899134,10.383098
2283.068852899317,10.384683
2283.0757975087213,10.385248
2283.082742118124,10.384449
2283.089686727407,10.386672
2283.096631336578,10.384606
2283.1035759457495,10.381517
2283.11052055492,10.384917
2283.117465164092,10.382126
2283.1244097732633,10.384727
2283.1313543823094,10.382639
2283.138298991248,10.381961
2283.1452436001855,10.386640
2283.152188209122,10.384859
2283.1591328180575,10.384450
2283.1660774269944,10.384225
2283.1730220358063,10.382506
2283.1799666445054,10.385702
2283.1869112532054,10.385019
2283.193855861906,10.384611
2283.200800470604,10.383586
2283.2077450793045,10.383404
2283.214689687877,10.385098
2283.221634296337,10.383909
2283.228578904797,10.384122
2283.2355235132586,10.384484
2283.2424681217185,10.385331
2283.2494127301775,10.384984
2283.256357338511,10.386637
2283.2633019467294,10.386239
2283.2702465549464,10.384066
2283.277191163166,10.384743
2283.284135771386,10.384974
2283.291080379606,10.383872
2283.2980249876946,10.384215
2283.3049695956693,10.382496
2283.3119142036453,10.383684
2283.318858811619,10.385648
2283.3258034195937,10.386310
2283.3327480275707,10.383466
2283.339692635415,10.385856
2283.346637243145,10.384033
2283.3535818508744,10.383403
2283.3605264586045,10.385577
2283.367471066333,10.382834
2283.374415674062,10.385572
2283.381360281663,10.385690
2283.3883048891444,10.385098
2283.3952494966275,10.382236
2283.4021941041096,10.385434
2283.4091387115914,10.383172
2283.416083319074,10.383302
2283.423027926425,10.385844
2283.4299725336605,10.382095
2283.4369171408925,10.381716
2283.4438617481255,10.383829
2283.45080635536,10.385207
2283.457750962592,10.384661
2283.4646955696926,10.382588
2283.471640176676,10.387058
2283.4785847836592,10.383053
2283.4855293906417,10.384635
2283.4924739976254,10.380285
2283.499418604607,10.383434
2283.506363211456,10.386166
2283.5133078181875,10.384111
2283.520252424918,10.385294
2283.527197031649,10.383138
2283.5341416383794,10.383545
2283.541086245111,10.384867
2283.548030851706,10.384286
2283.5549754581825,10.384315
2283.56192006466,10.384385
2283.568864671136,10.386142
2283.575809277615,10.384766
2283.5827538840913,10.384020
2283.589698490432,10.385923
2283.596643096655,10.385185
2283.6035877028776,10.385762
2283.6105323090987,10.385531
2283.6174769153195,10.383350
2283.6244215215434,10.384646
2283.6313661276304,10.384942
2283.6383107335946,10.384555
2283.6452553395598,10.384753
2283.652199945526,10.383675
2283.65914455149,10.383983
2283.666089157456,10.383884
2283.673033763286,10.384117
2283.679978368994,10.383198
2283.6869229747012,10.384953
2283.6938675804095,10.384722
2283.7008121861177,10.383113
2283.707756791824,10.383759
2283.7147013973954,10.384005
2283.7216460028462,10.383610
2283.728590608294,10.384172
2283.7355352137424,10.384048
2283.742479819192,10.383866
2283.7494244246395,10.383825
2283.7563690299507,10.383494
2283.7633136351405,10.385758
2283.770258240329,10.385296
2283.777202845518,10.383716
2283.7841474507077,10.384373
2283.791092055895,10.385081
2283.798036660946,10.385471
2283.804981265874,10.384236
2283.811925870801,10.385390
2283.81887047573,10.385195
2283.825815080657,10.382992
2283.832759685585,10.385285
2283.839704290373,10.382376
2283.846648895039,10.383238
2283.853593499704,10.384872
2283.860538104368,10.384815
2283.867482709035,10.384142
2283.8744273137,10.386005
2283.8813719182263,10.382830
2283.888316522628,10.384314
2283.8952611270292,10.382741
2283.902205731431,10.385178
2283.909150335833,10.383575
2283.9160949402362,10.383674
2283.9230395444997,10.384465
2283.9299841486363,10.382113
2283.9369287527734,10.382537
2283.9438733569123,10.382799
2283.9508179610484,10.382013
2283.9577625651855,10.383927
2283.964707169186,10.384141
2283.971651773057,10.383533
2283.978596376929,10.385719
2283.9855409808024,10.384160
2283.992485584674,10.384025
2283.999430188546,10.383751
2284.0063747922786,10.384233
2284.0133193958854,10.384334
2284.0202639994914,10.384959
2284.0272086030973,10.386534
2284.034153206703,10.384609
2284.041097810309,10.384167
2284.0480424137754,10.384866
2284.0549870171135,10.381701
2284.061931620453,10.384581
2284.0688762237933,10.384890
2284.0758208271322,10.385667
2284.0827654304708,10.382259
2284.089710033669,10.384793
2284.0966546367404,10.384279
2284.1035992398106,10.385505
2284.110543842884,10.383402
2284.1174884459547,10.383150
2284.124433049025,10.383607
2284.131377651955,10.384007
2284.1383222547574,10.382325
2284.145266857559,10.383515
2284.152211460362,10.382992
2284.1591560631664,10.384309
2284.166100665968,10.383953
2284.173045268629,10.383715
2284.1799898711615,10.382529
2284.1869344736933,10.383885
2284.1938790762274,10.382373
2284.2008236787615,10.381842
2284.2077682812924,10.383873
2284.2147128836855,10.388071
2284.221657485948,10.383693
2284.2286020882093,10.383950
2284.2355466904733,10.384080
2284.242491292736,10.384102
2284.2494358949975,10.385037
2284.2563804971182,10.384729
2284.2633250991107,10.382491
2284.2702697011023,10.383559
2284.277214303094,10.383523
2284.2841589050863,10.384700
2284.291103507077,10.383017
2284.2980481089253,10.385953
2284.3049927106463,10.383907
2284.311937312368,10.384821
2284.3188819140873,10.383888
2284.325826515807,10.385037
2284.332771117528,10.382861
2284.3397157191034,10.384444
2284.3466603205516,10.384734
2284.3536049219992,10.383421
2284.360549523448,10.384934
2284.367494124895,10.385464
2284.374438726344,10.384998
2284.3813833276463,10.382600
2284.3883279288207,10.385306
2284.395272529996,10.383253
2284.4022171311694,10.383176
2284.409161732346,10.384402
2284.4161063335205,10.384324
2284.4230509345507,10.382457
2284.4299955354513,10.382763
2284.436940136353,10.383381
2284.443884737253,10.383037
2284.4508293381546,10.383007
2284.4577739390566,10.383142
2284.4647185398117,10.384640
2284.471663140439,10.384499
2284.4786077410654,10.384153
2284.485552341692,10.381923
2284.492496942318,10.384601
2284.4994415429446,10.383013
2284.5063861434273,10.383400
2284.5133307437786,10.382723
2284.520275344131,10.383314
2284.5272199444817,10.385690
2284.534164544834,10.384851
2284.5411091451856,10.383965
2284.5480537453905,10.382855
2284.5549983454684,10.385363
2284.561942945546,10.383501
2284.568887545621,10.386487
2284.5758321456965,10.384897
2284.582776745773,10.384626
2284.5897213457024,10.384949
2284.5966659455034,10.381435
2284.6036105453054,10.383406
2284.610555145104,10.385722
2284.617499744904,10.384817
2284.624444344705,10.381394
2284.6313889443577,10.382232
2284.638333543882,10.386878
2284.645278143405,10.383343
2284.652222742929,10.385728
2284.6591673424523,10.383906
2284.6661119419755,10.383751
2284.6730565413523,10.383404
2284.680001140598,10.385588
2284.6869457398448,10.385932
2284.69389033909,10.384146
2284.700834938337,10.387454
2284.7077795375835,10.383173
2284.7147241366824,10.383676
2284.7216687356513,10.383043
2284.7286133346192,10.383491
2284.7355579335863,10.382687
2284.7425025325556,10.384462
2284.749447131526,10.382462
2284.756391730346,10.385454
2284.763336329036,10.383706
2284.7702809277266,10.381534
2284.777225526416,10.385486
2284.7841701251064,10.385260
2284.791114723796,10.383971
2284.79805932234,10.383395
2284.805003920751,10.384973
2284.811948519161,10.384586
2284.818893117573,10.384748
2284.825837715985,10.385263
2284.832782314394,10.383483
2284.8397269126585,10.383381
2284.846671510792,10.382944
2284.853616108923,10.384803
2284.860560707056,10.383431
2284.8675053051875,10.384439
2284.8744499033182,10.385330
2284.881394501303,10.384082
2284.888339099156,10.385329
2284.8952836970075,10.383942
2284.90222829486,10.385545
2284.9091728927124,10.383875
2284.9161174905635,10.386525
2284.9230620882686,10.385359
2284.93000668584,10.382518
2284.9369512834105,10.385249
2284.943895880984,10.383245
2284.9508404785556,10.383595
2284.957785076127,10.385295
2284.9647296735507,10.384542
2284.9716742708424,10.384327
2284.978618868132,10.383208
2284.9855634654227,10.385258
2284.992508062716,10.382613
2284.9994526600053,10.382952
2285.006397257149,10.384919
2285.0133418541586,10.384521
2285.020286451167,10.383321
2285.0272310481773,10.383293
2285.034175645188,10.382534
2285.0411202421974,10.383657
2285.0480648390594,10.384632
2285.0550094357864,10.383225
2285.061954032514,10.384052
2285.068898629243,10.384029
2285.07584322597,10.383401
2285.082787822698,10.383633
2285.0897324192797,10.383532
2285.0966770157243,10.383023
2285.1036216121697,10.385023
2285.1105662086165,10.383363
2285.1175108050616,10.386963
2285.124455401507,10.383059
2285.1313999978047,10.385817
2285.1383445939678,10.384173
2285.1452891901313,10.382290
2285.152233786295,10.384310
2285.159178382458,10.383367
2285.166122978621,10.381331
2285.1730675746344,10.382244
2285.1800121705146,10.384134
2285.1869567663953,10.382293
2285.193901362277,10.382907
2285.2008459581557,10.382113
2285.2077905540364,10.382389
2285.214735149766,10.383065
2285.221679745363,10.381058
2285.2286243409603,10.384953
2285.2355689365563,10.383121
2285.242513532154,10.382515
2285.2494581277506,10.383051
2285.2564027231965,10.382857
2285.26334731851,10.383153
2285.270291913823,10.383892
2285.2772365091355,10.383316
2285.28418110445,10.382712
2285.2911256997627,10.383728
2285.298070294924,10.382614
2285.305014889954,10.383319
2285.311959484982,10.382633
2285.318904080009,10.384226
2285.3258486750387,10.383631
2285.3327932700668,10.383534
2285.3397378649456,10.382097
2285.3466824596903,10.381728
2285.3536270544328,10.384928
2285.360571649176,10.383977
2285.3675162439213,10.382939
2285.3744608386637,10.383421
2285.3814054332584,10.383081
2285.388350027717,10.383041
2285.3952946221752,10.384387
2285.4022392166335,10.383597
2285.409183811092,10.380672
2285.4161284055504,10.382313
2285.423072999858,10.381113
2285.430017594032,10.383913
2285.4369621882047,10.382867
2285.4439067823782,10.382815
2285.4508513765504,10.381375
2285.457795970723,10.384755
2285.4647405647456,10.383153
2285.4716851586318,10.382482
2285.4786297525206,10.382317
2285.4855743464072,10.382088
2285.492518940293,10.382370
2285.499463534181,10.381063
2285.5064081279165,10.383487
2285.513352721517,10.378068
2285.5202973151177,10.379331
2285.5272419087178,10.382050
2285.5341865023192,10.381695
2285.5411310959207,10.380601
2285.548075689369,10.380629
2285.555020282682,10.382754
2285.561964875997,10.380234
2285.56890946931,10.384164
2285.5758540626257,10.379709
2285.5827986559398,10.376286
2285.5897432491,10.377705
2285.5966878421273,10.377773
2285.603632435155,10.383377
2285.61057702818,10.382721
2285.617521621207,10.380256
2285.6244662142344,10.379009
2285.6314108071088,10.383382
2285.638355399849,10.380792
2285.645299992587,10.380090
2285.6522445853266,10.381806
2285.659189178065,10.381800
2285.666133770803,10.383096
2285.673078363391,10.384599
2285.680022955844,10.380837
2285.686967548294,10.380477
2285.6939121407445,10.382559
2285.7008567331945,10.380375
2285.7078013256464,10.381257
2285.714745917946,10.380862
2285.7216905101063,10.379714
2285.7286351022713,10.382729
2285.7355796944344,10.381819
2285.742524286596,10.378910
2285.7494688787597,10.380623
2285.7564134707695,10.380738
2285.763358062642,10.383846
2285.770302654517,10.382953
2285.7772472463907,10.381948
2285.784191838265,10.384487
2285.7911364301394,10.382743
2285.7980810218596,10.378592
2285.8050256134447,10.382002
2285.8119702050294,10.380525
2285.818914796614,10.382286
2285.8258593881997,10.381798
2285.832803979784,10.383088
2285.8397485712158,10.380167
2285.8466931625107,10.380622
2285.8536377538057,10.381010
2285.860582345101,10.382164
2285.8675269363966,10.381015
2285.8744715276916,10.381853
2285.8814161188347,10.380829
2285.88836070984,10.378197
2285.895305300844,10.382368
2285.9022498918503,10.380465
2285.909194482854,10.381540
2285.916139073859,10.376986
2285.9230836647143,10.380981
2285.9300282554277,10.381167
2285.9369728461425,10.380595
2285.9439174368586,10.378537
2285.9508620275724,10.382216
2285.9578066182867,10.382964
2285.9647512088472,10.382356
2285.971695799274,10.382532
2285.9786403896983,10.378275
2285.985584980121,10.382521
2285.9925295705466,10.381832
2285.9994741609703,10.379100
2286.00641875124,10.379804
2286.013363341374,10.381713
2286.0203079315065,10.380302
2286.027252521641,10.380836
2286.0341971117746,10.381371
2286.0411417019054,10.380895
2286.0480862918853,10.380849
2286.0550308817283,10.382087
2286.0619754715685,10.382840
2286.068920061412,10.381563
2286.0758646512527,10.380760
2286.082809241094,10.381616
2286.0897538307822,10.381826
2286.096698420331,10.382223
2286.1036430098816,10.378710
2286.110587599431,10.382113
2286.117532188981,10.378519
2286.124476778531,10.380911
2286.131421367925,10.380511
2286.138365957184,10.381267
2286.145310546441,10.376841
2286.1522551356975,10.375972
2286.159199724956,10.379355
2286.166144314214,10.378945
2286.1730889033165,10.378121
2286.180033492282,10.382734
2286.1869780812463,10.379346
2286.1939226702107,10.380306
2286.2008672591755,10.381572
2286.2078118481404,10.378344
2286.214756436951,10.377083
2286.221701025624,10.379261
2286.2286456142942,10.380408
2286.235590202966,10.379123
2286.2425347916374,10.382065
2286.2494793803094,10.382150
2286.2564239688268,10.380792
2286.263368557205,10.382515
2286.270313145584,10.381179
2286.2772577339624,10.382583
2286.2842023223393,10.383119
2286.291146910719,10.382919
2286.2980914989407,10.380408
2286.305036087026,10.379583
2286.3119806751124,10.384713
2286.318925263196,10.378433
2286.32586985128,10.382340
2286.3328144393654,10.382068
2286.3397590272934,10.383535
2286.3467036150837,10.381870
2286.3536482028726,10.380907
2286.3605927906656,10.382434
2286.367537378456,10.378891
2286.3744819662447,10.378729
2286.381426553881,10.378695
2286.388371141375,10.377963
2286.3953157288706,10.381140
2286.402260316367,10.379016
2286.4092049038627,10.381893
2286.416149491359,10.381043
2286.4230940786997,10.381422
2286.4300386658983,10.381674
2286.4369832530997,10.381311
2286.443927840299,10.379554
2286.4508724275006,10.380432
2286.4578170147033,10.378968
2286.464761601747,10.383971
2286.4717061886518,10.381244
2286.4786507755557,10.384530
2286.485595362462,10.380519
2286.4925399493677,10.381407
2286.4994845362708,10.381837
2286.506429123022,10.380776
2286.5133737096317,10.380559
2286.52031829624,10.380531
2286.5272628828507,10.380937
2286.5342074694586,10.381683
2286.541152056068,10.378521
2286.5480966425216,10.375749
2286.555041228835,10.380288
2286.5619858151485,10.380437
2286.5689304014604,10.378599
2286.5758749877746,10.377995
2286.5828195740874,10.380603
2286.589764160243,10.378332
2286.5967087462604,10.379388
2286.6036533322776,10.380386
2286.6105979182935,10.380239
2286.61754250431,10.382200
2286.6244870903256,10.378904
2286.631431676186,10.380017
2286.6383762619057,10.382961
2286.6453208476246,10.382499
2286.652265433345,10.379640
2286.659210019063,10.380717
2286.6661546047835,10.382001
2286.6730991903455,10.379324
2286.6800437757674,10.378296
2286.6869883611894,10.379519
2286.6939329466113,10.379267
2286.700877532034,10.377106
2286.707822117457,10.380660
2286.71476670272,10.376984
2286.7217112878443,10.380915
2286.7286558729684,10.379970
2286.7356004580924,10.378694
2286.742545043216,10.378999
2286.7494896283415,10.378125
2286.756434213308,10.381209
2286.763378798134,10.381347
2286.7703233829593,10.380787
2286.7772679677855,10.378790
2286.78421255261,10.378333
2286.7911571374357,10.380461
2286.798101722106,10.379406
2286.8050463066315,10.380599
2286.81199089116,10.378290
2286.8189354756855,10.840798
2286.8258800602125,10.383561
2286.83282464474,10.384900
2286.8397692291087,10.382273
2286.846713813338,10.382131
2286.8536583975647,10.387046
2286.860602981794,10.385154
2286.867547566021,10.383729
2286.874492150248,10.383277
2286.881436734319,10.384859
2286.888381318246,10.383528
2286.895325902176,10.383928
2286.9022704861054,10.383568
2286.9092150700326,10.382750
2286.91615965396,10.384540
2286.923104237729,10.383327
2286.9300488213585,10.383024
2286.9369934049864,10.383593
2286.943937988616,10.380586
2286.950882572245,10.383519
2286.957827155871,10.384824
2286.9647717393414,10.385687
2286.9717163226705,10.382330
2286.978660905997,10.381772
2286.985605489325,10.382052
2286.9925500726536,10.382529
2286.999494655981,10.382773
2287.006439239151,10.384341
2287.013383822177,10.382507
2287.0203284052036,10.382467
2287.0272729882295,10.380831
2287.0342175712567,10.381105
2287.0411621542858,10.384072
2287.0481067371525,10.382816
2287.055051319879,10.382667
2287.0619959026035,10.383141
2287.0689404853288,10.381345
2287.0758850680554,10.383031
2287.08282965078,10.382863
2287.089774233346,10.382506
2287.09671881577,10.381838
2287.1036633981953,10.382891
2287.1106079806186,10.383141
2287.1175525630415,10.384003
2287.124497145466,10.383810
2287.131441727729,10.382717
2287.1383863098504,10.383385
2287.145330891974,10.381019
2287.1522754740954,10.382846
2287.1592200562163,10.383539
2287.166164638337,10.383046
2287.1731092202995,10.383213
2287.180053802118,10.383254
2287.1869983839356,10.384607
2287.1939429657564,10.382191
2287.200887547574,10.383591
2287.207832129394,10.382807
2287.2147767110523,10.383705
2287.221721292567,10.380362
2287.228665874083,10.383524
2287.2356104555975,10.381455
2287.242555037115,10.380212
2287.2494996186306,10.383765
2287.2564441999857,10.382902
2287.2633887811976,10.381231
2287.270333362408,10.382135
2287.2772779436214,10.382193
2287.284222524833,10.382161
2287.2911671060456,10.381786
2287.298111687097,10.384397
2287.3050562680046,10.382780
2287.3120008489122,10.380340
2287.318945429821,10.380729
2287.3258900107276,10.383680
2287.332834591635,10.382645
2287.3397791723833,10.382054
2287.346723752986,10.382166
2287.3536683335888,10.382161
2287.3606129141917,10.381982
2287.367557494795,10.381765
2287.374502075398,10.384191
2287.3814466558397,10.383928
2287.388391236139,10.384066
2287.3953358164367,10.383597
2287.4022803967346,10.382025
2287.4092249770324,10.382218
2287.4161695573302,10.383708
2287.4231141374667,10.380964
2287.430058717459,10.384470
2287.4370032974534,10.382213
2287.4439478774448,10.382935
2287.4508924574366,10.383067
2287.4578370374293,10.381520
2287.4647816172596,10.383276
2287.471726196945,10.381783
2287.4786707766325,10.383483
2287.485615356319,10.384465
2287.4925599360054,10.381351
2287.4995045156916,10.384220
2287.506449095216,10.383994
2287.513393674595,10.381931
2287.5203382539744,10.382559
2287.5272828333545,10.382847
2287.5342274127347,10.382153
2287.541171992114,10.381914
2287.548116571332,10.384990
2287.555061150404,10.381265
2287.5620057294764,10.383631
2287.568950308549,10.382218
2287.5758948876214,10.380569
2287.582839466694,10.379906
2287.589784045603,10.382313
2287.596728624369,10.383957
2287.603673203134,10.380135
2287.610617781899,10.379807
2287.617562360663,10.381536
2287.624506939428,10.379638
2287.631451518031,10.380713
2287.6383960964886,10.384078
2287.645340674944,10.382187
2287.6522852534004,10.383670
2287.659229831857,10.380398
2287.6661744103135,10.383088
2287.673118988606,10.384344
2287.680063566756,10.381158
2287.6870081449033,10.384148
2287.693952723051,10.381975
2287.700897301199,10.384926
2287.707841879346,10.382019
2287.7147864573312,10.382363
2287.7217310351693,10.381958
2287.7286756130093,10.382162
2287.7356201908474,10.381481
2287.742564768685,10.382747
2287.7495093465245,10.381570
2287.7564539241985,10.382681
2287.763398501728,10.380875
2287.7703430792567,10.384361
2287.777287656786,10.382301
2287.7842322343145,10.379930
2287.7911768118424,10.382735
2287.798121389208,10.382537
2287.8050659664254,10.384345
2287.812010543645,10.381561
2287.818955120863,10.382642
2287.8258996980812,10.382834
2287.8328442753004,10.380980
2287.8397888523536,10.381166
2287.846733429262,10.382371
2287.8536780061686,10.381963
2287.860622583075,10.381010
2287.8675671599835,10.381385
2287.8745117368903,10.381994
2287.8814563136348,10.381658
2287.888400890229,10.381332
2287.895345466826,10.381204
2287.9022900434215,10.382480
2287.9092346200164,10.382297
2287.916179196613,10.380540
2287.9231237730437,10.381184
2287.9300683493284,10.382078
2287.9370129256113,10.382634
2287.9439575018946,10.382001
2287.9509020781793,10.384169
2287.9578466544617,10.382754
2287.9647912305813,10.381691
2287.9717358065523,10.381759
2287.978680382524,10.382383
2287.9856249584936,10.381816
2287.9925695344646,10.381479
2287.9995141104364,10.380772
2288.006458686241,10.383422
2288.0134032618985,10.381883
2288.020347837557,10.384115
2288.027292413214,10.382570
2288.0342369888717,10.382353
2288.0411815645293,10.381210
2288.0481261400223,10.382333
2288.0550707153648,10.381586
2288.062015290708,10.382934
2288.068959866053,10.382050
2288.0759044413962,10.379155
2288.082849016741,10.382242
2288.0897935919174,10.383327
2288.0967381669466,10.381478
2288.1036827419753,10.380269
2288.1106273170044,10.381799
2288.1175718920344,10.380945
2288.124516467063,10.382066
2288.131461041925,10.382703
2288.13840561664,10.379605
2288.1453501913534,10.381681
2288.1522947660674,10.382712
2288.159239340781,10.381783
2288.1661839154945,10.380916
2288.173128490043,10.383420
2288.18007306444,10.382347
2288.1870176388384,10.381760
2288.1939622132363,10.379764
2288.2009067876347,10.379012
2288.207851362032,10.384086
2288.214795936263,10.382351
2288.2217405103456,10.381871
2288.228685084426,10.380640
2288.235629658508,10.380181
2288.24257423259,10.381634
2288.2495188066705,10.383525
2288.256463380585,10.381005
2288.263407954349,10.381778
2288.2703525281145,10.382355
2288.2772971018776,10.381079
2288.284241675642,10.381234
2288.2911862494075,10.381489
2288.298130823003,10.381665
2288.30507539645,10.381499
2288.3120199698965,10.382960
2288.3189645433436,10.384767
2288.3259091167893,10.381489
2288.3328536902354,10.381649
2288.3397982635147,10.380502
2288.3467428366416,10.381787
2288.353687409771,10.379692
2288.360631982898,10.381163
2288.367576556026,10.383102
2288.374521129154,10.378565
2288.3814657021135,10.381402
2288.3884102749216,10.381804
2288.3953548477302,10.382249
2288.4022994205393,10.381863
2288.4092439933484,10.380495
2288.416188566157,10.381187
2288.423133138797,10.382318
2288.4300777112853,10.382281
2288.437022283773,10.381775
2288.4439668562627,10.380970
2288.4509114287516,10.383078
2288.457856001241,10.381269
2288.4648005735603,10.381438
2288.4717451457273,10.381718
2288.478689717896,10.380127
2288.485634290063,10.380914
2288.492578862232,10.382017
2288.499523434399,10.380826
2288.5064680063992,10.381261
2288.513412578246,10.380757
2288.5203571500915,10.380189
2288.527301721939,10.382925
2288.5342462937842,10.380721
2288.541190865632,10.381482
2288.5481354373073,10.381553
2288.5550800088317,10.382633
2288.562024580357,10.379019
2288.5689691518814,10.381130
2288.5759137234063,10.380882
2288.58285829493,10.378989
2288.589802866284,10.380902
2288.596747437485,10.378766
2288.6036920086867,10.380734
2288.610636579889,10.382135
2288.6175811510907,10.379178
2288.624525722291,10.379332
2288.6314702933228,10.380837
2288.6384148642,10.379920
2288.645359435077,10.382073
2288.652304005955,10.379817
2288.659248576834,10.381641
2288.6661931477115,10.380164
2288.673137718417,10.381740
2288.6800822889713,10.379667
2288.6870268595235,10.380965
2288.6939714300765,10.382013
2288.700916000631,10.381248
2288.707860571184,10.381086
2288.7148051415666,10.381273
2288.7217497117936,10.381541
2288.7286942820224,10.380371
2288.735638852249,10.380762
2288.742583422477,10.382484
2288.7495279927034,10.380744
2288.7564725627612,10.380266
2288.7634171326645,10.382218
2288.770361702565,10.381979
2288.7773062724664,10.380463
2288.7842508423673,10.381551
2288.79119541227,10.379980
2288.7981399819982,10.382299
2288.8050845515745,10.382224
2288.8120291211485,10.380745
2288.8189736907243,10.382062
2288.8259182602987,10.383677
2288.8328628298723,10.379980
2288.8398073992753,10.382652
2288.8467519685214,10.378945
2288.85369653777,10.381489
2288.860641107016,10.379464
2288.867585676264,10.381003
2288.8745302455086,10.381470
2288.881474814583,10.379427
2288.888419383502,10.381611
2288.8953639524193,10.381420
2288.9023085213394,10.381891
2288.9092530902567,10.381024
2288.9161976591745,10.381401
2288.9231422279177,10.380277
2288.9300867965076,10.382208
2288.937031365095,10.380073
2288.9439759336833,10.380650
2288.9509205022728,10.379399
2288.9578650708627,10.382059
2288.9648096392766,10.383335
2288.971754207533,10.381209
2288.9786987757925,10.382588
2288.9856433440495,10.380624
2288.9925879123075,10.380646
2288.999532480567,10.381803
2289.0064770486506,10.379727
2289.013421616575,10.379434
2289.0203661845026,10.380979
2289.0273107524285,10.379361
2289.034255320356,10.379382
2289.0411998882823,10.384875
2289.0481444560346,10.380310
2289.0550890236286,10.382531
2289.0620335912217,10.381539
2289.0689781588176,10.380264
2289.0759227264107,10.381967
2289.0828672940047,10.380911
2289.0898118614227,10.381169
2289.0967564286857,10.380405
2289.1037009959455,10.381341
2289.110645563206,10.381516
2289.117590130468,10.381047
2289.124534697728,10.380723
2289.1314792648122,10.380316
2289.1384238317387,10.379033
2289.145368398666,10.382116
2289.1523129655925,10.382000
2289.1592575325194,10.382209
2289.166202099445,10.381427
2289.173146666195,10.382039
2289.1800912327853,10.381846
2289.1870357993776,10.381931
2289.1939803659684,10.381129
2289.2009249325597,10.381974
2289.207869499152,10.381655
2289.2148140655645,10.382566
2289.22175863182,10.381728
2289.2287031980736,10.380738
2289.235647764329,10.382688
2289.2425923305846,10.379953
2289.249536896839,10.381528
2289.2564814629163,10.381633
2289.2634260288332,10.381808
2289.2703705947497,10.383382
2289.277315160668,10.380280
2289.2842597265853,10.382891
2289.2912042925036,10.385572
2289.2981488582427,10.385895
2289.3050934238213,10.384851
2289.3120379894,10.387283
2289.318982554978,10.384992
2289.325927120558,10.389812
2289.3328716861356,10.385202
2289.339816251537,10.387119
2289.3467608167757,10.387810
2289.353705382015,10.386461
2289.360649947253,10.384393
2289.3675945124933,10.385155
2289.3745390777312,10.386351
2289.381483642792,10.386403
2289.3884282076915,10.383653
2289.3953727725902,10.381873
2289.4023173374885,10.381288
2289.4092619023863,10.380640
2289.416206467286,10.379854
2289.4231510320033,10.381555
2289.4300955965596,10.379961
2289.4370401611172,10.381744
2289.443984725675,10.379899
2289.4509292902308,10.380780
2289.4578738547875,10.381883
2289.464818419162,10.383905
2289.4717629833767,10.382352
2289.4787075475906,10.381493
2289.4856521118054,10.382595
2289.4925966760197,10.382743
2289.4995412402313,10.382061
2289.5064858042642,10.381607
2289.5134303681334,10.380966
2289.5203749320035,10.382461
2289.527319495872,10.381592
2289.5342640597437,10.383407
2289.541208623612,10.383967
2289.548153187299,10.381250
2289.555097750822,10.381118
2289.5620423143473,10.382391
2289.5689868778704,10.381220
2289.575931441394,10.381886
2289.5828760049194,10.381081
2289.589820568261,10.382026
2289.5967651314386,10.382893
2289.6037096946147,10.381891
2289.610654257793,10.380263
2289.6175988209698,10.380419
2289.624543384147,10.380194
2289.631487947142,10.381572
2289.638432509971,10.380014
2289.6453770728003,10.381408
2289.65232163563,10.381817
2289.659266198458,10.382143
2289.6662107612883,10.380557
2289.6731553239324,10.379678
2289.6800998864146,10.381155
2289.6870444488936,10.381765
2289.6939890113736,10.381151
2289.700933573854,10.382081
2289.707878136334,10.380529
2289.71482269863,10.382850
2289.7217672607585,10.384507
2289.72871182289,10.380490
2289.7356563850185,10.382277
2289.742600947148,10.382505
2289.7495455092776,10.380385
2289.756490071221,10.382011
2289.7634346329974,10.382791
2289.770379194776,10.378190
2289.7773237565534,10.379784
2289.7842683183317,10.380825
2289.791212880108,10.382184
2289.7981574417004,10.380965
2289.8051020031235,10.381436
2289.8120465645475,10.383517
2289.8189911259706,10.381400
2289.8259356873964,10.381762
2289.8328802488195,10.381126
2289.8398248100575,10.379031
2289.846769371126,10.382251
2289.8537139321948,10.383548
2289.860658493265,10.381108
2289.8676030543334,10.383830
2289.8745476154045,10.382855
2289.8814921762846,10.383926
2289.8884367369988,10.383117
2289.8953812977106,10.381072
2289.9023258584234,10.382074
2289.909270419135,10.384598
2289.916214979849,10.383267
2289.923159540373,10.380338
2289.930104100729,10.381434
2289.9370486610833,10.382058
2289.943993221439,10.381822
2289.950937781792,10.381520
2289.957882342148,10.379952
2289.9648269023123,10.380744
2289.9717714623093,10.384332
2289.978716022305,10.379578
2289.9856605823015,10.378715
2289.9926051422963,10.382224
2289.999549702292,10.379939
2290.0064942620966,10.381215
2290.0134388217316,10.380650
2290.020383381367,10.382192
2290.0273279410017,10.379906
2290.0342725006376,10.379750
2290.0412170602713,10.381537
2290.0481616197144,10.379940
2290.0551061789865,10.383207
2290.0620507382587,10.380241
2290.0689952975295,10.385045
2290.075939856804,10.382078
2290.0828844160746,10.382678
2290.0898289751553,10.381681
2290.096773534062,10.382313
2290.10371809297,10.379552
2290.1106626518776,10.382137
2290.117607210785,10.383173
2290.1245517696943,10.381858
2290.1314963284085,10.381588
2290.1384408869494,10.382639
2290.1453854454917,10.383531
2290.152330004033,10.382219
2290.1592745625753,10.382645
2290.1662191211162,10.381446
2290.1731636794657,10.380477
2290.1801082376387,10.379243
2290.1870527958126,10.380599
2290.193997353985,10.381656
2290.2009419121605,10.382238
2290.2078864703335,10.381883
2290.214831028312,10.382798
2290.2217755861175,10.383238
2290.2287201439226,10.379066
2290.235664701726,10.381277
2290.24260925953,10.381943
2290.2495538173334,10.381826
2290.256498374943,10.380479
2290.2634429323757,10.382105
2290.2703874898098,10.379327
2290.2773320472425,10.381952
2290.2842766046742,10.383247
2290.2912211621083,10.382953
2290.298165719343,10.380579
2290.305110276402,10.382041
2290.3120548334614,10.380733
2290.318999390523,10.380859
2290.3259439475814,10.382100
2290.332888504641,10.380740
2290.3398330615014,10.380922
2290.3467776181865,10.382190
2290.3537221748697,10.381613
2290.3606667315544,10.381729
2290.367611288239,10.380814
2290.3745558449227,10.383524
2290.3815004014077,10.378369
2290.3884449577145,10.377347
2290.395389514021,10.382547
2290.402334070328,10.381813
2290.4092786266333,10.378836
2290.4162231829423,10.381028
2290.4231677390476,10.381242
2290.430112294976,10.380440
2290.437056850902,10.382092
2290.4440014068296,10.379377
2290.4509459627566,10.380784
2290.4578905186836,10.382408
2290.464835074411,10.381214
2290.4717796299565,10.382554
2290.478724185501,10.380077
2290.485668741048,10.379888
2290.4926132965925,10.381998
2290.499557852138,10.380158
2290.50650240748,10.378969
2290.513446962645,10.382181
2290.520391517806,10.380149
2290.5273360729675,10.380415
2290.5342806281283,10.380533
2290.5412251832913,10.378631
2290.5481697382484,10.379563
2290.555114293024,10.382035
2290.562058847801,10.378785
2290.5690034025765,10.381011
2290.575947957351,10.380602
2290.582892512128,10.380157
2290.589837066698,10.381544
2290.596781621085,10.381768
2290.6037261754723,10.382320
2290.610670729862,10.382521
2290.617615284248,10.378947
2290.6245598386354,10.377162
2290.6315043928153,10.380490
2290.6384489468132,10.381565
2290.6453935008085,10.380793
2290.652338054806,10.380934
2290.6592826088026,10.378683
2290.6662271627993,10.378705
2290.673171716588,10.379404
2290.680116270192,10.381271
2290.6870608237946,10.379096
2290.694005377398,10.378914
2290.700949931,10.378701
2290.7078944846053,10.381233
2290.7148390379984,10.377375
2290.721783591207,10.380090
2290.7287281444137,10.381318
2290.735672697622,10.379011
2290.742617250827,10.382084
2290.7495618040352,10.380625
2290.7565063570337,10.378977
2290.7634509098425,10.379134
2290.7703954626504,10.377141
2290.77734001546,10.379361
2290.784284568268,10.382212
2290.791229121077,10.380476
2290.798173673673,10.380089
2290.805118226084,10.379638
2290.8120627784897,10.379590
2290.819007330898,10.380695
2290.825951883305,10.381220
2290.8328964357133,10.379536
2290.839840987907,10.380643
2290.8467855399103,10.379856
2290.8537300919156,10.381102
2290.860674643919,10.381898
2290.8676191959216,10.381375
2290.8745637479265,10.379462
2290.8815082997144,10.379738
2290.888452851311,10.381707
2290.8953974029077,10.380410
2290.9023419545065,10.381506
2290.9092865061025,10.379111
2290.916231057699,10.378919
2290.92317560908,10.376862
2290.9301201602666,10.380978
2290.9370647114524,10.380413
2290.9440092626405,10.378709
2290.9509538138273,10.379231
2290.957898365015,10.379751
2290.964842915983,10.380138
2290.971787466757,10.378322
2290.978732017531,10.379954
2290.985676568305,10.381074
2290.9926211190777,10.378954
2290.999565669854,10.377717
2291.006510220407,10.380468
2291.013454770766,10.380520
2291.0203993211226,10.380889
2291.0273438714803,10.377170
2291.034288421837,10.381065
2291.0412329721958,10.380587
2291.0481775223334,10.383667
2291.0551220722714,10.384357
2291.062066622209,10.382601
2291.0690111721483,10.380250
2291.075955722086,10.381512
2291.082900272024,10.379076
2291.089844821738,10.380390
2291.0967893712555,10.381043
2291.10373392077,10.381864
2291.1106784702847,10.379297
2291.117623019801,10.379367
2291.124567569316,10.380979
2291.131512118607,10.380065
2291.138456667695,10.379585
2291.1454012167865,10.380716
2291.1523457658745,10.380821
2291.1592903149635,10.379534
2291.166234864053,10.379553
2291.173179412915,10.379004
2291.180123961573,10.380775
2291.187068510233,10.382324
2291.1940130588923,10.381491
2291.2009576075525,10.378099
2291.2079021562104,10.379968
2291.214846704642,10.380349
2291.2217912528663,10.381734
2291.2287358010913,10.379252
2291.2356803493158,10.377809
2291.242624897543,10.379081
2291.2495694457675,10.381523
2291.256513993763,10.379510
2291.26345854155,10.380743
2291.2704030893383,10.380895
2291.277347637125,10.380924
2291.2842921849124,10.380333
2291.2912367327012,10.378605
2291.298181280256,10.380391
2291.305125827601,10.381538
2291.312070374948,10.379639
2291.319014922293,10.377165
2291.3259594696387,10.382075
2291.332904016984,10.380785
2291.3398485640955,10.379493
2291.346793110996,10.377572
2291.3537376578956,10.379572
2291.3606822047955,10.377572
2291.3676267516958,10.377836
2291.374571298596,10.379924
2291.3815158452576,10.379579
2291.3884603917095,10.379222
2291.395404938158,10.377219
2291.4023494846087,10.378226
2291.409294031058,10.377229
2291.416238577508,10.375619
2291.423183123718,10.378963
2291.430127669713,10.378106
2291.437072215707,10.379794
2291.4440167617045,10.379815
2291.4509613076984,10.380527
2291.4579058536947,10.379855
2291.4648503994467,10.376534
2291.4717949449823,10.379447
2291.478739490517,10.378595
2291.485684036054,10.379269
2291.4926285815905,10.376809
2291.499573127126,10.379181
2291.506517672416,10.377975
2291.5134622174864,10.379405
2291.5204067625596,10.378778
2291.52735130763,10.380039
2291.5342958527012,10.376665
2291.5412403977743,10.376009
2291.5481849425983,10.379113
2291.5551294872002,10.380557
2291.562074031803,10.378507
2291.5690185764047,10.378099
2291.5759631210076,10.380887
2291.582907665609,10.377401
2291.5898522099633,10.377075
2291.59679675409,10.377554
2291.603741298218,10.379296
2291.6106858423464,10.379953
2291.617630386474,10.377573
2291.6245749306013,10.379003
2291.6315194744766,10.379114
2291.638464018125,10.380635
2291.6454085617734,10.379223
2291.6523531054213,10.378551
2291.6592976490683,10.379948
2291.6662421927176,10.378030
2291.6731867361086,10.377570
2291.6801312792713,10.378629
2291.6870758224354,10.377775
2291.694020365598,10.377924
2291.70096490876,10.378996
2291.7079094519236,10.379795
2291.714853994826,10.378441
2291.7217985374978,10.378858
2291.728743080169,10.378849
2291.7356876228428,10.379191
2291.7426321655134,10.376430
2291.7495767081846,10.379397
2291.756521250593,10.376442
2291.7634657927683,10.378261
2291.7704103349415,10.379137
2291.7773548771147,10.379785
2291.784299419291,10.379586
2291.7912439614643,10.379564
2291.7981885033737,10.379981
2291.8051330450435,10.382004
2291.812077586715,10.377215
2291.819022128385,10.375812
2291.8259666700555,10.376484
2291.8329112117276,10.378782
2291.8398557531286,10.378559
2291.846800294288,10.376781
2291.8537448354505,10.379614
2291.86068937661,10.377900
2291.8676339177714,10.381652
2291.87457845893,10.375669
2291.8815229998186,10.376550
2291.888467540464,10.377959
2291.8954120811063,10.378739
2291.9023566217497,10.378934
2291.9093011623927,10.378407
2291.9162457030375,10.375783
2291.923190243404,10.377966
2291.930134783526,10.379802
2291.937079323645,10.380300
2291.9440238637644,10.380645
2291.9509684038844,10.377690
2291.9579129440044,10.378638
2291.964857483843,10.380553
2291.9718020234327,10.380168
2291.978746563021,10.381086
2291.98569110261,10.374903
2291.9926356421984,10.379777
2291.9995801817863,10.379219
2292.006524721092,10.376722
2292.0134692601405,10.378819
2292.0204137991905,10.379476
2292.027358338241,10.379263
2292.0343028772922,10.380383
2292.041247416341,10.380348
2292.048191955102,10.379439
2292.0551364936046,10.378996
2292.062081032109,10.379740
2292.069025570611,10.380234
2292.0759701091138,10.381654
2292.0829146476185,10.379468
2292.0898591858277,10.380283
2292.096803723776,10.377468
2292.1037482617244,10.378692
2292.110692799673,10.378068
2292.11763733762,10.379126
2292.12458187557,10.379903
2292.1315264132204,10.378800
2292.1384709506065,10.376260
2292.1454154879902,10.378147
2292.1523600253754,10.380222
2292.1593045627606,10.377523
2292.1662491001443,10.378875
2292.1731936372294,10.378447
2292.180138174041,10.381074
2292.187082710854,10.379730
2292.1940272476672,10.377536
2292.20097178448,10.379988
2292.2079163212916,10.376661
2292.214860857799,10.378210
2292.2218053940305,10.375102
2292.2287499302633,10.380724
2292.235694466494,10.380052
2292.2426390027244,10.382799
2292.2495835389564,10.382778
2292.2565280748754,10.379507
2292.2634726105175,10.380223
2292.270417146159,10.375848
2292.2773616818004,10.380412
2292.28430621744,10.380884
2292.2912507530823,10.381755
2292.2981952884056,10.381065
2292.305139823446,10.380451
2292.3120843584875,10.378862
2292.319028893528,10.382348
2292.3259734285693,10.379644
2292.332917963609,10.379673
2292.339862498328,10.379737
2292.3468070327585,10.378854
2292.3537515671887,10.378863
2292.360696101618,10.382157
2292.3676406360505,10.383026
2292.37458517048,10.381279
2292.381529704584,10.382559
2292.388474238393,10.379653
2292.3954187722015,10.380106
2292.4023633060115,10.379654
2292.40930783982,10.381564
2292.416252373633,10.381445
2292.423196907108,10.381190
2292.4301414402876,10.378038
2292.4370859734654,10.382000
2292.4440305066455,10.379270
2292.4509750398233,10.380875
2292.4579195730016,10.378643
2292.4648641058434,10.380027
2292.471808638379,10.380949
2292.478753170916,10.379513
2292.485697703453,10.382918
2292.4926422359904,10.381753
2292.4995867685275,10.382246
2292.50653130072,10.379739
2292.5134758326053,10.380461
2292.52042036449,10.381645
2292.527364896373,10.381164
2292.5343094282566,10.381809
2292.541253960142,10.382469
2292.5481984916755,10.383368
2292.555143022896,10.379804
2292.562087554118,10.380875
2292.56903208534,10.382293
2292.575976616559,10.377021
2292.5829211477803,10.382528
2292.5898656786444,10.378481
2292.59681020919,10.380513
2292.6037547397373,10.382967
2292.6106992702835,10.381024
2292.617643800831,10.384042
2292.6245883313763,10.383956
2292.631532861561,10.380158
2292.6384773914224,10.379665
2292.6454219212837,10.379144
2292.6523664511446,10.380015
2292.659310981007,10.382346
2292.666255510867,10.385318
2292.673200040361,10.380849
2292.680144569526,10.381103
2292.68708909869,10.376993
2292.6940336278567,10.378183
2292.700978157021,10.377090
2292.7079226861883,10.378486
2292.7148672149806,10.378365
2292.721811743441,10.377419
2292.7287562718984,10.377322
2292.735700800357,10.377859
2292.7426453288176,10.381508
2292.749589857276,10.376784
2292.75653438536,10.377715
2292.763478913103,10.376538
2292.770423440849,10.377449
2292.777367968592,10.379209
2292.784312496335,10.380538
2292.7912570240806,10.378503
2292.7982015514426,10.378792
2292.805146078465,10.376361
2292.812090605485,10.378089
2292.819035132506,10.378817
2292.825979659527,10.381228
2292.8329241865476,10.379116
2292.8398687131826,10.378899
2292.8468132394723,10.379783
2292.853757765765,10.377389


==> Data/464300749_o81.csv <==
2307.2427600310116,nan
2307.2497044867255,11.890871
2307.256648942704,10.375260
2307.263593398922,11.833280
2307.2705378551386,nan
2307.2774823113555,nan
2307.284426767573,10.449362
2307.291371223789,10.371632
2307.2983156802416,10.371751
2307.305260136902,10.375640
2307.312204593562,10.371695
2307.3191490502204,10.371069
2307.3260935068806,10.371594
2307.333037963543,10.371593
2307.339982420406,10.371639
2307.346926877454,10.372043
2307.353871334502,10.370557
2307.3608157915505,10.373279
2307.367760248598,10.372200
2307.3747047056468,10.375161
2307.381649162872,10.376406
2307.3885936202555,10.376965
2307.39553807764,10.378714
2307.402482535024,10.374619
2307.4094269924076,10.378493
2307.41637144979,10.377133
2307.423315907326,10.377368
2307.430260365,10.375334
2307.4372048226724,10.374476
2307.4441492803444,10.377169
2307.451093738017,10.378897
2307.458038195689,10.375481
2307.464982653491,10.376975
2307.471927111408,10.375172
2307.478871569325,10.374908
2307.485816027243,10.372793
2307.49276048516,10.372035
2307.499704943078,10.372674
2307.5066494011025,10.373910
2307.513593859224,10.372253
2307.5205383173457,10.370440
2307.527482775467,10.371589
2307.5344272335897,10.368493
2307.5413716917114,10.373115
2307.5483161499214,10.372175
2307.555260608211,10.372275
2307.562205066502,10.372440
2307.5691495247916,10.373822
2307.57609398308,10.374424
2307.5830384413694,10.372413
2307.5899828997294,10.370862
2307.5969273581554,10.373327
2307.603871816578,10.369262
2307.610816275001,10.372653
2307.617760733425,10.374183
2307.6247051918494,10.372588
2307.6316496503273,10.373938
2307.638594108855,10.370515
2307.645538567382,10.372259
2307.652483025908,10.372515
2307.6594274844347,10.370149
2307.666371942964,10.374689
2307.6733164015304,10.373291
2307.680260860131,10.373210
2307.687205318733,10.372159
2307.694149777335,10.374578
2307.701094235939,10.374630
2307.70803869454,10.371342
2307.7149831531688,10.374028
2307.72192761182,10.375669
2307.728872070472,10.374162
2307.735816529123,10.372999
2307.742760987774,10.372760
2307.749705446425,10.371785
2307.756649905088,10.372305
2307.7635943637665,10.370642
2307.770538822443,10.371307
2307.7774832811197,10.373570
2307.7844277397962,10.373000
2307.791372198473,10.372765
2307.798316657152,10.372601
2307.8052611158323,10.373584
2307.8122055745125,10.373793
2307.8191500331927,10.373790
2307.826094491873,10.375039
2307.833038950554,10.373836
2307.8399834092247,10.373385
2307.8469278678886,10.370430
2307.8538723265524,10.376318
2307.860816785217,10.374277
2307.867761243882,10.372800
2307.8747057025457,10.374203
2307.8816501611914,10.372240
2307.88859461982,10.374558
2307.8955390784504,10.372238
2307.9024835370806,10.372856
2307.9094279957094,10.374311
2307.9163724543378,10.374918
2307.9233169129393,10.376066
2307.930261371519,10.376171
2307.9372058300964,10.374964
2307.9441502886725,10.376274
2307.95109474725,10.373249
2307.9580392058274,10.374230
2307.9649836643703,10.375490
2307.971928122881,10.376020
2307.978872581392,10.375770
2307.985817039902,10.377474
2307.9927614984117,10.375501
2307.9997059569237,10.378130
2308.006650415391,10.376645
2308.01359487382,10.375671
2308.020539332247,10.378460
2308.027483790676,10.376981
2308.0344282491064,10.379113
2308.041372707535,10.373000
2308.048317165913,10.373354
2308.055261624248,10.375103
2308.062206082583,10.374681
2308.069150540917,10.374653
2308.076094999251,10.373909
2308.0830394575846,10.374737
2308.0899839158624,10.376157
2308.0969283740906,10.373926
2308.103872832317,10.375483
2308.1108172905438,10.374627
2308.117761748771,10.378327
2308.124706206997,10.376779
2308.1316506651633,10.373754
2308.138595123272,10.376468
2308.1455395813805,10.376270
2308.1524840394895,10.374383
2308.159428497598,10.378068
2308.1663729557076,10.375259
2308.1733174137485,10.376730
2308.180261871728,10.376297
2308.187206329708,10.378044
2308.1941507876886,10.378387
2308.201095245668,10.376557
2308.208039703648,10.377013
2308.214984161555,10.378730
2308.2219286193963,10.376222
2308.2288730772384,10.378182
2308.23581753508,10.377437
2308.2427619929213,10.374703
2308.2497064507625,10.376092
2308.256650908526,10.379291
2308.2635953662207,10.379713
2308.270539823914,10.377001
2308.277484281608,10.376975
2308.284428739302,10.376387
2308.2913731969957,10.379155
2308.298317654608,10.374738
2308.305262112146,10.375854
2308.312206569684,10.377377
2308.319151027222,10.374698
2308.3260954847597,10.379209
2308.3330399422985,10.376713
2308.3399843997495,10.377351
2308.3469288571237,10.376206
2308.353873314498,10.376475
2308.360817771873,10.375418
2308.367762229247,10.375617
2308.374706686621,10.377440
2308.381651143905,10.376337
2308.388595601108,10.377062
2308.395540058313,10.379484
2308.4024845155163,10.378884
2308.4094289727186,10.379362
2308.4163734299214,10.381522
2308.423317887031,10.377512
2308.4302623440585,10.378524
2308.4372068010825,10.376273
2308.4441512581075,10.379942
2308.451095715133,10.378140
2308.458040172159,10.377919
2308.4649846290877,10.378798
2308.47192908593,10.381221
2308.478873542771,10.381105
2308.4858179996113,10.379108
2308.492762456452,10.380666
2308.499706913296,10.378115
2308.506651370037,10.378816
2308.513595826687,10.380664
2308.520540283338,10.377776
2308.527484739991,10.381559
2308.5344291966426,10.377758
2308.5413736532937,10.377498
2308.548318109842,10.377745
2308.5552625662976,10.379226
2308.562207022754,10.379585
2308.56915147921,10.378433
2308.5760959356658,10.380342
2308.5830403921213,10.379170
2308.58998484847,10.380148
2308.596929304727,10.378381
2308.603873760982,10.380547
2308.610818217237,10.379444
2308.617762673492,10.376646
2308.624707129747,10.379433
2308.6316515858944,10.379362
2308.638596041944,10.380821
2308.6455404979934,10.380363
2308.652484954043,10.378216
2308.659429410092,10.380425
2308.6663738661427,10.380242
2308.673318322081,10.376404
2308.6802627779202,10.375745
2308.6872072337596,10.380753
2308.6941516896,10.379384
2308.7010961454394,10.378911
2308.7080406012783,10.377639
2308.714985057005,10.378587
2308.7219295126297,10.380944
2308.728873968256,10.378519
2308.7358184238806,10.378059
2308.7427628795053,10.378449
2308.74970733513,10.379564
2308.75665179064,10.378599
2308.763596246047,10.380109
2308.770540701453,10.380046
2308.7774851568593,10.380075
2308.7844296122657,10.377591
2308.791374067672,10.380372
2308.7983185229627,10.377803
2308.8052629781473,10.380327
2308.812207433331,10.377442
2308.8191518885155,10.379707
2308.8260963436987,10.382108
2308.8330407988847,10.379311
2308.83998525395,10.378669
2308.8469297089086,10.381474
2308.853874163867,10.378619
2308.8608186188267,10.379288
2308.867763073785,10.381085
2308.874707528744,10.379120
2308.8816519835814,10.379030
2308.8885964383107,10.378754
2308.8955408930415,10.379644
2308.902485347771,10.381059
2308.9094298025,10.379642
2308.9163742572296,10.378332
2308.9233187118366,10.379753
2308.930263166335,10.380571
2308.937207620832,10.379891
2308.944152075329,10.378159
2308.9510965298264,10.379730
2308.958040984323,10.378197
2308.9649854386976,10.380067
2308.971929892959,10.378083
2308.978874347221,10.380443
2308.9858188014828,10.380302
2308.9927632557446,10.380950
2308.9997077100074,10.379268
2309.0066521641443,10.378100
2309.013596618168,10.379470
2309.0205410721915,10.377137
2309.0274855262173,10.379730
2309.03442998024,10.377597
2309.0413744342636,10.377258
2309.0483188881603,10.380006
2309.0552633419434,10.380015
2309.0622077957273,10.379093
2309.0691522495104,10.379258
2309.0760967032934,10.378158
2309.0830411570764,10.380808
2309.089985610731,10.379449
2309.096930064273,10.379278
2309.1038745178125,10.379614
2309.1108189713514,10.379076
2309.1177634248907,10.377961
2309.1247078784304,10.379170
2309.131652331843,10.378397
2309.1385967851356,10.378954
2309.145541238429,10.379923
2309.1524856917226,10.377969
2309.159430145017,10.378386
2309.166374598312,10.379264
2309.173319051475,10.377953
2309.1802635045206,10.378919
2309.187207957567,10.379884
2309.1941524106137,10.377856
2309.2010968636596,10.378301
2309.208041316706,10.377840
2309.21498576962,10.378882
2309.221930222416,10.379343
2309.228874675213,10.378045
2309.2358191280096,10.378577
2309.2427635808044,10.378476
2309.2497080336007,10.379279
2309.256652486263,10.378525
2309.2635969388093,10.378495
2309.2705413913513,10.380746
2309.277485843895,10.375687
2309.284430296439,10.377075
2309.2913747489824,10.378095
2309.2983192013935,10.378085
2309.305263653683,10.380090
2309.3122081059737,10.379112
2309.319152558262,10.377793
2309.3260970105516,10.379312
2309.333041462843,10.377937
2309.339985914998,10.377144
2309.3469303670304,10.376540
2309.353874819064,10.380744
2309.3608192711,10.381198
2309.3677637231317,10.378740
2309.3747081751653,10.380346
2309.3816526270634,10.381951
2309.38859707884,10.378631
2309.395541530617,10.378615
2309.4024859823908,10.377973
2309.4094304341666,10.380405
2309.4163748859423,10.381200
2309.4233193375817,10.380716
2309.4302637890987,10.379412
2309.4372082406153,10.379747
2309.444152692132,10.377864
2309.451097143648,10.379960
2309.4580415951646,10.378230
2309.464986046545,10.381792
2309.4719304978,10.378958
2309.478874949055,10.380078
2309.48581940031,10.381062
2309.4927638515655,10.382642
2309.499708302822,10.381431
2309.506652753939,10.380781
2309.513597204932,10.380310
2309.5205416559247,10.380842
2309.5274861069183,10.378116
2309.5344305579124,10.380001
2309.541375008905,10.380112
2309.548319459759,10.379368
2309.5552639104862,10.380596
2309.5622083612175,10.381850
2309.5691528119464,10.380900
2309.5760972626736,10.378309
2309.5830417134025,10.380493
2309.589986163992,10.380259
2309.596930614457,10.380606
2309.6038750649186,10.378127
2309.610819515382,10.380216
2309.617763965845,10.378928
2309.6247084163083,10.382554
2309.631652866632,10.378213
2309.638597316829,10.378777
2309.6455417670254,10.382416
2309.6524862172223,10.379318
2309.6594306674187,10.379106
2309.6663751176166,10.380830
2309.673319567673,10.380641
2309.6802640176006,10.379255
2309.6872084675297,10.380905
2309.69415291746,10.377439
2309.7010973673887,10.378516
2309.708041817316,10.378683
2309.714986267103,10.379341
2309.7219307167625,10.378107
2309.7288751664237,10.378130
2309.735819616082,10.380318
2309.7427640657415,10.379260
2309.749708515402,10.380087
2309.756652964918,10.376486
2309.763597414309,10.379699
2309.770541863698,10.380889
2309.777486313087,10.377490
2309.7844307624737,10.378904
2309.791375211863,10.381242
2309.79831966111,10.375842
2309.805264110227,10.379170
2309.812208559345,10.378793
2309.8191530084623,10.378638
2309.82609745758,10.379308
2309.8330419066992,10.375216
2309.8399863556724,10.379529
2309.846930804517,10.380301
2309.853875253362,10.379596
2309.8608197022077,10.380580
2309.8677641510526,10.377747
2309.8747085998975,10.379980
2309.8816530485983,10.378667
2309.8885974971695,10.381794
2309.8955419457425,10.379164
2309.902486394314,10.378447
2309.9094308428853,10.380351
2309.916375291455,10.380722
2309.923319739882,10.377395
2309.930264188181,10.379874
2309.937208636476,10.378189
2309.944153084772,10.379520
2309.9510975330686,10.379029
2309.958041981365,10.379521
2309.964986429518,10.378957
2309.971930877539,10.377520
2309.9788753255602,10.377331
2309.9858197735807,10.381849
2309.9927642216026,10.377391
2309.999708669624,10.378900
2310.0066531174994,10.379793
2310.013597565244,10.376817
2310.0205420129887,10.380170
2310.027486460734,10.380449
2310.03443090848,10.380264
2310.0413753562234,10.377543
2310.048319803822,10.378927
2310.055264251289,10.379125
2310.0622086987582,10.379797
2310.069153146224,10.378772
2310.0760975936914,10.377660
2310.0830420411576,10.379749
2310.0899864884786,10.378241
2310.0969309356683,10.376067
2310.1038753828575,10.377679
2310.1108198300467,10.376504
2310.1177642772354,10.377238
2310.124708724424,10.378474
2310.131653171467,10.378455
2310.138597618377,10.378212
2310.145542065287,10.379876
2310.152486512197,10.378637
2310.159430959108,10.377945
2310.166375406018,10.380960
2310.1733198527804,10.379876
2310.1802642994107,10.379331
2310.187208746041,10.377539
2310.1941531926727,10.376930
2310.201097639302,10.377214
2310.2080420859315,10.377805
2310.214986532413,10.377867
2310.221930978763,10.378673
2310.228875425113,10.380543
2310.235819871463,10.379021
2310.2427643178125,10.380982
2310.249708764162,10.378903
2310.256653210363,10.377713
2310.2635976564325,10.381890
2310.2705421025003,10.379225
2310.2774865485685,10.378605
2310.2844309946368,10.378803
2310.291375440705,10.378627
2310.2983198866254,10.380952
2310.3052643324118,10.380683
2310.312208778198,10.380692
2310.319153223984,10.378385
2310.326097669771,10.377700
2310.3330421155574,10.379069
2310.339986561193,10.377232
2310.3469310066967,10.379546
2310.3538754522,10.379469
2310.3608198977045,10.380252
2310.367764343208,10.378454
2310.3747087887114,10.378713
2310.3816532340657,10.379650
2310.3885976792853,10.381205
2310.3955421245064,10.380661
2310.4024865697265,10.381804
2310.409431014946,10.376283
2310.416375460166,10.377306
2310.4233199052364,10.379788
2310.4302643501733,10.379593
2310.437208795109,10.379378
2310.444153240045,10.378950
2310.4510976849815,10.378492
2310.458042129915,10.382676
2310.4649865747033,10.378996
2310.471931019354,10.383112
2310.4788754640044,10.377587
2310.4858199086557,10.379776
2310.4927643533088,10.379671
2310.49970879796,10.379286
2310.506653242461,10.380613
2310.5135976868273,10.381555
2310.5205421311935,10.380572
2310.52748657556,10.378026
2310.534431019926,10.381384
2310.5413754642923,10.380188
2310.548319908507,10.380862
2310.555264352587,10.378898
2310.562208796668,10.378939
2310.5691532407473,10.378697
2310.5760976848273,10.378629
2310.583042128907,10.381381
2310.5899865728356,10.378370
2310.5969310166315,10.382437
2310.603875460425,10.381502
2310.6108199042174,10.381129
2310.617764348011,10.379894
2310.6247087918046,10.378968
2310.631653235449,10.381492
2310.6385976789547,10.378962
2310.6455421224623,10.381434
2310.652486565969,10.378388
2310.6594310094765,10.380270
2310.666375452983,10.378686
2310.673319896336,10.378930
2310.680264339555,10.380483
2310.687208782774,10.380988
2310.6941532259943,10.376298
2310.701097669213,10.380271
2310.7080421124333,10.380934
2310.7149865554998,10.380210
2310.7219309984307,10.379525
2310.7288754413635,10.379056
2310.7358198842944,10.379176
2310.742764327224,10.380240
2310.749708770155,10.378429
2310.756653212934,10.378074
2310.763597655577,10.380497
2310.7705420982197,10.378437
2310.777486540861,10.378642
2310.784430983503,10.378334
2310.7913754261454,10.380098
2310.798319868637,10.379352
2310.8052643109895,10.377390
2310.812208753343,10.381728
2310.819153195696,10.379925
2310.82609763805,10.378906
2310.8330420804036,10.378426
2310.8399865226042,10.379631
2310.846930964668,10.378724
2310.8538754067317,10.380214
2310.860819848797,10.377452
2310.8677642908597,10.378887
2310.874708732922,10.378407
2310.881653174833,10.379309
2310.8885976166066,10.378303
2310.895542058381,10.381520
2310.9024865001543,10.378249
2310.909430941928,10.381391
2310.9163753837015,10.379219
2310.9233198253223,10.377926
2310.9302642668063,10.379952
2310.937208708289,10.378657
2310.9441531497714,10.378908
2310.9510975912544,10.382882
2310.9580420327375,10.377121
2310.9649864740672,10.379800
2310.9719309152592,10.379920
2310.978875356451,10.380134
2310.985819797643,10.378982
2310.992764238836,10.380972
2310.999708680028,10.380058
2311.0066531210664,10.380118
2311.013597561967,10.380685
2311.0205420028665,10.380951
2311.027486443769,10.382068
2311.0344308846693,10.378028
2311.04137532557,10.381884
2311.0483197663166,10.381000
2311.055264206923,10.379672
2311.0622086475337,10.381469
2311.069153088142,10.380833
2311.0760975287494,10.379140
2311.083041969358,10.381311
2311.0899864098137,10.382603
2311.096930850131,10.378370
2311.1038752904474,10.381061
2311.1108197307635,10.381119
2311.1177641710797,10.379859
2311.124708611395,10.379633
2311.131653051559,10.382128
2311.1385974915825,10.380014
2311.145541931604,10.380202
2311.152486371627,10.381912
2311.159430811652,10.382215
2311.166375251676,10.380471
2311.173319691545,10.381739
2311.1802641312747,10.379174
2311.1872085710047,10.381328
2311.1941530107374,10.381291
2311.201097450466,10.380064
2311.2080418901965,10.381651
2311.2149863297723,10.382482
2311.221930769209,10.380767
2311.2288752086456,10.382126
2311.2358196480823,10.377543
2311.2427640875194,10.378776
2311.2497085269556,10.380780
2311.2566529662377,10.378798
2311.263597405381,10.382541
2311.270541844524,10.380868
2311.277486283667,10.379863
2311.2844307228092,10.380090
2311.291375161952,10.379656
2311.298319600941,10.380581
2311.305264039789,10.380685
2311.312208478636,10.378152
2311.3191529174846,10.378644
2311.326097356334,10.379778
2311.333041795182,10.378163
2311.339986233875,10.379286
2311.3469306724287,10.378730
2311.3538751109822,10.380436
2311.3608195495367,10.379329
2311.3677639880902,10.380798
2311.3747084266442,10.381371
2311.3816528650423,10.379012
2311.3885973032984,10.382000
2311.3955417415586,10.381136
2311.402486179817,10.378867
2311.4094306180755,10.381336
2311.416375056334,10.380146
2311.423319494437,10.380347
2311.4302639324005,10.379243
2311.4372083703634,10.379290
2311.444152808326,10.380485
2311.4510972462886,10.379809
2311.4580416842505,10.379603
2311.4649861220596,10.380523
2311.4719305597255,10.380179
2311.4788749973923,10.380955
2311.4858194350586,10.376816
2311.492763872727,10.381236
2311.499708310394,10.381562
2311.5066527479053,10.380011
2311.5135971852746,10.383008
2311.520541622645,10.380922
2311.5274860600175,10.380654
2311.5344304973883,10.381915
2311.541374934758,10.379567
2311.5483193719715,10.382385
2311.5552638090458,10.381669
2311.5622082461205,10.381791
2311.5691526831943,10.380536
2311.576097120268,10.382540
2311.5830415573423,10.379292
2311.5899859942597,10.377198
2311.596930431038,10.378324
2311.6038748678147,10.380568
2311.6108193045925,10.382574
2311.6177637413675,10.381376
2311.6247081781457,10.379278
2311.631652614766,10.382345
2311.638597051245,10.382599
2311.645541487725,10.380288
2311.6524859242045,10.381854
2311.659430360685,10.381187
2311.6663747971647,10.380477
2311.6733192334873,10.379117
2311.6802636696693,10.381968
2311.6872081058514,10.378598
2311.694152542033,10.381837
2311.7010969782145,10.382569
2311.7080414143966,10.380382
2311.7149858504204,10.379661
2311.721930286305,10.381547
2311.72887472219,10.380701
2311.735819158074,10.377727
2311.7427635939575,10.380226
2311.7497080298413,10.380666
2311.756652465568,10.380706
2311.763596901153,10.381317
2311.770541336737,10.382235
2311.7774857723225,10.382608
2311.784430207909,10.377808
2311.791374643495,10.383204
2311.798319078923,10.380542
2311.80526351421,10.380912
2311.8122079494965,10.380790
2311.819152384782,10.381490
2311.8260968200707,10.379627
2311.8330412553546,10.380635
2311.839985690484,10.381527
2311.8469301254713,10.381348
2311.8538745604587,10.379525
2311.860818995448,10.380198
2311.8677634304354,10.382447
2311.874707865422,10.381165
2311.8816523002515,10.377750
2311.8885967349393,10.381041
2311.8955411696297,10.378721
2311.902485604315,10.379151
2311.9094300390034,10.380619
2311.916374473691,10.380632
2311.9233189082215,10.380558
2311.9302633426105,10.382272
2311.9372077769985,10.380806
2311.9441522113866,10.382941
2311.9510966457747,10.380679
2311.9580410801636,10.380660
2311.964985514394,10.380446
2311.971929948481,10.381186
2311.978874382569,10.379311
2311.985818816657,10.380061
2311.992763250746,10.381564
2311.999707684834,10.379601
2312.006652118763,10.377983
2312.013596552551,10.381170
2312.0205409863383,10.380210
2312.0274854201266,10.382217
2312.0344298539135,10.380022
2312.041374287701,10.381063
2312.04831872133,10.380456
2312.0552631548153,10.381470
2312.0622075883043,10.380811
2312.0691520217906,10.381627
2312.0760964552765,10.381119
2312.083040888763,10.379260
2312.0899853220913,10.381834
2312.096929755279,10.381882
2312.103874188462,10.381001
2312.110818621648,10.380887
2312.1177630548327,10.377994
2312.1247074880207,10.380479
2312.1316519210463,10.379701
2312.13859635393,10.380570
2312.1455407868143,10.380512
2312.152485219698,10.380331
2312.159429652583,10.382040
2312.1663740854665,10.381830
2312.1733185181915,10.382681
2312.1802629507733,10.381922
2312.187207383355,10.380647
2312.1941518159383,10.382296
2312.2010962485206,10.381637
2312.208040681103,10.380300
2312.214985113526,10.379864
2312.221929545806,10.381225
2312.228873978086,10.382351
2312.235818410366,10.381910
2312.2427628426453,10.380827
2312.2497072749256,10.380347
2312.2566517070454,10.379448
2312.2635961390247,10.379794
2312.270540571002,10.380571
2312.2774850029796,10.379388
2312.284429434957,10.379510
2312.2913738669345,10.381668
2312.2983182987527,10.380218
2312.305262730427,10.382850
2312.3122071621005,10.381811
2312.319151593775,10.382220
2312.326096025452,10.384315
2312.3330404571257,10.380374
2312.3399848886415,10.380399
2312.3469293200105,10.381581
2312.3538737513823,10.378906
2312.3608181827544,10.381684
2312.367762614126,10.379347
2312.3747070454974,10.380098
2312.381651476709,10.379260
2312.388595907777,10.383663
2312.395540338846,10.381959
2312.4024847699147,10.378616
2312.409429200981,10.383017
2312.4163736320484,10.380400
2312.4233180629562,10.381993
2312.4302624937213,10.381035
2312.4372069244855,10.378862
2312.4441513552497,10.379632
2312.4510957860134,10.379959
2312.4580402167785,10.381164
2312.4649846473826,10.380632
2312.4719290778417,10.379964
2312.478873508301,10.380786
2312.4858179387597,10.383775
2312.4927623692215,10.378336
2312.4997067996815,10.379588
2312.506651229981,10.379998
2312.5135956601366,10.378951
2312.520540090292,10.381198
2312.527484520447,10.383037
2312.5344289506024,10.382019
2312.5413733807563,10.380489
2312.548317810751,10.381828
2312.5552622406017,10.380489
2312.562206670453,10.380965
2312.5691511003038,10.380439
2312.576095530155,10.382306
2312.583039960003,10.380659
2312.5899843896927,10.381305
2312.596928819239,10.382948
2312.603873248784,10.382682
2312.6108176783296,10.381670
2312.6177621078746,10.382360
2312.624706537421,10.380358
2312.6316509668054,10.381432
2312.638595396044,10.382229
2312.6455398252833,10.381238
2312.6524842545227,10.382873
2312.6594286837635,10.381885
2312.6663731130034,10.380513
2312.673317542082,10.382922
2312.6802619710156,10.381689
2312.6872063999494,10.382686
2312.694150828884,10.380951
2312.7010952578166,10.381584
2312.7080396867505,10.381540
2312.714984115523,10.381407
2312.7219285441493,10.380873
2312.7288729727784,10.383345
2312.735817401406,10.380177
2312.7427618300335,10.379218
2312.749706258659,10.383199
2312.756650687125,10.381530
2312.763595115448,10.381503
2312.7705395437674,10.380511
2312.7774839720882,10.381221
2312.784428400409,10.380853
2312.7913728287317,10.382810
2312.79831725689,10.380678
2312.805261684903,10.384589
2312.812206112917,10.380683
2312.819150540931,10.380495
2312.826094968946,10.383500
2312.8330393969595,10.380866
2312.8399838248115,10.378451
2312.846928252518,10.381367
2312.853872680225,10.380694
2312.8608171079313,10.381259
2312.867761535638,10.380813
2312.8747059633442,10.380679
2312.881650390889,10.381610
2312.8885948182874,10.381211
2312.8955392456874,10.381637
2312.9024836730864,10.378905
2312.909428100485,10.383552
2312.916372527883,10.380087
2312.9233169551185,10.379650
2312.9302613822115,10.380958
2312.9372058093027,10.379306
2312.944150236393,10.380601
2312.9510946634828,10.382347
2312.9580390905753,10.377414
2312.9649835175023,10.380583
2312.9719279442847,10.384773
2312.978872371067,10.380853
2312.9858167978496,10.382142
2312.992761224634,10.383488
2312.999705651415,10.380576
2313.006650078035,10.380786
2313.0135945045085,10.384408
2313.0205389309813,10.381440
2313.027483357456,11.358435
2313.0344277839295,10.383151
2313.041372210403,10.379744
2313.048316636714,10.380577
2313.0552610628783,10.382222
2313.0622054890437,10.381678
2313.069149915207,10.380467
2313.0760943413716,10.382045
2313.0830387675364,10.383274
2313.089983193538,10.380559
2313.0969276193937,10.382334
2313.103872045249,10.379641
2313.1108164711036,10.382058
2313.1177608969583,10.380520
2313.1247053228135,10.380608
2313.1316497485045,10.382769
2313.1385941740505,10.383108
2313.1455385995955,10.382888
2313.1524830251396,10.380486
2313.1594274506865,10.383119
2313.1663718762316,10.381207
2313.173316301611,10.381953
2313.180260726846,10.382754
2313.187205152081,10.381188
2313.1941495773167,10.383549
2313.201094002552,10.380926
2313.208038427786,10.384621
2313.2149828528572,10.380630
2313.22192727778,10.381551
2313.2288717027054,10.381056
2313.2358161276293,10.380967
2313.2427605525536,10.380763
2313.249704977478,10.381823
2313.256649402238,10.379857
2313.2635938268522,10.383648
2313.270538251464,10.379966
2313.277482676077,10.383408
2313.2844271006893,10.383253
2313.291371525304,10.382260
2313.298315949753,10.382591
2313.305260374054,10.381840
2313.3122047983566,10.382067
2313.319149222656,10.381834
2313.3260936469596,10.382939
2313.33303807126,10.383303
2313.3399824953976,10.385304
2313.3469269193874,10.383077
2313.3538713433773,10.382236
2313.360815767368,10.382253
2313.367760191357,10.383874
2313.374704615346,10.382432
2313.3816490391714,10.383611
2313.388593462849,10.382367
2313.3955378865276,10.383260
2313.402482310205,10.379864
2313.4094267338824,10.383061
2313.416371157559,10.384999
2313.423315581073,10.383007
2313.430260004438,10.381871
2313.4372044278025,10.381254
2313.4441488511675,10.382767
2313.451093274532,10.383619
2313.4580376978975,10.382996
2313.464982121096,10.382079
2313.4719265441486,10.382214
2313.4788709672002,10.383444
2313.4858153902514,10.383444
2313.492759813305,10.383508
2313.4997042363566,10.384546
2313.5066486592436,10.382028
2313.5135930819793,10.382626
2313.5205375047176,10.382945
2313.527481927457,10.382225
2313.534426350195,10.379867
2313.5413707729335,10.381031
2313.5483151955063,10.383232
2313.5552596179305,10.380211
2313.5622040403546,10.381892
2313.569148462779,10.383699
2313.5760928852033,10.383310
2313.583037307628,10.382238
2313.5899817298878,10.383911
2313.5969261519976,10.382553
2313.6038705741066,10.384653
2313.610814996215,10.383889
2313.617759418325,10.383210
2313.624703840437,10.384796
2313.6316482623815,10.384333
2313.6385926841767,10.381779
2313.645537105972,10.380495
2313.652481527765,10.384185
2313.659425949562,10.385645
2313.6663703713557,10.381679
2313.6733147929854,10.383187
2313.680259214465,10.382134
2313.687203635945,10.382991
2313.694148057425,10.383134
2313.701092478905,10.382158
2313.7080369003847,10.381142
2313.7149813216984,10.382208
2313.721925742863,10.381487
2313.7288701640277,10.381252
2313.735814585192,10.382563
2313.7427590063553,10.381651
2313.7497034275198,10.382905
2313.7566478485182,10.383374
2313.7635922693667,10.383602
2313.7705366902146,10.382080
2313.777481111062,10.380381
2313.7844255319087,10.385097
2313.7913699527576,10.383016
2313.79831437344,10.383360
2313.8052587939715,10.381697
2313.812203214503,10.382902
2313.8191476350335,10.384857
2313.826092055567,10.383970
2313.8330364760964,10.383757
2313.839980896461,10.380929
2313.8469253166754,10.386092
2313.85386973689,10.381424
2313.8608141571053,10.383415
2313.8677585773194,10.381652
2313.8747029975325,10.382380
2313.88164741758,10.382961
2313.8885918374767,10.382085
2313.8955362573747,10.382792
2313.9024806772713,10.382413
2313.9094250971684,10.382960
2313.916369517063,10.383504
2313.923313936795,10.382866
2313.9302583563735,10.384811
2313.937202775952,10.383101
2313.9441471955297,10.381632
2313.951091615109,10.384233
2313.9580360346895,10.381876
2313.9649804540995,10.380891
2313.971924873359,10.383591
2313.978869292619,10.382536
2313.9858137118795,10.380409
2313.9927581311417,10.382984
2313.999702550401,10.384590
2314.0066469694925,10.381484
2314.0135913884337,10.384001
2314.020535807375,10.380827
2314.027480226317,10.381702
2314.0344246452582,10.385748
2314.0413690641994,10.384239
2314.0483134829706,10.382637
2314.055257901593,10.381141
2314.062202320216,10.383525
2314.0691467388374,10.381101
2314.0760911574594,10.382545
2314.083035576081,10.384467
2314.089979994534,10.384164
2314.0969244128346,10.382772
2314.1038688311364,10.380531
2314.110813249438,10.381922
2314.1177576677405,10.381403
2314.1247020860424,10.382844
2314.131646504174,10.385018
2314.1385909221553,10.381811
2314.145535340136,10.382746
2314.1524797581174,10.381153
2314.159424176099,10.381023
2314.1663685940803,10.382629
2314.1733130118914,10.383821
2314.1802574295516,10.382174
2314.1872018472113,10.382684
2314.1941462648724,10.382253
2314.201090682532,10.385789
2314.208035100192,10.383878
2314.2149795176815,10.384564
2314.2219239350193,10.381829
2314.2288683523593,10.381074
2314.2358127696975,10.382468
2314.2427571870357,10.381605
2314.249701604373,10.382717
2314.2566460215417,10.383937
2314.263590438558,10.382538
2314.2705348555737,10.383812
2314.27747927259,10.379318
2314.2844236896062,10.385089
2314.291368106624,10.382688
2314.2983125234687,10.382439
2314.3052569401616,10.381476
2314.3122013568545,10.381069
2314.319145773548,10.380771
2314.326090190242,10.381513
2314.3330346069356,10.382000
2314.339979023458,10.382805
2314.346923439828,10.383145
2314.3538678561968,10.383673
2314.360812272569,10.385445
2314.3677566889382,10.380333
2314.3747011053083,10.381155
2314.381645521506,10.383551
2314.3885899375523,10.380764
2314.3955343536,10.384298
2314.4024787696453,10.382849
2314.409423185691,10.383956
2314.416367601736,10.382102
2314.4233120176123,10.383455
2314.430256433334,10.383104
2314.4372008490554,10.383332
2314.444145264777,10.384526
2314.4510896804986,10.382651
2314.45803409622,10.382763
2314.46497851177,10.383201
2314.4719229271664,10.382091
2314.478867342562,10.383686
2314.4858117579593,10.382077
2314.4927561733566,10.383843
2314.499700588752,10.383614
2314.506645003976,10.382664
2314.5135894190466,10.382416
2314.5205338341175,10.382991
2314.5274782491897,10.385747
2314.5344226642596,10.386703
2314.541367079329,10.384771
2314.5483114942285,10.383133
2314.555255908972,10.383683
2314.5622003237177,10.386385
2314.5691447384615,10.385237
2314.576089153205,10.384099
2314.5830335679493,10.385431
2314.5899779825227,10.385195
2314.59692239694,10.384119
2314.6038668113574,10.384804
2314.6108112257743,10.383148
2314.6177556401894,10.384594
2314.6247000546086,10.383587
2314.6316444688528,10.383616
2314.6385888829423,10.382233
2314.645533297033,10.381725
2314.6524777111204,10.383722
2314.659422125211,10.383371
2314.6663665393007,10.385120
2314.6733109532174,10.382722
2314.680255366979,10.383079
2314.6871997807402,10.384901
2314.6941441945014,10.384263
2314.701088608263,10.382015
2314.708033022024,10.382035
2314.7149774356126,10.381798
2314.7219218490445,10.386153
2314.7288662624765,10.385056
2314.735810675908,10.386313
2314.7427550893412,10.384542
2314.7496995027736,10.382709
2314.7566439160337,10.384330
2314.7635883291364,10.386452
2314.7705327422364,10.382682
2314.777477155339,10.384518
2314.7844215684418,10.384820
2314.7913659815454,10.384337
2314.7983103944744,10.387507
2314.8052548072455,10.384442
2314.8121992200176,10.386007
2314.8191436327897,10.383921
2314.8260880455628,10.384458
2314.8330324583353,10.381909
2314.8399768709332,10.383976
2314.8469212833734,10.384965
2314.8538656958144,10.380938
2314.860810108257,10.382384
2314.867754520698,10.383976
2314.874698933139,10.382551
2314.8816433454035,10.383061
2314.8885877575126,10.383908
2314.895532169623,10.383268
2314.902476581733,10.384474
2314.9094209938416,10.383341
2314.9163654059494,10.385208
2314.9233098178847,10.381395
2314.9302542296614,10.383104
2314.937198641438,10.383712
2314.9441430532147,10.385091
2314.951087464992,10.386169
2314.9580318767685,10.385902
2314.9649762883696,10.382980
2314.9719206998125,10.384556
2314.9788651112563,10.384249
2314.9858095226987,10.385076
2314.992753934142,10.383193
2314.9996983455862,10.383616
2315.006642756854,10.384845
2315.013587167962,10.382506
2315.020531579071,10.384013
2315.0274759901804,10.384111
2315.0344204012895,10.384013
2315.0413648123986,10.385682
2315.0483092233317,10.386676
2315.055253634106,10.384755
2315.0621980448805,10.384434
2315.0691424556544,10.383896
2315.076086866429,10.387876
2315.083031277203,10.383808
2315.0899756878016,10.383128
2315.0969200982404,10.383224
2315.103864508678,10.383641
2315.1108089191166,10.382291
2315.1177533295536,10.382294
2315.1246977399946,10.385529
2315.1316421502556,10.384344
2315.1385865603556,10.383106
2315.145530970458,10.382272
2315.1524753805597,10.383126
2315.159419790664,10.385266
2315.1663642007647,10.384733
2315.173308610688,10.382829
2315.1802530204527,10.384127
2315.187197430217,10.384492
2315.194141839983,10.384747
2315.2010862497473,10.384062
2315.208030659511,10.385593
2315.2149750690965,10.384082
2315.221919478525,10.385227
2315.228863887951,10.385725
2315.2358082973774,10.384293
2315.2427527068016,10.384709
2315.249697116228,10.383965
2315.256641525478,10.384453
2315.263585934565,10.384056
2315.270530343651,10.382734
2315.277474752737,10.383571
2315.284419161824,10.384587
2315.2913635709124,10.384090
2315.2983079798205,10.384445
2315.3052523885676,10.383152
2315.312196797314,10.384191
2315.3191412060596,10.383999
2315.3260856148086,10.381444
2315.3330300235557,10.384198
2315.339974432123,10.385968
2315.3469188405275,10.385894
2315.3538632489335,10.386230
2315.3608076573414,10.383126
2315.367752065746,10.383674
2315.3746964741526,10.385689
2315.3816408823777,10.382334
2315.3885852904427,10.384573
2315.395529698507,10.383954
2315.402474106571,10.384934
2315.4094185146355,10.386340
2315.4163629226973,10.381303
2315.4233073305827,10.382821
2315.430251738304,10.386248
2315.437196146025,10.385596
2315.4441405537464,10.383336
2315.4510849614658,10.385198
2315.458029369189,10.383922
2315.4649737767295,10.383497
2315.471918184105,10.382310
2315.4788625914825,10.384231
2315.485806998859,10.384352
2315.4927514062374,10.382792
2315.499695813615,10.383158
2315.5066402208104,10.385697
2315.513584627843,10.385380
2315.520529034873,10.384632
2315.527473441907,10.383698
2315.53441784894,10.382131
2315.541362255972,10.382160
2315.5483066628226,10.384109
2315.5552510695093,10.383601
2315.5621954761955,10.386389
2315.569139882881,10.381297
2315.576084289567,10.384811
2315.5830286962537,10.383911
2315.5899731027575,10.383814
2315.5969175090972,10.383853
2315.6038619154365,10.382239
2315.610806321776,10.386773
2315.617750728115,10.382412
2315.6246951344547,10.382856
2315.6316395406106,10.384426
2315.638583946602,10.383224
2315.6455283525934,10.385057
2315.6524727585825,10.385640
2315.659417164576,10.384857
2315.666361570567,10.385122
2315.6733059763737,10.384666
2315.680250382016,10.384557
2315.687194787657,10.384382
2315.694139193301,10.381645
2315.701083598942,10.383224
2315.7080280045843,10.383119
2315.714972410042,10.385071
2315.7219168153338,10.385173
2315.7288612206253,10.384131
2315.7358056259172,10.381014
2315.742750031209,10.382648
2315.7496944365007,10.383520
2315.7566388416076,10.382984
2315.7635832465476,10.383354
2315.7705276514876,10.383319
2315.777472056427,10.384552
2315.7844164613666,10.383800
2315.7913608663084,10.382837
2315.7983052710624,10.386451
2315.8052496756495,10.384844
2315.8121940802366,10.384302
2315.8191384848233,10.383153
2315.8260828894117,10.383336
2315.8330272939993,10.381251
2315.839971698401,10.382921
2315.846916102634,10.383510
2315.8538605068657,10.383994
2315.860804911101,10.383178
2315.8677493153345,10.382035
2315.8746937195674,10.383430
2315.881638123613,10.385517
2315.8885825274933,10.386643
2315.8955269313715,10.384337
2315.9024713352487,10.385733
2315.909415739127,10.384046
2315.916360143004,10.384318
2315.9233045466963,10.385305
2315.930248950218,10.383712
2315.9371933537395,10.384834
2315.9441377572616,10.382823
2315.951082160781,10.384241
2315.958026564305,10.383763
2315.9649709676382,10.384211
2315.9719153708024,10.381778
2315.978859773965,10.382653
2315.985804177128,10.385307
2315.9927485802946,10.383890
2315.999692983457,10.385238
2316.0066373864324,10.385596
2316.013581789236,10.382591
2316.020526192041,10.385627
2316.027470594847,10.384103
2316.0344149976513,10.382973
2316.041359400455,10.386187
2316.04830380307,10.384991
2316.0552482055155,10.383444
2316.0621926079593,10.382655
2316.0691370104037,10.386136
2316.076081412846,10.384929
2316.08302581529,10.383943
2316.089970217546,10.384536
2316.096914619628,10.386104
2316.103859021709,10.386661
2316.1108034237905,10.385017
2316.117747825873,10.386669
2316.1246922279565,10.383959
2316.131636629847,10.383578
2316.138581031564,10.383195
2316.1455254332827,10.384768
2316.152469835001,10.383898
2316.159414236721,10.386141
2316.1663586384398,10.385652
2316.173303039966,10.383583
2316.180247441318,10.383369
2316.187191842672,10.384533
2316.194136244028,10.382901
2316.2010806453795,10.387050
2316.208025046733,10.384133
2316.214969447894,10.386211
2316.221913848883,10.384013
2316.2288582498686,10.384530
2316.235802650855,10.387952
2316.2427470518423,10.385499
2316.2496914528297,10.385718
2316.256635853624,10.385799
2316.2635802542422,10.385584
2316.270524654861,10.384126
2316.277469055479,10.384637
2316.284413456098,10.384722
2316.291357856717,10.383812
2316.2983022571416,10.385546
2316.305246657391,10.384190
2316.31219105764,10.384476
2316.3191354578894,10.387049
2316.3260798581387,10.385051
2316.3330242583875,10.384462
2316.339968658441,10.383246
2316.346913058319,10.385409
2316.353857458195,10.384959
2316.3608018580744,10.384712
2316.3677462579526,10.386019
2316.3746906578303,10.384636
2316.3816350575094,10.384087
2316.388579457015,10.383270
2316.3955238565195,10.383248
2316.4024682560253,10.383746
2316.4094126555287,10.383997
2316.416357055032,10.384412
2316.4233014543406,10.384894
2316.43024585347,10.384534
2316.4371902525995,10.387813
2316.4441346517283,10.386771
2316.451079050858,10.386205
2316.4580234499886,10.384088
2316.46496784892,10.383881
2316.4719122476727,10.383642
2316.478856646423,10.382919
2316.4858010451762,10.384801
2316.49274544393,10.388025
2316.4996898426834,10.384720
2316.5066342412356,10.386613
2316.513578639609,10.386677
2316.5205230379834,10.384769
2316.527467436358,10.387769
2316.5344118347316,10.384148
2316.5413562331055,10.384735
2316.5483006312797,10.384952
2316.555245029274,10.383657
2316.5621894272654,10.386195
2316.5691338252586,10.383171
2316.5760782232524,10.385839
2316.5830226212456,10.385593
2316.589967019039,10.386231
2316.5969114166487,10.386232
2316.6038558142595,10.385288
2316.61080021187,10.386064
2316.6177446094807,10.385788
2316.624689007092,10.387701
2316.6316334045005,10.386520
2316.6385778017266,10.381565
2316.6455221989527,10.386937
2316.6524665961765,10.385738
2316.6594109934035,10.383991
2316.66635539063,10.388065
2316.6732997876525,10.384613
2316.680244184491,10.387383
2316.6871885813307,10.383236
2316.6941329781707,10.385706
2316.7010773750103,10.384957
2316.708021771849,10.386393
2316.714966168483,10.387844
2316.721910564934,10.385821
2316.7288549613845,10.384758
2316.735799357835,10.385063
2316.7427437542833,10.385328
2316.7496881507336,10.384068
2316.7566325469797,10.384938
2316.763576943038,10.386523
2316.7705213390964,10.388122
2316.7774657351556,10.383453
2316.784410131215,10.386232
2316.7913545272745,10.386499
2316.7982989231255,10.385359
2316.805243318791,10.384336
2316.8121877144567,10.384583
2316.819132110122,10.384392
2316.8260765057876,10.385697
2316.833020901452,10.384543
2316.839965296909,10.388576
2316.846909692179,10.385380
2316.8538540874483,10.387179
2316.860798482718,10.384888
2316.867742877988,10.385286
2316.874687273257,10.386630
2316.881631668316,10.384492
2316.8885760631883,10.385529
2316.8955204580593,10.384245
2316.9024648529307,10.384269
2316.9094092478017,10.385246
2316.9163536426704,10.385121
2316.923298037333,10.387044
2316.9302424318034,10.386542
2316.9371868262724,10.385643
2316.9441312207414,10.385790
2316.9510756152117,10.385220
2316.958020009684,10.385259
2316.9649644039405,10.386665
2316.971908798006,10.384580
2316.9788531920726,10.386245
2316.9857975861382,10.384561
2316.9927419802066,10.385418
2316.999686374272,10.386855
2317.006630768125,10.387122
2317.013575161784,10.387021
2317.0205195554468,10.386710
2317.0274639491045,10.385139
2317.034408342765,10.384882
2317.041352736425,10.386156
2317.04829712987,10.386288
2317.0552415231214,10.385029
2317.0621859163725,10.383810
2317.069130309623,10.388289
2317.076074702874,10.386021
2317.083019096124,10.386666
2317.08996348916,10.385487
2317.0969078819985,10.383890
2317.1038522748377,10.386411
2317.1107966676745,10.386066
2317.1177410605137,10.385382
2317.1246854533533,10.387680
2317.131629845974,10.384000
2317.1385742383973,10.386568
2317.1455186308212,10.386915
2317.152463023245,10.384238
2317.1594074156706,10.387096
2317.1663518080923,10.384818
2317.173296200297,10.384264
2317.180240592303,10.385487
2317.1871849843096,10.384750
2317.1941293763134,10.383874
2317.2010737683195,10.388930
2317.208018160325,10.383777
2317.2149625521092,10.387332
2317.221906943694,10.381869
2317.2288513352787,10.383297
2317.235795726863,10.386275
2317.2427401184477,10.385596
2317.24968451003,10.386519
2317.2566289013926,10.385885
2317.263573292552,10.386897
2317.2705176837126,10.386081
2317.2774620748705,10.384885
2317.28440646603,10.385286
2317.2913508571905,10.387123
2317.298295248125,10.385248
2317.305239638856,10.387344
2317.312184029588,10.386350
2317.31912842032,10.387849
2317.326072811052,10.387808
2317.3330172017827,10.383346
2317.3399615922867,10.385585
2317.3469059825866,10.385164
2317.3538503728887,10.387056
2317.3607947631876,10.386872
2317.367739153487,10.386872
2317.3746835437864,10.387820
2317.3816279338566,10.387157
2317.388572323722,10.387273
2317.395516713587,10.386938
2317.4024611034515,10.387522
2317.4094054933157,10.386941
2317.416349883179,10.385035
2317.423294272815,10.383465
2317.43023866224,10.387367
2317.437183051664,10.388713
2317.444127441089,10.387212
2317.451071830515,10.384863
2317.4580162199422,10.385169
2317.4649606091325,10.385688
2317.471904998115,10.385348
2317.4788493870974,10.386582
2317.48579377608,10.384796
2317.4927381650623,10.386171
2317.4996825540447,10.386355
2317.506626942792,10.388459
2317.513571331326,10.385511
2317.520515719861,10.386551
2317.5274601083966,10.386281
2317.5344044969324,10.388347
2317.541348885467,10.386259
2317.548293273763,10.388067
2317.5552376618484,10.387472
2317.562182049932,10.386788
2317.569126438015,10.386209
2317.576070826098,10.386019
2317.583015214182,10.385697
2317.589959602027,10.385919
2317.5969039896527,10.385674
2317.6038483772804,10.389231
2317.6107927649086,10.387376
2317.6177371525364,10.387827
2317.624681540164,10.386973
2317.63162592755,10.387398
2317.6385703147175,10.387531
2317.645514701884,10.386094
2317.652459089051,10.387780
2317.6594034762193,10.386581
2317.666347863387,10.387177
2317.6732922503097,10.387110
2317.6802366370093,10.387174
2317.687181023714,10.386365
2317.694125410415,10.386491
2317.7010697971164,10.386625
2317.7080141838187,10.386981
2317.7149585702737,10.388241
2317.7219029565067,10.388309
2317.7288473427375,10.386835
2317.7357917289696,10.388277
2317.742736115201,10.387110
2317.749680501434,10.388415
2317.756624887416,10.387763
2317.763569273173,10.388928
2317.7705136589284,10.387961
2317.7774580446853,10.388419
2317.7844024304413,10.388465
2317.791346816199,10.387677
2317.7982912017033,10.388024
2317.8052355869786,10.386885
2317.8121799722544,10.388342
2317.81912435753,10.386164
2317.8260687428083,10.386775
2317.8330131280827,10.389109
2317.8399575131043,10.386416
2317.846901897894,10.387901
2317.853846282686,10.385685
2317.860790667474,10.386645
2317.8677350522644,10.387068
2317.8746794370545,10.388296
2317.8816238215854,10.384778
2317.888568205885,10.384348
2317.895512590183,10.389970
2317.9024569744815,10.387713
2317.909401358778,10.383654
2317.9163457430764,10.384889
2317.923290127114,10.387559
2317.930234510916,10.386673
2317.9371788947146,10.386211
2317.944123278515,10.387614
2317.951067662316,10.388226
2317.9580120461164,10.388351
2317.9649564296524,10.387631
2317.971900812949,10.388612
2317.978845196246,10.386221
2317.9857895795403,10.387041
2317.9927339628384,10.386213
2317.999678346135,10.389262
2318.0066227291636,10.388344
2318.013567111949,10.389083
2318.0205114947366,10.387434
2318.027455877523,10.387958
2318.0344002603083,10.386801
2318.041344643094,10.387066
2318.0482890256094,10.387310
2318.0552334078793,10.387228
2318.062177790148,10.388416
2318.069122172416,10.388910
2318.0760665546854,10.385937
2318.083010936955,10.386844
2318.089955318949,10.387826
2318.0968997006944,10.385593
2318.10384408244,10.388001
2318.1107884641847,10.387135
2318.1177328459285,10.387650
2318.124677227676,10.386090
2318.1316216091423,10.387557
2318.1385659903553,10.389334
2318.145510371569,10.388759
2318.1524547527833,10.387924
2318.159399133997,10.389503
2318.1663435152113,10.388396
2318.1732878961425,10.386256
2318.180232276818,10.388023
2318.1871766574936,10.387583
2318.1941210381697,10.387473
2318.2010654188452,10.385513
2318.2080097995204,10.388624
2318.2149541799067,10.390677
2318.221898560037,10.387473
2318.2288429401674,10.390653
2318.2357873202945,10.387121
2318.2427317004235,10.387821
2318.249676080553,10.389931
2318.2566204603913,10.385358
2318.263564839965,10.389900
2318.27050921954,10.388585
2318.277453599115,10.386518
2318.284397978687,10.387192
2318.2913423582645,10.389787
2318.2982867375417,10.384153
2318.305231116554,10.390935
2318.312175495565,10.391204
2318.319119874577,10.388127
2318.3260642535897,10.388143
2318.3330086326005,10.387810
2318.339953011312,10.387394
2318.3468973897525,10.387336
2318.353841768194,10.387115
2318.360786146634,10.387661
2318.3677305250744,10.389496
2318.3746749035136,10.388459
2318.381619281648,10.389021
2318.388563659509,10.388286
2318.3955080373694,10.386239
2318.4024524152296,10.387176
2318.4093967930885,10.388173
2318.4163411709483,10.389648
2318.4232855484993,10.389961
2318.4302299257683,10.389961
2318.4371743030397,10.390867
2318.444118680309,10.387582
2318.45106305758,10.387772
2318.45800743485,10.390872
2318.464951811806,10.390794
2318.471896188477,10.387576
2318.4788405651475,10.389302
2318.485784941819,10.392054
2318.4927293184915,10.385023
2318.499673695163,10.388661
2318.506618071512,10.388774
2318.5135624475747,10.387731
2318.5205068236382,10.386978
2318.5274511996995,10.389090
2318.534395575762,10.388438
2318.5413399518243,10.388012
2318.5482843275613,10.388523
2318.555228703005,10.387793
2318.5621730784487,10.389034
2318.5691174538924,10.391487
2318.576061829334,10.389862
2318.5830062047776,10.388191
2318.5899505798925,10.386616
2318.596894954706,10.388904
2318.6038393295194,10.389104
2318.6107837043337,10.390521
2318.6177280791485,10.386604
2318.6246724539624,10.388154
2318.6316168284407,10.387698
2318.638561202615,10.387852
2318.6455055767883,10.389322
2318.652449950965,10.388404
2318.65939432514,10.389748
2318.666338699315,10.389867
2318.6732830731457,10.390392
2318.6802274466704,10.388319
2318.687171820196,10.389332
2318.6941161937198,10.392595
2318.701060567245,10.389578
2318.7080049407696,10.391824
2318.7149493139464,10.389364
2318.7218936868094,10.389245
2318.7288380596733,10.390059
2318.7357824325386,10.386868
2318.7427268054003,10.388904
2318.749671178264,10.390017
2318.756615550776,10.389213
2318.763559922968,10.391373
2318.7705042951607,10.389363
2318.7774486673534,10.391098
2318.784393039546,10.388156
2318.791337411739,10.387855
2318.798281783572,10.388272
2318.805226155083,10.389713
2318.812170526593,10.390117
2318.819114898106,10.388188
2318.826059269616,10.389340
2318.833003641127,10.389696
2318.8399480122735,10.387911
2318.846892383092,10.389609
2318.853836753913,10.388318
2318.8607811247316,10.387702
2318.867725495551,10.386267
2318.874669866369,10.389813
2318.8816142368187,10.386410
2318.8885586069377,10.388255
2318.895502977056,10.389177
2318.902447347174,10.387727
2318.9093917172913,10.388025
2318.916336087409,10.390944
2318.9232804571548,10.388665
2318.930224826561,10.388812
2318.93716919597,10.389176
2318.944113565378,10.388354
2318.951057934784,10.390466
2318.958002304193,10.389988
2318.9649466732235,10.391359
2318.971891041914,10.389790
2318.9788354106036,10.389758
2318.9857797792947,10.392063
2318.9927241479854,10.388407
2318.9996685166734,10.388902
2319.006612884983,10.388799
2319.01355725295,10.391492
2319.020501620916,10.392034
2319.0274459888824,10.389497


==> Data/PS_2021.06.04_07.37.19.csv <==
# This file was produced by the NASA Exoplanet Archive  http://exoplanetarchive.ipac.caltech.edu
# Fri Jun  4 07:37:19 2021
#
# User preference: *
#
# CONSTRAINT:  where (default_flag = 1
# CONSTRAINT:  and pl_orbperstr < 365
# CONSTRAINT:  and pl_bmassjstr in [0.3,13]
# CONSTRAINT:  and pl_orbeccenstr > 0)
#
# COLUMN pl_name:        Planet Name
# COLUMN hostname:       Host Name
# COLUMN default_flag:   Default Parameter Set
# COLUMN sy_snum:        Number of Stars
# COLUMN sy_pnum:        Number of Planets
# COLUMN discoverymethod: Discovery Method
# COLUMN disc_year:      Discovery Year
# COLUMN disc_facility:  Discovery Facility
# COLUMN soltype:        Solution Type
# COLUMN pl_controv_flag: Controversial Flag
# COLUMN pl_refname:     Planetary Parameter Reference
# COLUMN pl_orbper:      Orbital Period [days]
# COLUMN pl_orbpererr1:  Orbital Period Upper Unc. [days]
# COLUMN pl_orbpererr2:  Orbital Period Lower Unc. [days]
# COLUMN pl_orbperlim:   Orbital Period Limit Flag
# COLUMN pl_orbsmax:     Orbit Semi-Major Axis [au])
# COLUMN pl_orbsmaxerr1: Orbit Semi-Major Axis Upper Unc. [au]
# COLUMN pl_orbsmaxerr2: Orbit Semi-Major Axis Lower Unc. [au]
# COLUMN pl_orbsmaxlim:  Orbit Semi-Major Axis Limit Flag
# COLUMN pl_rade:        Planet Radius [Earth Radius]
# COLUMN pl_radeerr1:    Planet Radius Upper Unc. [Earth Radius]
# COLUMN pl_radeerr2:    Planet Radius Lower Unc. [Earth Radius]
# COLUMN pl_radelim:     Planet Radius Limit Flag
# COLUMN pl_radj:        Planet Radius [Jupiter Radius]
# COLUMN pl_radjerr1:    Planet Radius Upper Unc. [Jupiter Radius]
# COLUMN pl_radjerr2:    Planet Radius Lower Unc. [Jupiter Radius]
# COLUMN pl_radjlim:     Planet Radius Limit Flag
# COLUMN pl_bmasse:      Planet Mass or Mass*sin(i) [Earth Mass]
# COLUMN pl_bmasseerr1:  Planet Mass or Mass*sin(i) [Earth Mass] Upper Unc.
# COLUMN pl_bmasseerr2:  Planet Mass or Mass*sin(i) [Earth Mass] Lower Unc.
# COLUMN pl_bmasselim:   Planet Mass or Mass*sin(i) [Earth Mass] Limit Flag
# COLUMN pl_bmassj:      Planet Mass or Mass*sin(i) [Jupiter Mass]
# COLUMN pl_bmassjerr1:  Planet Mass or Mass*sin(i) [Jupiter Mass] Upper Unc.
# COLUMN pl_bmassjerr2:  Planet Mass or Mass*sin(i) [Jupiter Mass] Lower Unc.
# COLUMN pl_bmassjlim:   Planet Mass or Mass*sin(i) [Jupiter Mass] Limit Flag
# COLUMN pl_bmassprov:   Planet Mass or Mass*sin(i) Provenance
# COLUMN pl_orbeccen:    Eccentricity
# COLUMN pl_orbeccenerr1: Eccentricity Upper Unc.
# COLUMN pl_orbeccenerr2: Eccentricity Lower Unc.
# COLUMN pl_orbeccenlim: Eccentricity Limit Flag
# COLUMN pl_insol:       Insolation Flux [Earth Flux]
# COLUMN pl_insolerr1:   Insolation Flux Upper Unc. [Earth Flux]
# COLUMN pl_insolerr2:   Insolation Flux Lower Unc. [Earth Flux]
# COLUMN pl_insollim:    Insolation Flux Limit Flag
# COLUMN pl_eqt:         Equilibrium Temperature [K]
# COLUMN pl_eqterr1:     Equilibrium Temperature Upper Unc. [K]
# COLUMN pl_eqterr2:     Equilibrium Temperature Lower Unc. [K]
# COLUMN pl_eqtlim:      Equilibrium Temperature Limit Flag
# COLUMN ttv_flag:       Data show Transit Timing Variations
# COLUMN st_refname:     Stellar Parameter Reference
# COLUMN st_spectype:    Spectral Type
# COLUMN st_teff:        Stellar Effective Temperature [K]
# COLUMN st_tefferr1:    Stellar Effective Temperature Upper Unc. [K]
# COLUMN st_tefferr2:    Stellar Effective Temperature Lower Unc. [K]
# COLUMN st_tefflim:     Stellar Effective Temperature Limit Flag
# COLUMN st_rad:         Stellar Radius [Solar Radius]
# COLUMN st_raderr1:     Stellar Radius Upper Unc. [Solar Radius]
# COLUMN st_raderr2:     Stellar Radius Lower Unc. [Solar Radius]
# COLUMN st_radlim:      Stellar Radius Limit Flag
# COLUMN st_mass:        Stellar Mass [Solar mass]
# COLUMN st_masserr1:    Stellar Mass Upper Unc. [Solar mass]
# COLUMN st_masserr2:    Stellar Mass Lower Unc. [Solar mass]
# COLUMN st_masslim:     Stellar Mass Limit Flag
# COLUMN st_met:         Stellar Metallicity [dex]
# COLUMN st_meterr1:     Stellar Metallicity Upper Unc. [dex]
# COLUMN st_meterr2:     Stellar Metallicity Lower Unc. [dex]
# COLUMN st_metlim:      Stellar Metallicity Limit Flag
# COLUMN st_metratio:    Stellar Metallicity Ratio
# COLUMN st_logg:        Stellar Surface Gravity [log10(cm/s**2)]
# COLUMN st_loggerr1:    Stellar Surface Gravity Upper Unc. [log10(cm/s**2)]
# COLUMN st_loggerr2:    Stellar Surface Gravity Lower Unc. [log10(cm/s**2)]
# COLUMN st_logglim:     Stellar Surface Gravity Limit Flag
# COLUMN sy_refname:     System Parameter Reference
# COLUMN rastr:          RA [sexagesimal]
# COLUMN ra:             RA [deg]
# COLUMN decstr:         Dec [sexagesimal]
# COLUMN dec:            Dec [deg]
# COLUMN sy_dist:        Distance [pc]
# COLUMN sy_disterr1:    Distance [pc] Upper Unc
# COLUMN sy_disterr2:    Distance [pc] Lower Unc
# COLUMN sy_vmag:        V (Johnson) Magnitude
# COLUMN sy_vmagerr1:    V (Johnson) Magnitude Upper Unc
# COLUMN sy_vmagerr2:    V (Johnson) Magnitude Lower Unc
# COLUMN sy_kmag:        Ks (2MASS) Magnitude
# COLUMN sy_kmagerr1:    Ks (2MASS) Magnitude Upper Unc
# COLUMN sy_kmagerr2:    Ks (2MASS) Magnitude Lower Unc
# COLUMN sy_gaiamag:     Gaia Magnitude
# COLUMN sy_gaiamagerr1: Gaia Magnitude Upper Unc
# COLUMN sy_gaiamagerr2: Gaia Magnitude Lower Unc
# COLUMN rowupdate:      Date of Last Update
# COLUMN pl_pubdate:     Planetary Parameter Reference Publication Date
# COLUMN releasedate:    Release Date
#
pl_name,hostname,default_flag,sy_snum,sy_pnum,discoverymethod,disc_year,disc_facility,soltype,pl_controv_flag,pl_refname,pl_orbper,pl_orbpererr1,pl_orbpererr2,pl_orbperlim,pl_orbsmax,pl_orbsmaxerr1,pl_orbsmaxerr2,pl_orbsmaxlim,pl_rade,pl_radeerr1,pl_radeerr2,pl_radelim,pl_radj,pl_radjerr1,pl_radjerr2,pl_radjlim,pl_bmasse,pl_bmasseerr1,pl_bmasseerr2,pl_bmasselim,pl_bmassj,pl_bmassjerr1,pl_bmassjerr2,pl_bmassjlim,pl_bmassprov,pl_orbeccen,pl_orbeccenerr1,pl_orbeccenerr2,pl_orbeccenlim,pl_insol,pl_insolerr1,pl_insolerr2,pl_insollim,pl_eqt,pl_eqterr1,pl_eqterr2,pl_eqtlim,ttv_flag,st_refname,st_spectype,st_teff,st_tefferr1,st_tefferr2,st_tefflim,st_rad,st_raderr1,st_raderr2,st_radlim,st_mass,st_masserr1,st_masserr2,st_masslim,st_met,st_meterr1,st_meterr2,st_metlim,st_metratio,st_logg,st_loggerr1,st_loggerr2,st_logglim,sy_refname,rastr,ra,decstr,dec,sy_dist,sy_disterr1,sy_disterr2,sy_vmag,sy_vmagerr1,sy_vmagerr2,sy_kmag,sy_kmagerr1,sy_kmagerr2,sy_gaiamag,sy_gaiamagerr1,sy_gaiamagerr2,rowupdate,pl_pubdate,releasedate
WASP-117 b,WASP-117,1,1,1,Transit,2014,SuperWASP,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,10.02165000,0.00055000,-0.00055000,0,,,,,11.882,0.785,-0.785,0,1.060,0.070,-0.070,0,95.34900,15.89150,-15.89150,0,0.30000,0.05000,-0.05000,0,Mass,0.300000,0.020000,-0.020000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,6040.00,90.00,-90.00,0,1.22,0.06,-0.06,0,1.29,0.30,-0.30,0,-0.110,,,0,[Fe/H],4.28,0.16,-0.16,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,02h27m06.19s,36.7758112,-50d17m03.93s,-50.2844247,157.9630000,0.6360000,-0.6320000,10.1390000,0.0050000,-0.0050000,8.7800000,0.0210000,-0.0210000,10.0269000,0.0003010,-0.0003010,2018-04-25,2017-03,2018-04-26
GJ 1148 b,GJ 1148,1,1,2,Radial Velocity,2010,W. M. Keck Observatory,Published Confirmed,0,<a refstr=TRIFONOV_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018A&A...609A.117T/abstract target=ref>Trifonov et al. 2018</a>,41.38000000,0.00200000,-0.00100000,0,0.166000,0.001000,-0.001000,0,,,,,,,,,96.70000,1.41000,-1.02000,0,0.30425,0.00444,-0.00321,0,Msini,0.380000,0.010000,-0.012000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,,3287.00,157.00,-157.00,0,0.36,0.01,-0.01,0,0.34,0.02,-0.02,0,,,,,,4.87,0.00,0.00,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,11h41m43.83s,175.4326081,+42d45m05.71s,42.7515862,11.0143000,0.0064000,-0.0065000,11.9390000,0.0480000,-0.0480000,6.8220000,0.0160000,-0.0160000,10.5769000,0.0005930,-0.0005930,2017-10-16,2018-02,2017-10-19
HAT-P-51 b,HAT-P-51,1,1,1,Transit,2015,HATNet,Published Confirmed,0,<a refstr=HARTMAN_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015AJ....150..168H/abstract target=ref>Hartman et al. 2015</a>,4.21802780,0.00000590,-0.00000590,0,0.050690,0.000490,-0.000490,0,14.493,0.605,-0.605,0,1.293,0.054,-0.054,0,98.20947,5.72094,-5.72094,0,0.30900,0.01800,-0.01800,0,Mass,0.123000,,,1,,,,,1192,21,-21,0,0,<a refstr=HARTMAN_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015AJ....150..168H/abstract target=ref>Hartman et al. 2015</a>,,5449.00,50.00,-50.00,0,1.04,0.04,-0.03,0,0.98,0.03,-0.03,0,0.270,0.080,-0.080,0,[Fe/H],4.39,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,01h24m15.63s,21.0651251,+32d48m38.52s,32.8107000,440.0890000,8.1890000,-7.9010000,13.5100000,0.1030000,-0.1030000,11.6140000,0.0200000,-0.0200000,13.2846000,0.0003020,-0.0003020,2015-11-18,2015-12,2015-11-19
WASP-151 b,WASP-151,1,1,1,Transit,2017,SuperWASP-South,Published Confirmed,0,<a refstr=DEMANGEON_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018A&A...610A..63D/abstract target=ref>Demangeon et al. 2018</a>,4.53347100,0.00000400,-0.00000400,0,0.055000,0.001000,-0.001000,0,12.666,0.336,-0.336,0,1.130,0.030,-0.030,0,98.52730,12.71320,-9.53490,0,0.31000,0.04000,-0.03000,0,Mass,0.003000,,,1,460.00,20.00,-20.00,0,1290,20,-10,0,0,<a refstr=DEMANGEON_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018A&A...610A..63D/abstract target=ref>Demangeon et al. 2018</a>,G1,5871.00,57.00,-57.00,0,1.14,0.03,-0.03,0,1.08,0.08,-0.08,0,0.100,0.100,-0.100,0,[Fe/H],4.35,0.02,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,23h16m15.23s,349.0634651,+00d18m24.08s,0.3066895,453.0990000,10.0520000,-9.6330000,12.8210000,0.0920000,-0.0920000,11.1870000,0.0210000,-0.0210000,12.6278000,0.0003900,-0.0003900,2017-10-23,2018-03,2017-10-26
K2-287 b,K2-287,1,1,1,Transit,2018,K2,Published Confirmed,0,<a refstr=JORD_AACUTE_N_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..100J/abstract target=ref>Jord&aacute;n et al. 2019</a>,14.89329100,0.00002500,-0.00002500,0,0.120600,0.000800,-0.000800,0,9.494,0.146,-0.146,0,0.847,0.013,-0.013,0,100.11645,8.58141,-8.58141,0,0.31500,0.02700,-0.02700,0,Mass,0.478000,0.025000,-0.026000,0,,,,,804,8,-7,0,0,<a refstr=JORD_AACUTE_N_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..100J/abstract target=ref>Jord&aacute;n et al. 2019</a>,,5695.00,58.00,-58.00,0,1.07,0.01,-0.01,0,1.06,0.02,-0.02,0,0.200,0.040,-0.040,0,[Fe/H],4.40,0.01,-0.01,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,15h32m17.84s,233.0743401,-22d21m30.04s,-22.3583447,158.3350000,1.2970000,-1.2770000,11.4100000,0.0180000,-0.0180000,9.1880000,0.0210000,-0.0210000,11.0670000,0.0007580,-0.0007580,2019-01-03,2019-03,2019-01-10
NGC 2682 YBP 1194 b,NGC 2682 YBP 1194,1,1,1,Radial Velocity,2014,Multiple Observatories,Published Confirmed,0,<a refstr=BRUCALASSI_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...592L...1B/abstract target=ref>Brucalassi et al. 2016</a>,6.95900000,0.00100000,-0.00100000,0,,,,,,,,,,,,,101.70560,9.53490,-9.53490,0,0.32000,0.03000,-0.03000,0,Msini,0.300000,0.080000,-0.080000,0,,,,,,,,,0,<a refstr=BRUCALASSI_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...592L...1B/abstract target=ref>Brucalassi et al. 2016</a>,G5 V,5780.00,27.00,-27.00,0,,,,,1.01,0.02,-0.02,0,,,,,,4.44,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,08h51m00.79s,132.7533077,+11d48m52.75s,11.8146537,872.9200000,28.3530000,-28.3530000,14.5690000,0.1490000,-0.1490000,12.9650000,0.0290000,-0.0290000,14.4666000,0.0002920,-0.0002920,2016-07-06,2016-07,2016-07-07
HD 33283 b,HD 33283,1,2,1,Radial Velocity,2006,W. M. Keck Observatory,Published Confirmed,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,18.19910000,0.00170000,-0.00170000,0,0.150800,0.008700,-0.008700,0,,,,,,,,,104.56607,22.56593,-22.56593,0,0.32900,0.07100,-0.07100,0,Msini,0.399000,0.056000,-0.056000,0,,,,,,,,,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,G3/G5 V,5935.00,,,0,1.97,0.13,-0.13,0,1.38,0.24,-0.24,0,0.350,,,0,[Fe/H],,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,05h08m01.08s,77.0044889,-26d47m51.61s,-26.7976689,89.8623000,0.2335000,-0.2324000,8.0500000,0.0300000,-0.0300000,6.6460000,0.0330000,-0.0330000,7.8993300,0.0002290,-0.0002290,2018-09-25,2018-11,2018-09-27
BD-08 2823 c,BD-08 2823,1,1,2,Radial Velocity,2009,La Silla Observatory,Published Confirmed,0,<a refstr=HEBRARD_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010A%26A...512A..46H/abstract target=ref> H&eacute;brard et al. 2010 </a>,237.60000000,1.50000000,-1.50000000,0,0.680000,0.020000,-0.020000,0,,,,,,,,,104.00000,10.00000,-10.00000,0,0.33000,0.03000,-0.03000,0,Msini,0.190000,0.090000,-0.090000,0,,,,,,,,,0,<a refstr=HEBRARD_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010A%26A...512A..46H/abstract target=ref> H&eacute;brard et al. 2010 </a>,K3 V,4746.00,63.00,-63.00,0,,,,,0.74,0.07,-0.07,0,-0.070,0.030,-0.030,0,[Fe/H],4.13,0.26,-0.26,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,10h00m47.33s,150.1971964,-09d30m59.65s,-9.5165689,41.3342000,0.0685000,-0.0682000,9.8600000,0.0300000,-0.0300000,7.3230000,0.0210000,-0.0210000,9.5033100,0.0004180,-0.0004180,2014-05-14,2010-03,2014-05-14
Kepler-16 b,Kepler-16,1,2,1,Transit,2011,Kepler,Published Confirmed,0,<a refstr=DOYLE_ET_AL__2011 href=https://ui.adsabs.harvard.edu/abs/2011Sci...333.1602D/abstract target=ref> Doyle et al. 2011 </a>,228.77600000,0.02000000,-0.03700000,0,0.704800,0.001100,-0.001100,0,8.449,0.029,-0.029,0,0.754,0.003,-0.003,0,105.83300,5.08500,-5.08500,0,0.33300,0.01600,-0.01600,0,Mass,0.006900,0.001000,-0.001500,0,,,,,,,,,1,<a refstr=DOYLE_ET_AL__2011 href=https://ui.adsabs.harvard.edu/abs/2011Sci...333.1602D/abstract target=ref> Doyle et al. 2011 </a>,,4450.00,150.00,-150.00,0,0.65,0.00,0.00,0,0.69,0.00,0.00,0,-0.300,0.200,-0.200,0,[m/H],4.65,0.00,0.00,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h16m18.20s,289.0758307,+51d45m26.02s,51.7572290,75.0852000,0.1541000,-0.1536000,12.1440000,0.0570000,-0.0570000,8.9960000,0.0220000,-0.0220000,11.7472000,0.0003480,-0.0003480,2014-05-14,2011-09,2014-05-14
KOI-94 d,KOI-94,1,2,4,Transit,2013,Kepler,Published Confirmed,0,<a refstr=WEISS_ET_AL__2013 href=https://ui.adsabs.harvard.edu/abs/2013ApJ...768...14W/abstract target=ref> Weiss et al. 2013 </a>,22.34298900,0.00000670,-0.00000670,0,0.168400,0.002200,-0.002200,0,11.270,1.060,-1.060,0,1.005,0.095,-0.095,0,106.00000,11.00000,-11.00000,0,0.33400,0.03500,-0.03500,0,Mass,0.022000,0.038000,-0.038000,0,,,,,806,,,0,1,<a refstr=WEISS_ET_AL__2013 href=https://ui.adsabs.harvard.edu/abs/2013ApJ...768...14W/abstract target=ref> Weiss et al. 2013 </a>,,6182.00,58.00,-58.00,0,1.52,0.14,-0.14,0,1.28,0.05,-0.05,0,0.023,0.002,-0.002,0,[Fe/H],4.18,0.07,-0.07,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h49m19.94s,297.3330716,+41d53m28.03s,41.8911186,477.0520000,5.0000000,-4.8990000,12.3140000,0.0460000,-0.0460000,10.9260000,0.0190000,-0.0190000,12.1882000,0.0001540,-0.0001540,2014-05-14,2013-05,2014-05-14
HD 83443 b,HD 83443,1,1,1,Radial Velocity,2002,Multiple Observatories,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,2.98570000,0.00005700,-0.00005700,0,0.040000,0.000000,0.000000,0,,,,,,,,,108.06220,6.35660,-6.35660,0,0.34000,0.02000,-0.02000,0,Msini,0.010000,0.010000,-0.010000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5442.00,17.00,-17.00,0,0.94,0.02,-0.02,0,0.79,0.07,-0.07,0,0.350,,,0,[Fe/H],4.39,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,09h37m11.86s,144.2994103,-43d16m21.80s,-43.2727210,40.8991000,0.0628000,-0.0626000,8.2300000,0.0300000,-0.0300000,6.4440000,0.0200000,-0.0200000,8.0265000,0.0002650,-0.0002650,2018-09-04,2017-03,2018-09-06
Kepler-426 b,Kepler-426,1,1,1,Transit,2014,Kepler,Published Confirmed,0,<a refstr=H_EACUTE_BRARD_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014A&A...572A..93H/abstract target=ref>H&eacute;brard et al. 2014</a>,3.21751883,0.00000019,-0.00000019,0,0.041400,0.001000,-0.001000,0,12.220,0.340,-0.340,0,1.090,0.030,-0.030,0,108.06000,25.43000,-25.43000,0,0.34000,0.08000,-0.08000,0,Mass,0.180000,,,1,,,,,1300,20,-20,0,0,<a refstr=H_EACUTE_BRARD_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014A&A...572A..93H/abstract target=ref>H&eacute;brard et al. 2014</a>,G1 V,5725.00,90.00,-90.00,0,0.92,0.02,-0.02,0,0.91,0.06,-0.06,0,-0.210,0.080,-0.080,0,[Fe/H],4.47,0.01,-0.01,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h17m44.32s,289.4346668,+49d28m24.44s,49.4734550,843.6950000,13.6680000,-13.6680000,15.0320000,0.1600000,-0.1600000,13.2120000,0.0330000,-0.0330000,14.8069000,0.0002920,-0.0002920,2014-10-03,2014-12,2014-10-03
NGTS-11 b,NGTS-11,1,1,1,Transit,2020,Transiting Exoplanet Survey Satellite (TESS),Published Confirmed,0,<a refstr=GILL_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020arXiv200500006G/abstract target=ref>Gill et al. 2020</a>,35.45533000,0.00019000,-0.00019000,0,0.201000,0.002100,-0.002200,0,9.158,0.314,-0.359,0,0.817,0.028,-0.032,0,109.33352,29.24036,-23.20159,0,0.34400,0.09200,-0.07300,0,Mass,0.130000,0.100000,-0.090000,0,,,,,435,34,-32,0,0,<a refstr=GILL_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020arXiv200500006G/abstract target=ref>Gill et al. 2020</a>,K,5050.00,80.00,-80.00,0,0.83,0.01,-0.01,0,0.86,0.03,-0.03,0,0.220,0.080,-0.080,0,[Fe/H],4.50,0.10,-0.10,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,01h34m05.15s,23.5214497,-14d25m08.94s,-14.4191493,190.4220000,1.7770000,-1.7440000,12.4560000,0.0800000,-0.0800000,10.3150000,0.0250000,-0.0250000,12.1895000,0.0002080,-0.0002080,2020-07-02,2020-04,2020-07-09
HAT-P-44 b,HAT-P-44,1,1,2,Transit,2014,HATNet,Published Confirmed,0,<a refstr=HARTMAN_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014AJ....147..128H/abstract target=ref> Hartman et al. 2014 </a>,4.30121900,0.00001900,-0.00001900,0,0.050700,0.000700,-0.000700,0,13.922,1.188,-0.572,0,1.242,0.106,-0.051,0,111.87100,9.21700,-9.21700,0,0.35200,0.02900,-0.02900,0,Mass,0.044000,0.052000,-0.052000,0,,,,,1108,51,-32,0,0,<a refstr=HARTMAN_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014AJ....147..128H/abstract target=ref> Hartman et al. 2014 </a>,,5295.00,100.00,-100.00,0,0.95,0.08,-0.04,0,0.94,0.04,-0.04,0,0.330,0.100,-0.100,0,[Fe/H],4.46,0.06,-0.06,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,14h12m34.53s,213.1438604,+47d00m53.22s,47.0147826,347.8500000,2.2260000,-2.1990000,13.2250000,0.0690000,-0.0690000,11.2750000,0.0180000,-0.0180000,12.9729000,0.0003110,-0.0003110,2014-05-14,2014-06,2014-05-14
HATS-49 b,HATS-49,1,1,1,Transit,2020,HATSouth,Published Confirmed,0,<a refstr=HARTMAN_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020AJ....159..173H/abstract target=ref>Hartman et al. 2020</a>,4.14804670,0.00000370,-0.00000370,0,0.045150,0.000160,-0.000160,0,8.575,0.146,-0.146,0,0.765,0.013,-0.013,0,112.19399,12.07754,-8.58141,0,0.35300,0.03800,-0.02700,0,Mass,0.071000,,,1,80.45,1.37,-1.34,0,835,4,-4,0,0,<a refstr=HARTMAN_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020AJ....159..173H/abstract target=ref>Hartman et al. 2020</a>,,4405.00,15.00,-15.00,0,0.70,0.01,-0.01,0,0.71,0.01,-0.01,0,0.208,0.053,-0.053,0,[Fe/H],4.60,0.01,-0.01,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,00h26m27.26s,6.6135927,-56d20m39.41s,-56.3442798,324.4130000,2.3870000,-2.3530000,14.9880000,0.1600000,-0.1600000,11.9380000,0.0230000,-0.0230000,14.5449000,0.0003060,-0.0003060,2020-02-21,2020-04,2020-02-27
HIP 12961 b,HIP 12961,1,1,1,Radial Velocity,2010,La Silla Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,57.43500000,0.04200000,-0.04200000,0,0.250000,0.010000,-0.010000,0,,,,,,,,,114.41880,22.24810,-22.24810,0,0.36000,0.07000,-0.07000,0,Msini,0.170000,0.030000,-0.030000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,3901.00,175.00,-175.00,0,0.65,0.06,-0.06,0,0.69,0.19,-0.19,0,-0.140,,,0,[Fe/H],4.65,0.09,-0.09,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,02h46m43.22s,41.6800749,-23d05m09.62s,-23.0860048,23.3710000,0.0185000,-0.0184000,10.2500000,0.0300000,-0.0300000,6.7360000,0.0180000,-0.0180000,9.5989300,0.0005260,-0.0005260,2018-09-04,2017-03,2018-09-06
HD 103774 b,HD 103774,1,2,1,Radial Velocity,2013,La Silla Observatory,Published Confirmed,0,<a refstr=LO_CURTO_ET_AL__2013 href=https://ui.adsabs.harvard.edu/abs/2013A%26A...551A..59L/abstract target=ref> Lo Curto et al. 2013 </a>,5.88810000,0.00050000,-0.00050000,0,0.070000,0.001000,-0.001000,0,,,,,,,,,116.00000,7.00000,-7.00000,0,0.36700,0.02200,-0.02200,0,Msini,0.090000,0.040000,-0.040000,0,,,,,,,,,0,<a refstr=LO_CURTO_ET_AL__2013 href=https://ui.adsabs.harvard.edu/abs/2013A%26A...551A..59L/abstract target=ref> Lo Curto et al. 2013 </a>,F5 V,6489.00,77.00,-77.00,0,,,,,1.33,0.03,-0.03,0,0.280,0.060,-0.060,0,[Fe/H],4.26,0.13,-0.13,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,11h56m55.46s,179.2310729,-12d06m28.78s,-12.1079951,56.4089000,0.1785000,-0.1774000,7.1346300,0.0230000,-0.0230000,6.0000000,0.0200000,-0.0200000,7.0093800,0.0001700,-0.0001700,2014-05-14,2013-03,2014-05-14
HATS-47 b,HATS-47,1,1,1,Transit,2020,HATSouth,Published Confirmed,0,<a refstr=HARTMAN_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020AJ....159..173H/abstract target=ref>Hartman et al. 2020</a>,3.92280380,0.00000220,-0.00000220,0,0.042690,0.000330,-0.000250,0,12.520,0.157,-0.157,0,1.117,0.014,-0.014,0,117.27927,9.85273,-6.67443,0,0.36900,0.03100,-0.02100,0,Mass,0.088000,,,1,87.73,1.94,-1.90,0,853,5,-5,0,0,<a refstr=HARTMAN_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020AJ....159..173H/abstract target=ref>Hartman et al. 2020</a>,,4512.00,19.00,-19.00,0,0.66,0.01,-0.01,0,0.67,0.02,-0.01,0,-0.113,0.035,-0.035,0,[Fe/H],4.63,0.01,-0.01,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h09m56.26s,287.4844021,-49d39m53.79s,-49.6649424,300.6700000,3.8530000,-3.7590000,14.6020000,0.0690000,-0.0690000,11.9260000,0.0250000,-0.0250000,14.3998000,0.0003780,-0.0003780,2020-02-21,2020-04,2020-02-27
HD 93083 b,HD 93083,1,1,1,Radial Velocity,2005,La Silla Observatory,Published Confirmed,0,<a refstr=LOVIS_ET_AL__2005 href=https://ui.adsabs.harvard.edu/abs/2005A&A...437.1121L/abstract target=ref> Lovis et al. 2005 </a>,143.58000000,0.60000000,-0.60000000,0,0.477000,,,0,,,,,,,,,117.59000,,,0,0.37000,,,0,Msini,0.140000,0.030000,-0.030000,0,,,,,,,,,0,<a refstr=LOVIS_ET_AL__2005 href=https://ui.adsabs.harvard.edu/abs/2005A&A...437.1121L/abstract target=ref> Lovis et al. 2005 </a>,K3 V,4995.00,50.00,-50.00,0,,,,,0.70,0.04,-0.04,0,0.150,0.060,-0.060,0,[Fe/H],4.26,0.19,-0.19,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,10h44m20.80s,161.0866672,-33d34m39.65s,-33.5776794,28.5159000,0.0397000,-0.0397000,8.3000000,0.0300000,-0.0300000,6.1320000,0.0210000,-0.0210000,8.0420600,0.0002750,-0.0002750,2014-05-14,2005-07,2014-05-14
WASP-6 b,WASP-6,1,1,1,Transit,2009,SuperWASP,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,3.36101000,0.00000280,-0.00000280,0,,,,,11.545,1.121,-1.121,0,1.030,0.100,-0.100,0,117.59710,25.42640,-25.42640,0,0.37000,0.08000,-0.08000,0,Mass,0.050000,0.020000,-0.020000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5450.00,100.00,-100.00,0,0.73,0.07,-0.07,0,0.55,0.17,-0.17,0,-0.200,,,0,[Fe/H],4.60,0.20,-0.20,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,23h12m37.71s,348.1571282,-22d40m26.85s,-22.6741248,197.1190000,1.6320000,-1.6070000,11.9070000,0.0340000,-0.0340000,10.3250000,0.0250000,-0.0250000,11.9761000,0.0004800,-0.0004800,2018-09-04,2017-03,2018-09-06
Kepler-46 c,Kepler-46,1,1,3,Transit Timing Variations,2012,Kepler,Published Confirmed,0,<a refstr=NESVORNY_ET_AL__2012 href=https://ui.adsabs.harvard.edu/abs/2012Sci...336.1133N/abstract target=ref> Nesvorn&yacute; et al. 2012 </a>,57.01100000,0.05100000,-0.06100000,0,0.279900,0.004100,-0.004000,0,,,,,,,,,119.49900,6.67400,-6.03900,0,0.37600,0.02100,-0.01900,0,Mass,0.014600,0.003400,-0.003600,0,,,,,455,14,-13,0,1,<a refstr=NESVORNY_ET_AL__2012 href=https://ui.adsabs.harvard.edu/abs/2012Sci...336.1133N/abstract target=ref> Nesvorn&yacute; et al. 2012 </a>,,5155.00,105.00,-105.00,0,0.94,0.04,-0.04,0,0.90,0.04,-0.04,0,0.410,0.100,-0.100,0,[M/H],4.45,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h17m04.50s,289.2687388,+42d36m15.05s,42.6041819,777.0600000,17.2090000,-16.4930000,15.3120000,0.1140000,-0.1140000,13.3470000,0.0280000,-0.0280000,15.2548000,0.0004330,-0.0004330,2014-05-14,2012-06,2014-05-14
Kepler-63 b,Kepler-63,1,1,1,Transit,2013,Kepler,Published Confirmed,0,<a refstr=SANCHIS_OJEDA_ET_AL__2013 href=https://ui.adsabs.harvard.edu/abs/2013ApJ...775...54S/abstract target=ref> Sanchis-Ojeda et al. 2013 </a>,9.43415050,0.00000100,-0.00000100,0,0.080000,0.002000,-0.002000,0,6.110,0.200,-0.200,0,0.545,0.018,-0.018,0,120.00000,,,1,0.37800,,,1,Mass,0.450000,,,1,,,,,,,,,0,<a refstr=SANCHIS_OJEDA_ET_AL__2013 href=https://ui.adsabs.harvard.edu/abs/2013ApJ...775...54S/abstract target=ref> Sanchis-Ojeda et al. 2013 </a>,,5576.00,50.00,-50.00,0,0.90,0.03,-0.02,0,0.98,0.04,-0.04,0,0.050,0.080,-0.080,0,[Fe/H],4.52,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h16m54.31s,289.2262876,+49d32m53.81s,49.5482814,194.0330000,0.9590000,-0.9490000,12.0200000,0.0260000,-0.0260000,9.9970000,0.0220000,-0.0220000,11.5352000,0.0006090,-0.0006090,2019-12-02,2013-09,2014-05-14
Kepler-38 b,Kepler-38,1,2,1,Transit,2012,Kepler,Published Confirmed,0,<a refstr=OROSZ_ET_AL__2012 href=https://ui.adsabs.harvard.edu/abs/2012ApJ...758...87O/abstract target=ref> Orosz et al. 2012 </a>,105.59900000,0.03800000,-0.05300000,0,0.463200,0.008200,-0.009200,0,4.300,0.110,-0.110,0,0.384,0.010,-0.010,0,122.00000,,,1,0.38400,,,1,Mass,0.032000,,,1,,,,,475,,,0,0,<a refstr=OROSZ_ET_AL__2012 href=https://ui.adsabs.harvard.edu/abs/2012ApJ...758...87O/abstract target=ref> Orosz et al. 2012 </a>,G4 V,5623.00,50.00,-50.00,0,1.75,0.03,-0.03,0,0.94,0.06,-0.06,0,-0.110,0.080,-0.080,0,[m/H],3.93,0.01,-0.01,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h07m19.27s,286.8303120,+42d16m44.92s,42.2791434,1174.5900000,20.5300000,-19.8500000,14.0150000,0.1140000,-0.1140000,12.3420000,0.0220000,-0.0220000,13.9066000,0.0002030,-0.0002030,2014-05-14,2012-10,2014-05-14
HATS-50 b,HATS-50,1,1,1,Transit,2017,HATSouth,Published Confirmed,0,<a refstr=HENNING_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....155...79H/abstract target=ref>Henning et al. 2018</a>,3.82970150,0.00000460,-0.00000460,0,0.050460,0.000600,-0.000600,0,12.666,0.841,-0.841,0,1.130,0.075,-0.075,0,123.95370,31.78300,-31.78300,0,0.39000,0.10000,-0.10000,0,Mass,0.516000,,,1,,,,,,,,,0,<a refstr=HENNING_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....155...79H/abstract target=ref>Henning et al. 2018</a>,,5990.00,110.00,-110.00,0,1.12,0.06,-0.06,0,1.17,0.04,-0.04,0,,,,,,4.41,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,20h01m42.74s,300.4280761,-26d04m39.23s,-26.0775640,756.7420000,16.9780000,-16.2610000,14.0450000,0.0690000,-0.0690000,12.2890000,0.0270000,-0.0270000,13.8936000,0.0002580,-0.0002580,2018-01-03,2018-02,2018-01-05
WASP-153 b,WASP-153,1,1,1,Transit,2017,SuperWASP,Published Confirmed,0,<a refstr=DEMANGEON_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018A&A...610A..63D/abstract target=ref>Demangeon et al. 2018</a>,3.33260900,0.00000200,-0.00000200,0,0.048000,0.001000,-0.001000,0,17.374,1.121,-0.897,0,1.550,0.100,-0.080,0,123.95370,6.35660,-6.35660,0,0.39000,0.02000,-0.02000,0,Mass,0.009000,,,1,1400.00,200.00,-100.00,0,1700,40,-40,0,0,<a refstr=DEMANGEON_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018A&A...610A..63D/abstract target=ref>Demangeon et al. 2018</a>,G0,5914.00,64.00,-64.00,0,1.73,0.10,-0.09,0,1.34,0.09,-0.09,0,0.340,0.110,-0.110,0,[Fe/H],4.10,0.06,-0.06,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,18h37m02.99s,279.2624729,+40d01m07.29s,40.0186905,610.1760000,9.0170000,-8.7620000,12.5910000,0.1030000,-0.1030000,11.0510000,0.0170000,-0.0170000,12.4967000,0.0001400,-0.0001400,2017-10-23,2018-03,2017-10-26
K2-232 b,K2-232,1,1,1,Transit,2018,K2,Published Confirmed,0,<a refstr=BRAHM_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018MNRAS.477.2572B/abstract target=ref>Brahm et al. 2018</a>,11.16845400,0.00002300,-0.00002300,0,0.103560,0.000810,-0.000770,0,11.209,0.247,-0.224,0,1.000,0.022,-0.020,0,126.49634,11.75971,-11.75971,0,0.39800,0.03700,-0.03700,0,Mass,0.258000,0.025000,-0.025000,0,,,,,1030,15,-15,0,0,<a refstr=BRAHM_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018MNRAS.477.2572B/abstract target=ref>Brahm et al. 2018</a>,,6154.00,60.00,-60.00,0,1.16,0.02,-0.02,0,1.19,0.03,-0.03,0,0.100,0.040,-0.040,0,[Fe/H],4.38,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,04h55m04.03s,73.7667927,+18d39m15.56s,18.6543230,130.7200000,0.7680000,-0.7590000,9.8220000,0.0050000,-0.0050000,8.4340000,0.0170000,-0.0170000,9.7262600,0.0002050,-0.0002050,2018-04-04,2018-06,2018-04-05
HD 38283 b,HD 38283,1,1,1,Radial Velocity,2010,Anglo-Australian Telescope,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,363.20001000,1.60000000,-1.60000000,0,1.020000,0.020000,-0.020000,0,,,,,,,,,127.13200,12.71320,-12.71320,0,0.40000,0.04000,-0.04000,0,Msini,0.410000,0.160000,-0.160000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5981.00,12.00,-12.00,0,1.49,0.01,-0.01,0,1.37,0.07,-0.07,0,-0.180,,,0,[Fe/H],4.23,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,05h37m02.53s,84.2605324,-73d41m59.33s,-73.6998131,38.0615000,0.0366000,-0.0365000,6.6900000,0.0300000,-0.0300000,5.2670000,0.0260000,-0.0260000,6.5439200,0.0002830,-0.0002830,2018-09-04,2017-03,2018-09-06
NGC 2682 YBP 1514 b,NGC 2682 YBP 1514,1,1,1,Radial Velocity,2014,Multiple Observatories,Published Confirmed,0,<a refstr=BRUCALASSI_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...592L...1B/abstract target=ref>Brucalassi et al. 2016</a>,5.11800000,0.00100000,-0.00100000,0,,,,,,,,,,,,,127.13200,120.77540,-120.77540,0,0.40000,0.38000,-0.38000,0,Msini,0.280000,0.090000,-0.090000,0,,,,,,,,,0,<a refstr=BRUCALASSI_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...592L...1B/abstract target=ref>Brucalassi et al. 2016</a>,G5 V,5725.00,45.00,-45.00,0,,,,,0.96,0.01,-0.01,0,,,,,,4.57,0.06,-0.06,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,08h51m00.75s,132.7531307,+11d53m11.45s,11.8865128,914.2210000,30.3200000,-30.3200000,14.6840000,0.1140000,-0.1140000,13.1050000,0.0280000,-0.0280000,14.6201000,0.0002780,-0.0002780,2016-07-06,2016-07,2016-07-07
WASP-148 c,WASP-148,1,1,2,Radial Velocity,2020,Haute-Provence Observatory,Published Confirmed,0,<a refstr=HEBRARD_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020arXiv200414645H/abstract target=ref>Hebrard et al. 2020</a>,34.51600000,0.02900000,-0.02900000,0,0.210100,0.005500,-0.005500,0,,,,,,,,,127.13200,15.89150,-15.89150,0,0.40000,0.05000,-0.05000,0,Mass,0.359000,0.086000,-0.086000,0,,,,,590,50,-50,0,0,<a refstr=HEBRARD_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020arXiv200414645H/abstract target=ref>Hebrard et al. 2020</a>,G,5460.00,130.00,-130.00,0,1.03,0.20,-0.20,0,1.00,0.08,-0.08,0,0.110,0.080,-0.080,0,[Fe/H],4.40,0.15,-0.15,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,16h56m31.32s,254.1305022,+44d18m09.13s,44.3025361,246.3530000,1.5750000,-1.5550000,12.0360000,0.0500000,-0.0500000,10.5060000,0.0170000,-0.0170000,12.0845000,0.0002750,-0.0002750,2020-07-02,2020-04,2020-07-09
HD 11506 c,HD 11506,1,1,2,Radial Velocity,2008,W. M. Keck Observatory,Published Confirmed,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,223.41000000,0.32000000,-0.32000000,0,0.774000,0.038000,-0.038000,0,,,,,,,,,129.67464,18.11631,-18.11631,0,0.40800,0.05700,-0.05700,0,Msini,0.193000,0.038000,-0.038000,0,,,,,,,,,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,G0 V,6030.00,,,0,1.34,0.05,-0.05,0,1.24,0.18,-0.18,0,0.340,,,0,[Fe/H],,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,01h52m50.56s,28.2106607,-19d30m26.63s,-19.5073960,51.2610000,0.1351000,-0.1343000,7.5100000,0.0300000,-0.0300000,6.1680000,0.0170000,-0.0170000,7.3738200,0.0003010,-0.0003010,2018-09-25,2018-11,2018-09-27
HIP 57274 c,HIP 57274,1,1,3,Radial Velocity,2011,W. M. Keck Observatory,Published Confirmed,0,<a refstr=FISCHER_ET_AL__2012 href=https://ui.adsabs.harvard.edu/abs/2012ApJ...745...21F/abstract target=ref> Fischer et al. 2012 </a>,32.03000000,0.02000000,-0.02000000,0,0.178000,,,0,,,,,,,,,130.00000,3.00000,-3.00000,0,0.40902,0.00944,-0.00944,0,Msini,0.050000,0.020000,-0.020000,0,,,,,,,,,0,<a refstr=FISCHER_ET_AL__2012 href=https://ui.adsabs.harvard.edu/abs/2012ApJ...745...21F/abstract target=ref> Fischer et al. 2012 </a>,K4 V,4640.00,100.00,-100.00,0,0.68,0.03,-0.03,0,0.73,0.05,-0.05,0,0.090,0.050,-0.050,0,[Fe/H],4.71,0.10,-0.10,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,11h44m40.93s,176.1705487,+30d57m27.53s,30.9576484,25.8618000,0.0337000,-0.0335000,8.9700000,0.0300000,-0.0300000,6.2860000,0.0210000,-0.0210000,8.5706900,0.0004340,-0.0004340,2015-04-24,2012-01,2015-04-24
HD 1397 b,HD 1397,1,1,1,Transit,2018,Transiting Exoplanet Survey Satellite (TESS),Published Confirmed,0,<a refstr=NIELSEN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019A&A...623A.100N/abstract target=ref>Nielsen et al. 2019</a>,11.53533000,0.00079000,-0.00080000,0,0.109700,0.001100,-0.001300,0,11.500,0.280,-0.303,0,1.026,0.025,-0.027,0,131.89945,6.35660,-6.35660,0,0.41500,0.02000,-0.02000,0,Mass,0.251000,0.020000,-0.019000,0,356.00,12.00,-12.00,0,1228,10,-10,0,0,<a refstr=NIELSEN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019A&A...623A.100N/abstract target=ref>Nielsen et al. 2019</a>,,5521.00,60.00,-60.00,0,2.34,0.05,-0.06,0,1.32,0.04,-0.05,0,0.290,0.090,-0.090,0,[Fe/H],3.82,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,00h17m47.32s,4.4471631,-66d21m32.14s,-66.3589285,79.5702000,0.1738000,-0.1731000,7.7900000,0.0300000,-0.0300000,5.9880000,0.0180000,-0.0180000,7.5933600,0.0002780,-0.0002780,2019-07-19,2019-03,2019-07-25
TOI-201 b,TOI-201,1,1,1,Transit,2021,Transiting Exoplanet Survey Satellite (TESS),Published Confirmed,0,<a refstr=HOBSON_ET_AL__2021 href=https://ui.adsabs.harvard.edu/abs/2021arXiv210302685H/abstract target=ref>Hobson et al. 2021</a>,52.97818000,0.00004000,-0.00004000,0,0.300000,0.020000,-0.030000,0,11.299,0.135,-0.168,0,1.008,0.012,-0.015,0,133.48860,15.89150,-9.53490,0,0.42000,0.05000,-0.03000,0,Mass,0.280000,0.060000,-0.090000,0,,,,,759,37,-26,0,0,<a refstr=HOBSON_ET_AL__2021 href=https://ui.adsabs.harvard.edu/abs/2021arXiv210302685H/abstract target=ref>Hobson et al. 2021</a>,F6 V,6394.00,75.00,-75.00,0,1.32,0.01,-0.01,0,1.32,0.03,-0.03,0,0.240,0.036,-0.036,0,[Fe/H],4.32,0.01,-0.01,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,05h49m36.43s,87.4017825,-54d54m37.52s,-54.9104230,113.8250000,0.3470000,-0.3450000,9.0700000,0.0300000,-0.0300000,7.8460000,0.0240000,-0.0240000,8.9400400,0.0002070,-0.0002070,2021-03-25,2021-03,2021-04-01
HIP 65407 b,HIP 65407,1,1,2,Radial Velocity,2016,Haute-Provence Observatory,Published Confirmed,0,<a refstr=H_EACUTE_BRARD_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...588A.145H/abstract target=ref>H&eacute;brard et al. 2016</a>,28.12500000,0.01900000,-0.01900000,0,0.177000,0.005000,-0.005000,0,,,,,,,,,136.03124,10.17056,-10.17056,0,0.42800,0.03200,-0.03200,0,Msini,0.140000,0.070000,-0.070000,0,,,,,,,,,0,<a refstr=H_EACUTE_BRARD_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...588A.145H/abstract target=ref>H&eacute;brard et al. 2016</a>,K0,5460.00,50.00,-50.00,0,,,,,0.93,0.07,-0.07,0,0.250,0.040,-0.040,0,[Fe/H],4.47,0.08,-0.08,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,13h24m21.04s,201.0876630,+48d53m05.04s,48.8847322,61.7804000,0.1065000,-0.1062000,9.3800000,0.0300000,-0.0300000,7.5780000,0.0170000,-0.0170000,9.1510100,0.0001980,-0.0001980,2016-02-24,2016-04,2016-02-25
HD 45652 b,HD 45652,1,1,1,Radial Velocity,2008,Haute-Provence Observatory,Published Confirmed,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,44.07300000,0.00480000,-0.00480000,0,0.237000,0.011000,-0.011000,0,,,,,,,,,137.62039,24.15508,-24.15508,0,0.43300,0.07600,-0.07600,0,Msini,0.607000,0.026000,-0.026000,0,,,,,,,,,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,G8/K0,5294.00,,,0,0.94,0.04,-0.04,0,0.92,0.13,-0.13,0,0.260,,,0,[Fe/H],,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,06h29m13.41s,97.3058709,+10d56m01.04s,10.9336212,34.8541000,0.0676000,-0.0673000,8.1000000,0.0300000,-0.0300000,6.2630000,0.0230000,-0.0230000,7.9118000,0.0003640,-0.0003640,2018-09-25,2018-11,2018-09-27
DMPP-2 b,DMPP-2,1,1,1,Radial Velocity,2019,Multiple Facilities,Published Confirmed,0,<a refstr=HASWELL_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020NatAs...4..408H/abstract target=ref>Haswell et al. 2020</a>,5.20720000,0.00020000,-0.00550000,0,0.066400,0.000500,-0.000500,0,,,,,,,,,138.89171,9.53490,-18.75197,0,0.43700,0.03000,-0.05900,0,Msini,0.078000,,,0,,,,,1000,,,0,0,<a refstr=HASWELL_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020NatAs...4..408H/abstract target=ref>Haswell et al. 2020</a>,F5 V,6500.00,100.00,-100.00,0,1.78,0.09,-0.09,0,1.44,0.03,-0.03,0,,,,,,4.10,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,01h49m37.86s,27.4077310,-34d27m32.75s,-34.4590985,137.9400000,0.6810000,-0.6750000,8.5700000,0.0300000,-0.0300000,7.4370000,0.0260000,-0.0260000,8.4582400,0.0002660,-0.0002660,2020-01-23,2019-12,2020-01-30
HD 164509 b,HD 164509,1,2,1,Radial Velocity,2010,W. M. Keck Observatory,Published Confirmed,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,280.17000000,0.82000000,-0.82000000,0,0.870000,0.051000,-0.051000,0,,,,,,,,,140.79869,26.37989,-26.37989,0,0.44300,0.08300,-0.08300,0,Msini,0.238000,0.062000,-0.062000,0,,,,,,,,,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,G5,5859.00,,,0,1.11,0.06,-0.06,0,1.12,0.19,-0.19,0,0.200,,,0,[Fe/H],,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,18h01m31.22s,270.3800811,+00d06m16.09s,0.1044685,53.1119000,0.1432000,-0.1425000,8.1000000,0.0300000,-0.0300000,6.5860000,0.0210000,-0.0210000,7.9559400,0.0004040,-0.0004040,2018-09-25,2018-11,2018-09-27
HD 141399 b,HD 141399,1,1,4,Radial Velocity,2014,Multiple Observatories,Published Confirmed,0,<a refstr=H_EACUTE_BRARD_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...588A.145H/abstract target=ref>H&eacute;brard et al. 2016</a>,94.44000000,0.05000000,-0.05000000,0,0.415000,0.011000,-0.011000,0,,,,,,,,,143.34133,9.53490,-9.53490,0,0.45100,0.03000,-0.03000,0,Msini,0.040000,0.020000,-0.020000,0,,,,,,,,,0,<a refstr=H_EACUTE_BRARD_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...588A.145H/abstract target=ref>H&eacute;brard et al. 2016</a>,K0,5600.00,40.00,-40.00,0,,,,,1.07,0.08,-0.08,0,0.350,0.030,-0.030,0,[Fe/H],4.28,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,15h46m53.65s,236.7235392,+46d59m10.64s,46.9862880,37.0169000,0.0330000,-0.0329000,7.2085600,0.0230000,-0.0230000,5.4990000,0.0180000,-0.0180000,7.0092600,0.0001860,-0.0001860,2016-02-24,2016-04,2016-02-25
NGC 2682 YBP 401 b,NGC 2682 YBP 401,1,1,1,Radial Velocity,2016,La Silla Observatory,Published Confirmed,0,<a refstr=BRUCALASSI_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...592L...1B/abstract target=ref>Brucalassi et al. 2016</a>,4.08700000,0.00700000,-0.00700000,0,,,,,,,,,,,,,146.20180,15.89150,-15.89150,0,0.46000,0.05000,-0.05000,0,Msini,0.150000,0.080000,-0.080000,0,,,,,,,,,0,<a refstr=BRUCALASSI_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...592L...1B/abstract target=ref>Brucalassi et al. 2016</a>,F9 V,6165.00,64.00,-64.00,0,,,,,1.14,0.02,-0.02,0,,,,,,4.30,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,08h51m19.03s,132.8293081,+11d40m15.70s,11.6710271,830.8220000,21.8685000,-21.8685000,13.6990000,0.0920000,-0.0920000,12.3370000,0.0240000,-0.0240000,13.5888000,0.0002040,-0.0002040,2016-07-06,2016-07,2016-07-07
GJ 3512 b,GJ 3512,1,1,1,Radial Velocity,2019,Calar Alto Observatory,Published Confirmed,0,<a refstr=MORALES_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019Sci...365.1441M/abstract target=ref>Morales et al. 2019</a>,203.59000000,0.14000000,-0.14000000,0,0.338000,0.008000,-0.008400,0,,,,,,,,,147.15529,6.99226,-7.31009,0,0.46300,0.02200,-0.02300,0,Msini,0.435600,0.004200,-0.004200,0,,,,,,,,,0,<a refstr=MORALES_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019Sci...365.1441M/abstract target=ref>Morales et al. 2019</a>,M5.5 V,3081.00,51.00,-51.00,0,0.14,0.01,-0.01,0,0.12,0.01,-0.01,0,-0.070,0.160,-0.160,0,[Fe/H],,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,08h41m19.60s,130.3316616,+59d29m30.61s,59.4918364,9.4863700,0.0085700,-0.0085600,15.1800000,0.2000000,-0.2000000,8.6680000,0.0210000,-0.0210000,13.1117000,0.0009610,-0.0009610,2019-10-03,2019-09,2019-10-10
CoRoT-5 b,CoRoT-5,1,1,1,Transit,2009,CoRoT,Published Confirmed,0,<a refstr=RAUER_ET_AL__2009 href=https://ui.adsabs.harvard.edu/abs/2009A&A...506..281R/abstract target=ref> Rauer et al. 2009 </a>,4.03789620,0.00000190,-0.00000190,0,0.049470,0.000260,-0.000290,0,15.558,0.516,-0.527,0,1.388,0.046,-0.047,0,148.42000,14.93700,-7.62800,0,0.46700,0.04700,-0.02400,0,Mass,0.090000,0.090000,-0.040000,0,,,,,1438,39,-39,0,0,<a refstr=RAUER_ET_AL__2009 href=https://ui.adsabs.harvard.edu/abs/2009A&A...506..281R/abstract target=ref> Rauer et al. 2009 </a>,F9 V,6100.00,65.00,-65.00,0,1.19,0.04,-0.04,0,1.00,0.02,-0.02,0,-0.250,0.060,-0.060,0,[M/H],4.19,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,06h45m06.54s,101.2772396,+00d48m54.78s,0.8152163,882.4720000,25.6200000,-25.6200000,14.0430000,0.1490000,-0.1490000,12.5460000,0.0260000,-0.0260000,13.9021000,0.0004180,-0.0004180,2014-05-14,2009-10,2014-05-14
51 Peg b,51 Peg,1,1,1,Radial Velocity,1995,Haute-Provence Observatory,Published Confirmed,0,<a refstr=BUTLER_ET_AL__2006 href=https://ui.adsabs.harvard.edu/abs/2006ApJ...646..505B/abstract target=ref> Butler et al. 2006 </a>,4.23078500,0.00003600,-0.00003600,0,0.052700,0.003000,-0.003000,0,,,,,,,,,150.00900,12.39500,-12.39500,0,0.47200,0.03900,-0.03900,0,Msini,0.013000,0.012000,-0.012000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,,5758.00,101.62,-119.62,0,1.18,0.07,-0.04,0,1.03,0.17,-0.09,0,0.180,0.100,-0.100,0,[M/H],4.31,0.08,-0.06,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,22h57m28.21s,344.3675399,+20d46m08.74s,20.7690958,15.4614000,0.0297000,-0.0297000,5.4530900,0.0230000,-0.0230000,3.9110000,0.0210000,-0.0210000,5.2864700,0.0027680,-0.0027680,2014-05-14,2006-07,2014-05-14
CoRoT-28 b,CoRoT-28,1,1,1,Transit,2015,CoRoT,Published Confirmed,0,<a refstr=CABRERA_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...579A..36C/abstract target=ref>Cabrera et al. 2015</a>,5.20851000,0.00038000,-0.00038000,0,0.060300,0.005000,-0.005000,0,10.705,0.740,-0.740,0,0.955,0.066,-0.066,0,153.82972,27.65121,-27.65121,0,0.48400,0.08700,-0.08700,0,Mass,0.047000,0.055000,-0.038000,0,,,,,,,,,0,<a refstr=CABRERA_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...579A..36C/abstract target=ref>Cabrera et al. 2015</a>,G8/9 IV,5150.00,100.00,-100.00,0,1.78,0.11,-0.11,0,1.01,0.14,-0.14,0,0.150,0.100,-0.100,0,[Fe/H],3.60,0.20,-0.20,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,18h34m45.20s,278.6883216,+05d34m25.29s,5.5736911,766.1830000,14.6850000,-14.1520000,13.7830000,0.0690000,-0.0690000,11.0320000,0.0250000,-0.0250000,13.4119000,0.0003930,-0.0003930,2015-04-16,2015-07,2015-04-16
HD 6434 b,HD 6434,1,1,1,Radial Velocity,2003,La Silla Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,21.99800000,0.00900000,-0.00900000,0,0.140000,0.000000,0.000000,0,,,,,,,,,155.73670,12.71320,-12.71320,0,0.49000,0.04000,-0.04000,0,Msini,0.170000,0.030000,-0.030000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5769.00,14.00,-14.00,0,1.12,0.01,-0.01,0,1.10,0.13,-0.13,0,-0.550,,,0,[Fe/H],4.38,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,01h04m39.92s,16.1663441,-39d29m25.77s,-39.4904909,42.3580000,0.0756000,-0.0752000,7.7200000,0.0300000,-0.0300000,6.1870000,0.0260000,-0.0260000,7.5609000,0.0002230,-0.0002230,2018-09-04,2017-03,2018-09-06
HD 75289 b,HD 75289,1,2,1,Radial Velocity,1999,La Silla Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,3.50927000,0.00006400,-0.00006400,0,0.050000,0.000000,0.000000,0,,,,,,,,,155.73670,9.53490,-9.53490,0,0.49000,0.03000,-0.03000,0,Msini,0.030000,0.030000,-0.030000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,6117.00,16.00,-16.00,0,1.23,0.02,-0.02,0,1.29,0.10,-0.10,0,0.260,,,0,[Fe/H],4.37,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,08h47m40.36s,131.9181715,-41d44m15.99s,-41.7377748,29.1158000,0.0240000,-0.0240000,6.3500000,0.0300000,-0.0300000,5.0120000,0.0200000,-0.0200000,6.2104700,0.0004358,-0.0004358,2018-09-04,2017-03,2018-09-06
HAT-P-46 b,HAT-P-46,1,1,1,Transit,2014,HATNet,Published Confirmed,0,<a refstr=HARTMAN_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014AJ....147..128H/abstract target=ref> Hartman et al. 2014 </a>,4.46312900,0.00004800,-0.00004800,0,0.057700,0.001400,-0.000900,0,14.392,3.038,-1.491,0,1.284,0.271,-0.133,0,156.68400,26.06100,-16.52600,0,0.49300,0.08200,-0.05200,0,Mass,0.123000,0.120000,-0.120000,0,,,,,1458,140,-75,0,0,<a refstr=HARTMAN_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014AJ....147..128H/abstract target=ref> Hartman et al. 2014 </a>,,6120.00,100.00,-100.00,0,1.40,0.29,-0.14,0,1.28,0.10,-0.06,0,0.300,0.100,-0.100,0,[Fe/H],4.25,0.11,-0.11,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,18h01m46.60s,270.4441831,-02d58m15.53s,-2.9709800,290.7360000,5.1100000,-4.9400000,11.9970000,0.0690000,-0.0690000,9.9240000,0.0230000,-0.0230000,11.6843000,0.0003890,-0.0003890,2014-05-14,2014-06,2014-05-14
Kepler-45 b,Kepler-45,1,1,1,Transit,2011,Kepler,Published Confirmed,0,<a refstr=JOHNSON_ET_AL__2012 href=https://ui.adsabs.harvard.edu/abs/2012AJ....143..111J/abstract target=ref> Johnson et al. 2012 </a>,2.45523900,0.00000400,-0.00000400,0,0.030000,,,0,10.760,1.230,-1.230,0,0.960,0.110,-0.110,0,160.49700,28.60400,-28.60400,0,0.50500,0.09000,-0.09000,0,Mass,0.110000,0.100000,-0.090000,0,,,,,1000,20,-20,0,0,<a refstr=JOHNSON_ET_AL__2012 href=https://ui.adsabs.harvard.edu/abs/2012AJ....143..111J/abstract target=ref> Johnson et al. 2012 </a>,M,3820.00,90.00,-90.00,0,0.55,0.11,-0.11,0,0.59,0.06,-0.06,0,0.280,0.140,-0.140,0,[Fe/H],4.70,0.20,-0.20,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h31m29.50s,292.8729292,+41d03m51.02s,41.0641727,381.9490000,6.3825000,-6.3825000,16.7440000,1.1330000,-1.1330000,12.8920000,0.0300000,-0.0300000,15.9804000,0.0008940,-0.0008940,2014-05-14,2012-05,2014-05-14
HD 208487 b,HD 208487,1,1,1,Radial Velocity,2004,Anglo-Australian Telescope,Published Confirmed,0,<a refstr=BUTLER_ET_AL__2006 href=https://ui.adsabs.harvard.edu/abs/2006ApJ...646..505B/abstract target=ref> Butler et al. 2006 </a>,130.08000000,0.51000000,-0.51000000,0,0.524000,0.030000,-0.030000,0,,,,,,,,,165.26500,26.06100,-26.06100,0,0.52000,0.08200,-0.08200,0,Msini,0.240000,0.160000,-0.160000,0,,,,,,,,,0,<a refstr=BUTLER_ET_AL__2006 href=https://ui.adsabs.harvard.edu/abs/2006ApJ...646..505B/abstract target=ref> Butler et al. 2006 </a>,,6067.00,,,0,,,,,1.13,,,0,0.022,,,0,[Fe/H],4.33,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,21h57m19.98s,329.3332489,-37d45m50.89s,-37.7641354,45.1470000,0.1593000,-0.1582000,7.4700000,0.0300000,-0.0300000,6.1590000,0.0340000,-0.0340000,7.3316400,0.0003270,-0.0003270,2014-11-05,2006-07,2014-11-05
KELT-6 b,KELT-6,1,1,2,Transit,2014,KELT,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,7.84570000,0.00020000,-0.00020000,0,,,,,14.572,1.009,-1.009,0,1.300,0.090,-0.090,0,165.27160,38.13960,-38.13960,0,0.52000,0.12000,-0.12000,0,Mass,0.220000,0.110000,-0.110000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,6102.00,43.00,-43.00,0,1.73,0.12,-0.12,0,1.42,0.46,-0.46,0,-0.280,,,0,[Fe/H],4.07,0.06,-0.06,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,13h03m55.64s,195.9818362,+30d38m24.52s,30.6401450,240.7260000,1.9870000,-1.9550000,10.3710000,0.0070000,-0.0070000,9.0830000,0.0170000,-0.0170000,10.1934000,0.0002890,-0.0002890,2018-04-25,2017-03,2018-04-26
HD 160691 e,HD 160691,1,1,4,Radial Velocity,2006,La Silla Observatory,Published Confirmed,0,<a refstr=PEPE_ET_AL__2007 href=https://ui.adsabs.harvard.edu/abs/2007A&A...462..769P/abstract target=ref> Pepe et al. 2007 </a>,310.55000000,0.83000000,-0.83000000,0,0.921000,,,0,,,,,,,,,165.86850,,,0,0.52190,,,0,Msini,0.066600,0.012200,-0.012200,0,,,,,,,,,0,<a refstr=PEPE_ET_AL__2007 href=https://ui.adsabs.harvard.edu/abs/2007A&A...462..769P/abstract target=ref> Pepe et al. 2007 </a>,,,,,,,,,,1.08,,,0,,,,,,,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,17h44m08.68s,266.0361585,-51d50m05.55s,-51.8348751,15.5981000,0.0296000,-0.0294000,5.1200000,0.0300000,-0.0300000,3.6830000,0.2460000,-0.2460000,4.9491600,0.0028308,-0.0028308,2014-08-21,2007-02,2014-08-21
HD 187123 b,HD 187123,1,1,2,Radial Velocity,1998,W. M. Keck Observatory,Published Confirmed,0,<a refstr=WRIGHT_ET_AL__2009 href=https://ui.adsabs.harvard.edu/abs/2009ApJ...693.1084W/abstract target=ref> Wright et al. 2009 </a>,3.09658280,0.00000780,-0.00000780,0,0.042600,0.002500,-0.002500,0,,,,,,,,,166.21800,13.66600,-13.66600,0,0.52300,0.04300,-0.04300,0,Msini,0.010300,0.005900,-0.005900,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,,5790.00,157.71,-115.06,0,1.15,0.06,-0.06,0,1.04,0.11,-0.16,0,0.090,0.100,-0.100,0,[M/H],4.33,0.08,-0.09,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h46m58.29s,296.7428786,+34d25m08.36s,34.4189900,45.9548000,0.0716000,-0.0714000,7.8300000,0.0300000,-0.0300000,6.3370000,0.0160000,-0.0160000,7.6728400,0.0002340,-0.0002340,2014-07-23,2009-03,2014-07-23
HATS-10 b,HATS-10,1,1,1,Transit,2015,HATSouth,Published Confirmed,0,<a refstr=BRAHM_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015AJ....150...33B/abstract target=ref>Brahm et al. 2015</a>,3.31284600,0.00000580,-0.00000580,0,0.044910,0.000740,-0.000740,0,10.862,0.684,-0.504,0,0.969,0.061,-0.045,0,167.17858,25.74423,-25.74423,0,0.52600,0.08100,-0.08100,0,Mass,0.501000,,,1,,,,,1407,39,-39,0,0,<a refstr=BRAHM_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015AJ....150...33B/abstract target=ref>Brahm et al. 2015</a>,,5880.00,120.00,-120.00,0,1.10,0.06,-0.04,0,1.10,0.05,-0.05,0,0.150,0.100,-0.100,0,[Fe/H],4.39,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h37m13.64s,294.3068385,-22d12m16.15s,-22.2044872,534.8890000,7.7240000,-7.5120000,13.2020000,0.0920000,-0.0920000,11.5110000,0.0250000,-0.0250000,12.9838000,0.0004040,-0.0004040,2015-05-21,2015-07,2015-05-21
HAT-P-65 b,HAT-P-65,1,1,1,Transit,2016,HATNet,Published Confirmed,0,<a refstr=HARTMAN_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..182H/abstract target=ref>Hartman et al. 2016</a>,2.60545520,0.00000310,-0.00000310,0,0.039510,0.000540,-0.000540,0,21.185,1.457,-1.457,0,1.890,0.130,-0.130,0,167.49641,26.37989,-26.37989,0,0.52700,0.08300,-0.08300,0,Mass,0.304000,,,1,,,,,1930,45,-45,0,0,<a refstr=HARTMAN_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..182H/abstract target=ref>Hartman et al. 2016</a>,G2,5835.00,51.00,-51.00,0,1.86,0.10,-0.10,0,1.21,0.05,-0.05,0,0.100,0.080,-0.080,0,[Fe/H],3.98,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,21h03m37.32s,315.9054895,+11d59m21.72s,11.9893675,738.5190000,19.9240000,-18.9220000,13.1210000,0.0920000,-0.0920000,11.5280000,0.0250000,-0.0250000,12.9952000,0.0004510,-0.0004510,2016-09-14,2016-12,2016-09-15
HATS-27 b,HATS-27,1,1,1,Transit,2016,HATSouth,Published Confirmed,0,<a refstr=ESPINOZA_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..108E/abstract target=ref>Espinoza et al. 2016</a>,4.63703800,0.00001400,-0.00001400,0,0.061100,0.000680,-0.000680,0,16.814,2.242,-1.233,0,1.500,0.200,-0.110,0,168.44990,41.31790,-41.31790,0,0.53000,0.13000,-0.13000,0,Mass,0.581000,,,1,,,,,1659,66,-46,0,0,<a refstr=ESPINOZA_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..108E/abstract target=ref>Espinoza et al. 2016</a>,F,6438.00,64.00,-64.00,0,1.74,0.17,-0.10,0,1.42,0.05,-0.05,0,0.090,0.040,-0.040,0,[Fe/H],4.11,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,12h54m12.59s,193.5524603,-46d35m15.78s,-46.5877159,816.9880000,41.0720000,-37.3810000,12.7820000,0.0690000,-0.0690000,11.5500000,0.0230000,-0.0230000,12.6792000,0.0002990,-0.0002990,2016-06-08,2016-10,2016-06-09
HD 63765 b,HD 63765,1,1,1,Radial Velocity,2009,La Silla Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,358.00000000,1.00000000,-1.00000000,0,0.940000,0.020000,-0.020000,0,,,,,,,,,168.44990,9.53490,-9.53490,0,0.53000,0.03000,-0.03000,0,Msini,0.240000,0.040000,-0.040000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5449.00,11.00,-11.00,0,0.83,0.01,-0.01,0,0.65,0.01,-0.01,0,-0.160,,,0,[Fe/H],4.41,0.00,0.00,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,07h47m49.98s,116.9582617,-54d15m55.24s,-54.2653450,32.5376000,0.0328000,-0.0328000,8.1000000,0.0300000,-0.0300000,6.3160000,0.0210000,-0.0210000,7.9098300,0.0002900,-0.0002900,2018-09-04,2017-03,2018-09-06
PH1 b,PH1,1,4,1,Transit,2012,Kepler,Published Confirmed,0,<a refstr=SCHWAMB_ET_AL__2013 href=https://ui.adsabs.harvard.edu/abs/2013ApJ...768..127S/abstract target=ref> Schwamb et al. 2013 </a>,138.31700000,0.04000000,-0.02700000,0,0.652000,0.012000,-0.012000,0,6.180,0.170,-0.170,0,0.551,0.015,-0.015,0,169.00000,,,1,0.53100,,,1,Mass,0.070200,0.002900,-0.003900,0,,,,,481,18,-18,0,0,<a refstr=SCHWAMB_ET_AL__2013 href=https://ui.adsabs.harvard.edu/abs/2013ApJ...768..127S/abstract target=ref> Schwamb et al. 2013 </a>,F,6407.00,150.00,-150.00,0,1.73,0.04,-0.04,0,1.53,0.09,-0.09,0,0.210,0.080,-0.080,0,[Fe/H],4.14,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h52m51.62s,298.2150641,+39d57m18.31s,39.9550863,1033.1600000,,,13.8410000,0.1490000,-0.1490000,12.3950000,0.0210000,-0.0210000,13.6988000,0.0016040,-0.0016040,2014-05-14,2013-05,2014-05-14
CoRoT-16 b,CoRoT-16,1,1,1,Transit,2011,CoRoT,Published Confirmed,0,<a refstr=OLLIVIER_ET_AL__2012 href=https://ui.adsabs.harvard.edu/abs/2012A%26A...541A.149O/abstract target=ref> Ollivier et al. 2012 </a>,5.35227000,0.00020000,-0.00020000,0,0.061800,0.001500,-0.001500,0,13.110,1.790,-1.570,0,1.170,0.160,-0.140,0,170.03200,27.01400,-26.37900,0,0.53500,0.08500,-0.08300,0,Mass,0.330000,0.090000,-0.100000,0,,,,,,,,,0,<a refstr=OLLIVIER_ET_AL__2012 href=https://ui.adsabs.harvard.edu/abs/2012A%26A...541A.149O/abstract target=ref> Ollivier et al. 2012 </a>,G5 V,5650.00,100.00,-100.00,0,1.19,0.14,-0.13,0,1.10,0.08,-0.08,0,0.190,0.060,-0.060,0,[M/H],4.36,0.10,-0.10,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,18h34m05.92s,278.5246658,-06d00m09.37s,-6.0026026,732.4090000,35.3440000,-32.2820000,16.0520000,0.2170000,-0.2170000,12.8470000,0.0370000,-0.0370000,15.6507000,0.0009980,-0.0009980,2014-05-14,2012-05,2014-05-14
WASP-80 b,WASP-80,1,1,1,Transit,2012,SuperWASP,Published Confirmed,0,<a refstr=TRIAUD_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015MNRAS.450.2279T/abstract target=ref>Triaud et al. 2015</a>,3.06785234,0.00000083,-0.00000079,0,0.034400,0.001000,-0.001100,0,11.198,0.336,-0.347,0,0.999,0.030,-0.031,0,170.99254,11.12405,-11.44188,0,0.53800,0.03500,-0.03600,0,Mass,0.002000,0.010000,-0.002000,0,,,,,825,19,-19,0,0,<a refstr=TRIAUD_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015MNRAS.450.2279T/abstract target=ref>Triaud et al. 2015</a>,,4143.00,92.00,-94.00,0,0.59,0.02,-0.02,0,0.58,0.05,-0.05,0,-0.130,0.150,-0.170,0,[Fe/H],4.66,0.01,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,20h12m40.03s,303.1667996,-02d08m39.97s,-2.1444369,49.7876000,0.1160500,-0.1160500,11.8410000,0.0340000,-0.0340000,8.3510000,0.0220000,-0.0220000,11.2730000,0.0008240,-0.0008240,2015-04-16,2015-07,2015-04-16
HATS-13 b,HATS-13,1,1,1,Transit,2015,HATSouth,Published Confirmed,0,<a refstr=MANCINI_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...580A..63M/abstract target=ref>Mancini et al. 2015</a>,3.04404990,0.00000270,-0.00000270,0,0.040570,0.000410,-0.000410,0,13.585,0.392,-0.392,0,1.212,0.035,-0.035,0,172.58169,22.88376,-22.88376,0,0.54300,0.07200,-0.07200,0,Mass,0.181000,,,1,,,,,1244,20,-20,0,0,<a refstr=MANCINI_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...580A..63M/abstract target=ref>Mancini et al. 2015</a>,,5523.00,69.00,-69.00,0,0.89,0.02,-0.02,0,0.96,0.03,-0.03,0,0.050,0.060,-0.060,0,[Fe/H],4.52,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,21h07m50.76s,316.9614798,-26d05m48.19s,-26.0967205,421.8550000,8.5010000,-8.1770000,13.9110000,0.1600000,-0.1600000,11.9830000,0.0280000,-0.0280000,13.6799000,0.0003000,-0.0003000,2015-08-12,2015-08,2015-08-13
HATS-44 b,HATS-44,1,1,1,Transit,2018,HATSouth,Published Confirmed,0,<a refstr=BRAHM_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....155..112B/abstract target=ref>Brahm et al. 2018</a>,2.74390040,0.00000320,-0.00000320,0,0.036490,0.000300,-0.000300,0,11.960,1.401,-0.796,0,1.067,0.125,-0.071,0,177.98480,34.96130,-34.96130,0,0.56000,0.11000,-0.11000,0,Mass,0.279000,,,1,,,,,1161,34,-34,0,0,<a refstr=BRAHM_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....155..112B/abstract target=ref>Brahm et al. 2018</a>,,5080.00,100.00,-100.00,0,0.85,0.04,-0.04,0,0.86,0.02,-0.02,0,0.320,0.071,-0.071,0,[Fe/H],4.51,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,05h37m18.42s,84.3267559,-27d58m21.27s,-27.9725758,446.0350000,3.2410000,-3.1960000,14.3970000,0.1030000,-0.1030000,12.1880000,0.0300000,-0.0300000,14.1595000,0.0002360,-0.0002360,2018-05-22,2018-03,2018-05-24
HD 192263 b,HD 192263,1,1,1,Radial Velocity,1999,La Silla Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,24.35560000,0.00460000,-0.00460000,0,0.150000,0.000000,0.000000,0,,,,,,,,,177.98480,15.89150,-15.89150,0,0.56000,0.05000,-0.05000,0,Msini,0.050000,0.040000,-0.040000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,4976.00,18.00,-18.00,0,0.74,0.01,-0.01,0,0.66,0.08,-0.08,0,0.030,,,0,[Fe/H],4.51,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,20h13m59.78s,303.4990864,-00d51m56.73s,-0.8657574,19.6359000,0.0218000,-0.0217000,7.7900000,0.0300000,-0.0300000,5.5370000,0.0230000,-0.0230000,7.4955800,0.0005780,-0.0005780,2018-09-04,2017-03,2018-09-06
HD 207832 b,HD 207832,1,3,2,Radial Velocity,2012,W. M. Keck Observatory,Published Confirmed,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,160.07000000,0.23000000,-0.23000000,0,0.586000,0.032000,-0.032000,0,,,,,,,,,177.98480,28.92253,-28.92253,0,0.56000,0.09100,-0.09100,0,Msini,0.197000,0.053000,-0.053000,0,,,,,,,,,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,G5 V,5726.00,,,0,0.89,0.05,-0.05,0,1.05,0.17,-0.17,0,0.140,,,0,[Fe/H],,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,21h52m36.43s,328.1517893,-26d01m37.83s,-26.0271749,58.9291000,0.1560000,-0.1552000,8.7800000,0.0300000,-0.0300000,7.2070000,0.0170000,-0.0170000,8.6117600,0.0002130,-0.0002130,2018-09-25,2018-11,2018-09-27
WASP-34 b,WASP-34,1,1,1,Transit,2010,SuperWASP,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,4.31768000,0.00000500,-0.00000500,0,,,,,11.209,0.897,-0.897,0,1.000,0.080,-0.080,0,177.98480,54.03110,-54.03110,0,0.56000,0.17000,-0.17000,0,Mass,0.040000,0.010000,-0.010000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5700.00,100.00,-100.00,0,0.91,0.08,-0.08,0,0.96,0.45,-0.45,0,-0.020,,,0,[Fe/H],4.50,0.10,-0.10,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,11h01m35.85s,165.3993679,-23d51m39.40s,-23.8609457,132.0960000,0.8570000,-0.8460000,10.2850000,0.0090000,-0.0090000,8.7920000,0.0210000,-0.0210000,10.2046000,0.0002370,-0.0002370,2018-04-25,2017-03,2018-04-26
HAT-P-25 b,HAT-P-25,1,1,1,Transit,2010,HATNet,Published Confirmed,0,<a refstr=WANG_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018PASP..130f4401W/abstract target=ref>Wang et al. 2018</a>,3.65281514,0.00000076,-0.00000075,0,0.046600,0.000810,-0.000800,0,12.722,0.538,-0.538,0,1.135,0.048,-0.048,0,180.84527,7.31009,-6.99226,0,0.56900,0.02300,-0.02200,0,Mass,0.023000,0.022000,-0.014000,0,325.00,29.00,-26.00,0,1182,25,-25,0,0,<a refstr=WANG_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018PASP..130f4401W/abstract target=ref>Wang et al. 2018</a>,,5519.00,78.00,-76.00,0,0.92,0.03,-0.03,0,1.01,0.05,-0.05,0,0.294,0.080,-0.080,0,[Fe/H],4.52,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,03h13m44.51s,48.4354731,+25d11m50.48s,25.1973548,300.3840000,4.3000000,-4.1820000,13.1460000,0.0920000,-0.0920000,10.8150000,0.0180000,-0.0180000,12.8416000,0.0002440,-0.0002440,2019-01-14,2018-06,2019-01-17
HD 216770 b,HD 216770,1,1,1,Radial Velocity,2003,La Silla Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,118.45000000,0.55000000,-0.55000000,0,0.460000,0.010000,-0.010000,0,,,,,,,,,181.16310,15.89150,-15.89150,0,0.57000,0.05000,-0.05000,0,Msini,0.370000,0.060000,-0.060000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5399.00,18.00,-18.00,0,0.93,0.02,-0.02,0,0.74,0.07,-0.07,0,0.270,,,0,[Fe/H],4.37,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,22h55m53.97s,343.9748751,-26d39m34.30s,-26.6595286,36.6625000,0.0984000,-0.0979000,8.1100000,0.0300000,-0.0300000,6.3110000,0.0210000,-0.0210000,7.9163800,0.0005080,-0.0005080,2018-09-04,2017-03,2018-09-06
HATS-69 b,HATS-69,1,1,1,Transit,2018,HATSouth,Published Confirmed,0,<a refstr=HARTMAN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157...55H/abstract target=ref>Hartman et al. 2019</a>,2.22525770,0.00000190,-0.00000190,0,0.032110,0.000140,-0.000190,0,10.593,0.247,-0.247,0,0.945,0.022,-0.022,0,183.38791,,,0,0.57700,,,0,Mass,0.519000,,,0,466.60,10.00,-9.80,0,1296,7,-7,0,0,<a refstr=HARTMAN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157...55H/abstract target=ref>Hartman et al. 2019</a>,,5137.00,16.00,-16.00,0,0.88,0.01,-0.01,0,0.89,0.01,-0.02,0,0.377,0.034,-0.034,0,[Fe/H],4.50,0.01,-0.01,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h17m11.38s,289.2974275,-60d53m30.34s,-60.8917599,414.5370000,3.5450000,-3.4870000,14.0740000,0.1260000,-0.1260000,11.8750000,0.0230000,-0.0230000,13.7643000,0.0002040,-0.0002040,2019-01-15,2019-02,2019-01-17
HAT-P-17 b,HAT-P-17,1,1,2,Transit,2010,HATNet,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,10.33852000,0.00000900,-0.00000900,0,,,,,11.769,0.448,-0.448,0,1.050,0.040,-0.040,0,184.34140,19.06980,-19.06980,0,0.58000,0.06000,-0.06000,0,Mass,0.350000,0.010000,-0.010000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5246.00,80.00,-80.00,0,0.87,0.04,-0.04,0,0.99,0.15,-0.15,0,0.000,,,0,[Fe/H],4.53,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,21h38m08.63s,324.5359781,+30d29m17.48s,30.4881882,92.3831000,0.4851000,-0.4802000,10.3750000,0.0050000,-0.0050000,8.5440000,0.0250000,-0.0250000,10.2743000,0.0003060,-0.0003060,2018-04-25,2017-03,2018-04-26
HAT-P-55 b,HAT-P-55,1,1,1,Transit,2015,HATNet,Published Confirmed,0,<a refstr=JUNCHER_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015PASP..127..851J/abstract target=ref>Juncher et al. 2015</a>,3.58524670,0.00000640,-0.00000640,0,0.046040,0.000560,-0.000560,0,13.249,0.616,-0.616,0,1.182,0.055,-0.055,0,184.97706,17.79848,-17.79848,0,0.58200,0.05600,-0.05600,0,Mass,0.139000,,,1,,,,,1313,26,-26,0,0,<a refstr=JUNCHER_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015PASP..127..851J/abstract target=ref>Juncher et al. 2015</a>,,5808.00,50.00,-50.00,0,1.01,0.04,-0.04,0,1.01,0.04,-0.04,0,-0.030,0.080,-0.080,0,[Fe/H],4.43,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,17h37m05.64s,264.2735096,+25d43m52.13s,25.7311468,511.3880000,3.6340000,-3.5850000,13.1970000,0.1260000,-0.1260000,11.6270000,0.0250000,-0.0250000,13.0955000,0.0003180,-0.0003180,2015-06-16,2015-09,2015-06-17
BD-10 3166 b,BD-10 3166,1,1,1,Radial Velocity,2000,W. M. Keck Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,3.48777000,0.00011000,-0.00011000,0,0.040000,0.000000,0.000000,0,,,,,,,,,187.51970,22.24810,-22.24810,0,0.59000,0.07000,-0.07000,0,Msini,0.020000,0.020000,-0.020000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5393.00,44.00,-44.00,0,0.91,0.04,-0.04,0,1.47,0.24,-0.24,0,0.380,,,0,[Fe/H],4.69,0.06,-0.06,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,10h58m28.59s,164.6191243,-10d46m13.52s,-10.7704227,84.4069000,0.3537000,-0.3508000,10.0130000,0.0070000,-0.0070000,8.1240000,0.0260000,-0.0260000,9.8398100,0.0006070,-0.0006070,2018-09-04,2017-03,2018-09-06
WASP-54 b,WASP-54,1,2,1,Transit,2012,SuperWASP,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,3.69364000,0.00000600,-0.00000600,0,,,,,17.710,1.906,-1.906,0,1.580,0.170,-0.170,0,187.51970,44.49620,-44.49620,0,0.59000,0.14000,-0.14000,0,Mass,0.070000,0.030000,-0.030000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,6100.00,100.00,-100.00,0,1.76,0.19,-0.19,0,1.08,0.38,-0.38,0,-0.270,,,0,[Fe/H],4.00,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,13h41m49.02s,205.4542456,-00d07m41.42s,-0.1281712,251.3030000,4.4780000,-4.3270000,10.4130000,0.0080000,-0.0080000,9.0350000,0.0230000,-0.0230000,10.2441000,0.0007350,-0.0007350,2018-04-25,2017-03,2018-04-26
Wendelstein-1 b,Wendelstein-1,1,1,1,Transit,2020,Haleakala Observatory,Published Confirmed,0,<a refstr=OBERMEIER_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020arXiv200513560O/abstract target=ref>Obermeier et al. 2020</a>,2.66341600,0.00000100,-0.00000100,0,0.028200,0.001500,-0.001500,0,11.561,0.068,-0.068,0,1.031,0.006,-0.006,0,188.15536,52.44195,-41.00007,0,0.59200,0.16500,-0.12900,0,Mass,0.012000,,,1,,,,,2198,,,1,0,<a refstr=OBERMEIER_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020arXiv200513560O/abstract target=ref>Obermeier et al. 2020</a>,K7 V,4251.00,175.00,-175.00,0,0.61,0.09,-0.09,0,0.65,0.10,-0.10,0,,,,,,,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h56m12.15s,299.0506412,+17d34m11.87s,17.5699627,305.3000000,3.0020000,-2.9450000,15.5640000,0.1370000,-0.1370000,12.1980000,0.0200000,-0.0200000,15.0324000,0.0004990,-0.0004990,2020-07-02,2020-05,2020-07-09
HATS-53 b,HATS-53,1,1,1,Transit,2017,HATSouth,Published Confirmed,0,<a refstr=HENNING_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....155...79H/abstract target=ref>Henning et al. 2018</a>,3.85377680,0.00000380,-0.00000380,0,0.047530,0.000660,-0.000660,0,15.020,0.628,-0.628,0,1.340,0.056,-0.056,0,189.10885,28.28687,-28.28687,0,0.59500,0.08900,-0.08900,0,Mass,0.330000,,,1,,,,,1312,25,-25,0,0,<a refstr=HENNING_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....155...79H/abstract target=ref>Henning et al. 2018</a>,,5644.00,94.00,-94.00,0,1.10,0.03,-0.02,0,0.96,0.04,-0.04,0,,,,,,4.34,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,11h46m30.80s,176.6283230,-33d51m36.28s,-33.8600764,585.7700000,8.5010000,-8.2650000,13.9440000,0.1370000,-0.1370000,12.0460000,0.0270000,-0.0270000,13.6564000,0.0002050,-0.0002050,2018-01-03,2018-02,2018-01-05
Kepler-423 b,Kepler-423,1,1,1,Transit,2014,Kepler,Published Confirmed,0,<a refstr=GANDOLFI_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...576A..11G/abstract target=ref>Gandolfi et al. 2015</a>,2.68432850,0.00000007,-0.00000007,0,0.035850,0.000520,-0.001140,0,13.361,0.583,-0.583,0,1.192,0.052,-0.052,0,189.10100,25.74300,-25.74300,0,0.59500,0.08100,-0.08100,0,Mass,0.019000,0.028000,-0.014000,0,,,,,1605,120,-120,0,0,<a refstr=GANDOLFI_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...576A..11G/abstract target=ref>Gandolfi et al. 2015</a>,G4 V,5560.00,80.00,-80.00,0,0.95,0.04,-0.04,0,0.85,0.04,-0.04,0,-0.100,0.050,-0.050,0,[M/H],4.41,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h31m25.37s,292.8557189,+46d23m28.28s,46.3911883,758.7530000,12.7600000,-12.7600000,14.4620000,0.1260000,-0.1260000,12.7790000,0.0310000,-0.0310000,14.2800000,0.0002950,-0.0002950,2015-01-22,2015-04,2015-01-22
HD 175541 b,HD 175541,1,1,1,Radial Velocity,2007,W. M. Keck Observatory,Published Confirmed,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,298.43000000,0.45000000,-0.45000000,0,0.975000,0.087000,-0.087000,0,,,,,,,,,190.06234,9.21707,-9.21707,0,0.59800,0.02900,-0.02900,0,Msini,0.110000,0.049000,-0.049000,0,,,,,,,,,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,,5013.00,,,0,4.19,,,0,1.39,,,0,,,,,,3.33,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,18h55m40.88s,283.9203211,+04d15m53.76s,4.2649344,129.6030000,1.0065000,-1.0065000,8.0200010,0.0300000,-0.0300000,5.8290000,0.0210000,-0.0210000,7.7592700,0.0003890,-0.0003890,2018-12-03,2019-04,2018-12-06
HD 43197 b,HD 43197,1,1,1,Radial Velocity,2010,La Silla Observatory,Published Confirmed,0,<a refstr=NAEF_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010A%26A...523A..15N/abstract target=ref> Naef et al. 2010 </a>,327.80000000,1.20000000,-1.20000000,0,0.920000,0.010000,-0.020000,0,,,,,,,,,190.69000,38.14000,-12.71000,0,0.60000,0.12000,-0.04000,0,Msini,0.830000,0.050000,-0.010000,0,,,,,,,,,0,<a refstr=NAEF_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010A%26A...523A..15N/abstract target=ref> Naef et al. 2010 </a>,G8 V,5508.00,46.00,-46.00,0,1.00,0.01,-0.01,0,0.96,,,0,0.400,0.040,-0.040,0,[Fe/H],4.31,0.08,-0.08,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,06h13m35.84s,93.3993231,-29d53m49.89s,-29.8971929,62.4112000,0.0918000,-0.0915000,8.9800000,0.0300000,-0.0300000,7.2030000,0.0260000,-0.0260000,8.7715800,0.0002170,-0.0002170,2014-12-03,2010-11,2014-12-03
WASP-124 b,WASP-124,1,1,1,Transit,2016,SuperWASP-South,Published Confirmed,0,<a refstr=MAXTED_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...591A..55M/abstract target=ref>Maxted et al. 2016</a>,3.37265000,0.00000100,-0.00000100,0,0.044900,0.000700,-0.000700,0,13.899,0.336,-0.336,0,1.240,0.030,-0.030,0,190.69800,22.24810,-22.24810,0,0.60000,0.07000,-0.07000,0,Mass,0.017000,,,1,,,,,1400,30,-30,0,0,<a refstr=MAXTED_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...591A..55M/abstract target=ref>Maxted et al. 2016</a>,F9,6050.00,100.00,-100.00,0,1.02,0.02,-0.02,0,1.07,0.05,-0.05,0,-0.020,0.110,-0.110,0,[Fe/H],4.44,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,22h10m51.44s,332.7143373,-30d44m58.99s,-30.7497189,448.6370000,7.6320000,-7.3840000,12.7240000,0.0920000,-0.0920000,11.3100000,0.0230000,-0.0230000,12.5754000,0.0002230,-0.0002230,2016-05-03,2016-06,2016-05-05
HATS-56 b,HATS-56,1,1,1,Transit,2019,HATSouth,Published Confirmed,0,<a refstr=ESPINOZA_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158...63E/abstract target=ref>Espinoza et al. 2019</a>,4.32479900,0.00002700,-0.00002700,0,0.060430,0.000220,-0.000220,0,18.921,0.437,-0.616,0,1.688,0.039,-0.055,0,191.33366,11.12405,-11.12405,0,0.60200,0.03500,-0.03500,0,Mass,0.019000,,,1,,,,,1902,16,-16,0,0,<a refstr=ESPINOZA_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158...63E/abstract target=ref>Espinoza et al. 2019</a>,,6536.00,31.00,-31.00,0,2.20,0.04,-0.04,0,1.57,0.02,-0.02,0,0.190,0.024,-0.024,0,[Fe/H],3.95,0.01,-0.01,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,12h00m39.62s,180.1650720,-45d47m58.04s,-45.7994559,564.4090000,11.5130000,-11.0700000,11.4770000,0.0110000,-0.0110000,10.2510000,0.0190000,-0.0190000,11.4877000,0.0007700,-0.0007700,2019-08-09,2019-08,2019-08-15
HATS-25 b,HATS-25,1,1,1,Transit,2016,HATSouth,Published Confirmed,0,<a refstr=ESPINOZA_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..108E/abstract target=ref>Espinoza et al. 2016</a>,4.29864320,0.00000450,-0.00000450,0,0.051630,0.000600,-0.000600,0,14.123,1.121,-1.121,0,1.260,0.100,-0.100,0,194.82979,13.34886,-13.34886,0,0.61300,0.04200,-0.04200,0,Mass,0.176000,,,1,,,,,1277,42,-42,0,0,<a refstr=ESPINOZA_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..108E/abstract target=ref>Espinoza et al. 2016</a>,G,5715.00,73.00,-73.00,0,1.11,0.07,-0.07,0,0.99,0.04,-0.04,0,0.020,0.050,-0.050,0,[Fe/H],4.35,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,13h51m37.84s,207.9076746,-23d46m52.47s,-23.7812403,471.1580000,9.1250000,-8.7900000,13.1720000,0.0800000,-0.0800000,11.4160000,0.0210000,-0.0210000,12.9353000,0.0003230,-0.0003230,2016-06-08,2016-10,2016-06-09
HD 103720 b,HD 103720,1,1,1,Radial Velocity,2014,La Silla Observatory,Published Confirmed,0,<a refstr=MOUTOU_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...576A..48M/abstract target=ref>Moutou et al. 2015</a>,4.55570000,0.00010000,-0.00010000,0,0.049800,0.000800,-0.000800,0,,,,,,,,,197.04600,7.94500,-7.94500,0,0.62000,0.02500,-0.02500,0,Msini,0.086000,0.024000,-0.024000,0,,,,,,,,,0,<a refstr=MOUTOU_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...576A..48M/abstract target=ref>Moutou et al. 2015</a>,K3 V,5017.00,88.00,-88.00,0,0.73,0.02,-0.02,0,0.79,0.04,-0.04,0,-0.020,0.060,-0.060,0,[Fe/H],4.43,0.16,-0.16,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,11h56m41.12s,179.1713308,-02d46m44.90s,-2.7791393,45.5352000,0.1032000,-0.1026000,9.5000000,0.0300000,-0.0300000,7.2830000,0.0240000,-0.0240000,9.2237600,0.0008400,-0.0008400,2015-01-08,2015-04,2015-01-08
HAT-P-28 b,HAT-P-28,1,1,1,Transit,2011,HATNet,Published Confirmed,0,<a refstr=BUCHHAVE_ET_AL__2011 href=https://ui.adsabs.harvard.edu/abs/2011arXiv1103.1813B/abstract target=ref> Buchhave et al. 2011 </a>,3.25721500,0.00000700,-0.00000700,0,0.043400,0.000700,-0.000700,0,13.585,1.267,-0.919,0,1.212,0.113,-0.082,0,198.95300,11.75900,-11.75900,0,0.62600,0.03700,-0.03700,0,Mass,0.051000,0.033000,-0.033000,0,,,,,1384,52,-52,0,0,<a refstr=BUCHHAVE_ET_AL__2011 href=https://ui.adsabs.harvard.edu/abs/2011arXiv1103.1813B/abstract target=ref> Buchhave et al. 2011 </a>,G3,5680.00,90.00,-90.00,0,1.10,0.09,-0.07,0,1.02,0.05,-0.05,0,0.120,0.080,-0.080,0,[Fe/H],4.36,0.06,-0.06,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,00h52m00.22s,13.0009159,+34d43m42.25s,34.7284020,401.3190000,5.5420000,-5.3950000,13.0980000,0.1140000,-0.1140000,11.1040000,0.0180000,-0.0180000,12.8718000,0.0002330,-0.0002330,2014-05-14,2011-06,2014-05-14
TOI-216.01,TOI-216,1,1,2,Transit,2019,Transiting Exoplanet Survey Satellite (TESS),Published Confirmed,0,<a refstr=KIPPING_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019MNRAS.486.4980K/abstract target=ref>Kipping et al. 2019</a>,34.55600000,0.01400000,-0.01000000,0,0.206900,0.010700,-0.008200,0,11.290,0.580,-0.420,0,1.007,0.052,-0.037,0,200.00000,170.00000,-100.00000,0,0.62927,0.53488,-0.31463,0,Mass,0.029000,0.037000,-0.020000,0,10.10,0.85,-0.66,0,497,10,-8,0,1,<a refstr=KIPPING_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019MNRAS.486.4980K/abstract target=ref>Kipping et al. 2019</a>,,5026.00,125.00,-125.00,0,0.84,0.04,-0.03,0,0.87,0.04,-0.03,0,0.320,0.100,-0.100,0,[M/H],4.66,0.20,-0.20,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,04h55m55.20s,73.9800129,-63d15m37.19s,-63.2603301,177.9450000,0.8830000,-0.8750000,12.3240000,0.0690000,-0.0690000,10.2180000,0.0210000,-0.0210000,12.1631000,0.0005830,-0.0005830,2019-05-07,2019-07,2019-05-09
HATS-39 b,HATS-39,1,1,1,Transit,2018,HATSouth,Published Confirmed,0,<a refstr=BENTO_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018MNRAS.477.3406B/abstract target=ref>Bento et al. 2018</a>,4.57763480,0.00000730,-0.00000730,0,0.060070,0.000580,-0.000580,0,17.598,1.345,-1.345,0,1.570,0.120,-0.120,0,200.23290,41.31790,-41.31790,0,0.63000,0.13000,-0.13000,0,Mass,0.275000,,,1,,,,,1645,43,-43,0,0,<a refstr=BENTO_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018MNRAS.477.3406B/abstract target=ref>Bento et al. 2018</a>,,6572.00,83.00,-83.00,0,1.62,0.09,-0.09,0,1.38,0.04,-0.04,0,0.000,0.044,-0.044,0,[Fe/H],4.16,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,07h29m40.61s,112.4192251,-29d56m16.50s,-29.9379163,878.5210000,79.9230000,-67.7870000,12.7450000,0.0570000,-0.0570000,11.5180000,0.0230000,-0.0230000,12.6539000,0.0002010,-0.0002010,2018-04-09,2018-07,2018-04-12
HATS-26 b,HATS-26,1,1,1,Transit,2016,HATSouth,Published Confirmed,0,<a refstr=ESPINOZA_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..108E/abstract target=ref>Espinoza et al. 2016</a>,3.30238810,0.00000760,-0.00000760,0,0.047350,0.001330,-0.000680,0,19.616,2.354,-2.354,0,1.750,0.210,-0.210,0,206.58950,24.15508,-24.15508,0,0.65000,0.07600,-0.07600,0,Mass,0.245000,,,1,,,,,1918,61,-61,0,0,<a refstr=ESPINOZA_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..108E/abstract target=ref>Espinoza et al. 2016</a>,F,6071.00,81.00,-81.00,0,2.04,0.15,-0.11,0,1.30,0.11,-0.06,0,-0.020,0.050,-0.050,0,[Fe/H],3.94,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,09h39m42.45s,144.9268593,-28d35m08.16s,-28.5856004,861.8430000,25.2180000,-23.8470000,13.0060000,0.1030000,-0.1030000,11.4350000,0.0210000,-0.0210000,12.8431000,0.0002780,-0.0002780,2016-06-08,2016-10,2016-06-09
HATS-29 b,HATS-29,1,1,1,Transit,2016,HATSouth,Published Confirmed,0,<a refstr=ESPINOZA_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..108E/abstract target=ref>Espinoza et al. 2016</a>,4.60587490,0.00000630,-0.00000630,0,0.054750,0.000880,-0.000880,0,14.022,0.684,-0.684,0,1.251,0.061,-0.061,0,207.54299,20.02329,-20.02329,0,0.65300,0.06300,-0.06300,0,Mass,0.158000,,,1,,,,,1212,30,-30,0,0,<a refstr=ESPINOZA_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..108E/abstract target=ref>Espinoza et al. 2016</a>,G,5670.00,110.00,-110.00,0,1.07,0.04,-0.04,0,1.03,0.05,-0.05,0,0.160,0.080,-0.080,0,[Fe/H],4.39,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h00m23.16s,285.0965172,-54d53m36.03s,-54.8933408,353.8910000,4.9860000,-4.8520000,12.6200000,0.0570000,-0.0570000,10.8770000,0.0190000,-0.0190000,12.4594000,0.0002270,-0.0002270,2016-06-08,2016-10,2016-06-09
HD 45364 c,HD 45364,1,1,2,Radial Velocity,2008,La Silla Observatory,Published Confirmed,0,<a refstr=CORREIA_ET_AL__2009 href=https://ui.adsabs.harvard.edu/abs/2009A&A...496..521C/abstract target=ref> Correia et al. 2009 </a>,342.85000000,0.28000000,-0.28000000,0,0.897200,,,0,,,,,,,,,209.09150,,,0,0.65790,,,0,Msini,0.097400,0.012000,-0.012000,0,,,,,,,,,0,<a refstr=CORREIA_ET_AL__2009 href=https://ui.adsabs.harvard.edu/abs/2009A&A...496..521C/abstract target=ref> Correia et al. 2009 </a>,K0 V,5434.00,20.00,-20.00,0,,,,,0.82,0.05,-0.05,0,-0.170,0.010,-0.010,0,[Fe/H],4.38,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,06h25m38.54s,96.4105736,-31d28m51.61s,-31.4810037,34.3540000,0.0376000,-0.0375000,8.0800000,0.0300000,-0.0300000,6.3160000,0.0180000,-0.0180000,7.8801600,0.0002900,-0.0002900,2014-05-14,2009-03,2014-05-14
KELT-8 b,KELT-8,1,1,1,Transit,2015,KELT,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,3.24406000,0.00016000,-0.00016000,0,,,,,18.159,1.121,-1.121,0,1.620,0.100,-0.100,0,209.76780,38.13960,-38.13960,0,0.66000,0.12000,-0.12000,0,Mass,0.040000,0.050000,-0.050000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5754.00,54.00,-54.00,0,1.46,0.08,-0.08,0,0.81,0.21,-0.21,0,0.270,,,0,[Fe/H],4.08,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,18h53m13.31s,283.3054489,+24d07m38.09s,24.1272483,197.5720000,1.0050000,-0.9950000,10.8450000,0.0060000,-0.0060000,9.1770000,0.0210000,-0.0210000,10.6699000,0.0002530,-0.0002530,2018-04-25,2017-03,2018-04-26
Kepler-15 b,Kepler-15,1,1,1,Transit,2011,Kepler,Published Confirmed,0,<a refstr=ENDL_ET_AL__2011 href=https://ui.adsabs.harvard.edu/abs/2011ApJS..197...13E/abstract target=ref> Endl et al. 2011 </a>,4.94278200,0.00000130,-0.00000130,0,0.057140,0.000860,-0.000930,0,10.760,0.670,-0.780,0,0.960,0.060,-0.070,0,209.76000,25.43000,-28.60000,0,0.66000,0.08000,-0.09000,0,Mass,0.060000,,,0,,,,,,,,,0,<a refstr=ENDL_ET_AL__2011 href=https://ui.adsabs.harvard.edu/abs/2011ApJS..197...13E/abstract target=ref> Endl et al. 2011 </a>,,5515.00,122.00,-130.00,0,0.99,0.06,-0.07,0,1.02,0.04,-0.05,0,0.360,0.070,-0.070,0,[Fe/H],4.46,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h44m48.13s,296.2005506,+49d08m24.11s,49.1400304,739.4120000,11.1580000,-11.1580000,13.8100000,0.1370000,-0.1370000,12.2160000,0.0280000,-0.0280000,13.7136000,0.0002420,-0.0002420,2014-05-14,2011-11,2014-05-14
TOI-1899 b,TOI-1899,1,1,1,Transit,2020,Transiting Exoplanet Survey Satellite (TESS),Published Confirmed,0,<a refstr=CA_NTILDE_AS_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020AJ....160..147C/abstract target=ref>Ca&ntilde;as et al. 2020</a>,29.02000000,0.36000000,-0.23000000,0,0.158700,0.006700,-0.007500,0,12.890,0.448,-0.560,0,1.150,0.040,-0.050,0,209.76780,22.24810,-22.24810,0,0.66000,0.07000,-0.07000,0,Mass,0.118000,0.073000,-0.077000,0,2.90,0.20,-0.20,0,362,7,-7,0,0,<a refstr=CA_NTILDE_AS_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020AJ....160..147C/abstract target=ref>Ca&ntilde;as et al. 2020</a>,M0,3841.00,54.00,-45.00,0,0.61,0.02,-0.02,0,0.63,0.03,-0.03,0,0.310,0.110,-0.120,0,[Fe/H],4.67,0.03,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h57m42.44s,299.4268472,+40d08m36.05s,40.1433462,128.4380000,0.2500000,-0.2500000,14.8800000,0.2000000,-0.2000000,10.5090000,0.0180000,-0.0180000,13.5553000,0.0004220,-0.0004220,2021-01-04,2020-09,2021-01-11
HATS-60 b,HATS-60,1,1,1,Transit,2018,HATSouth,Published Confirmed,0,<a refstr=HARTMAN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157...55H/abstract target=ref>Hartman et al. 2019</a>,3.56082900,0.00003200,-0.00003200,0,0.047080,0.000150,-0.000230,0,12.924,0.594,-0.594,0,1.153,0.053,-0.053,0,210.40346,17.48065,-17.48065,0,0.66200,0.05500,-0.05500,0,Mass,0.191000,,,0,903.90,27.50,-26.70,0,1528,11,-11,0,0,<a refstr=HARTMAN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157...55H/abstract target=ref>Hartman et al. 2019</a>,,5688.00,20.00,-20.00,0,1.46,0.02,-0.02,0,1.10,0.01,-0.02,0,0.335,0.028,-0.028,0,[Fe/H],4.15,0.01,-0.01,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,22h45m27.37s,341.3640336,-14d59m30.39s,-14.9917747,486.4740000,8.5840000,-8.2960000,12.6620000,0.0800000,-0.0800000,10.9880000,0.0230000,-0.0230000,12.5004000,0.0002630,-0.0002630,2019-01-15,2019-02,2019-01-17
HD 27894 b,HD 27894,1,1,3,Radial Velocity,2005,La Silla Observatory,Published Confirmed,0,<a refstr=TRIFONOV_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017A&A...602L...8T/abstract target=ref>Trifonov et al. 2017</a>,18.02000000,0.01000000,-0.02000000,0,0.125000,0.000100,-0.000100,0,,,,,,,,,211.35695,2.86047,-2.22481,0,0.66500,0.00900,-0.00700,0,Msini,0.047000,0.012000,-0.008000,0,,,,,,,,,0,<a refstr=TRIFONOV_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017A&A...602L...8T/abstract target=ref>Trifonov et al. 2017</a>,K2 V,,,,,,,,,0.80,,,0,0.300,0.070,-0.070,0,[Fe/H],,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,04h20m47.42s,65.1975693,-59d24m34.84s,-59.4096776,43.8214000,0.0593000,-0.0591000,9.3600000,0.0300000,-0.0300000,7.0710000,0.0260000,-0.0260000,9.0657300,0.0002440,-0.0002440,2017-06-13,2017-06,2017-06-15
TOI-905 b,TOI-905,1,1,1,Transit,2020,Transiting Exoplanet Survey Satellite (TESS),Published Confirmed,0,<a refstr=DAVIS_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020AJ....160..229D/abstract target=ref>Davis et al. 2020</a>,3.73949400,0.00003800,-0.00003800,0,0.046660,0.000960,-0.001100,0,13.126,0.594,-0.572,0,1.171,0.053,-0.051,0,211.99261,13.34886,-13.03103,0,0.66700,0.04200,-0.04100,0,Mass,0.024000,0.025000,-0.017000,0,337.00,46.00,-38.00,0,1192,39,-36,0,0,<a refstr=DAVIS_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020AJ....160..229D/abstract target=ref>Davis et al. 2020</a>,,5570.00,150.00,-140.00,0,0.92,0.04,-0.04,0,0.97,0.06,-0.07,0,0.140,0.220,-0.180,0,[Fe/H],4.50,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,15h10m38.08s,227.6586754,-71d21m41.87s,-71.3616316,158.6490000,0.7250000,-0.7180000,11.0800000,0.0140000,-0.0140000,9.4480000,0.0190000,-0.0190000,11.0813000,0.0004140,-0.0004140,2021-02-08,2020-11,2021-02-11
WASP-22 b,WASP-22,1,1,1,Transit,2010,SuperWASP,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,3.53269000,0.00001000,-0.00001000,0,,,,,13.787,1.569,-1.569,0,1.230,0.140,-0.140,0,212.94610,60.38770,-60.38770,0,0.67000,0.19000,-0.19000,0,Mass,0.020000,0.010000,-0.010000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,6000.00,100.00,-100.00,0,1.24,0.13,-0.13,0,1.46,0.63,-0.63,0,-0.050,,,0,[Fe/H],4.50,0.20,-0.20,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,03h31m16.33s,52.8180374,-23d49m11.25s,-23.8197924,317.6520000,5.6380000,-5.4470000,11.9900000,0.0250000,-0.0250000,10.3180000,0.0200000,-0.0200000,11.5821000,0.0006660,-0.0006660,2018-04-25,2017-03,2018-04-26
HATS-28 b,HATS-28,1,1,1,Transit,2016,HATSouth,Published Confirmed,0,<a refstr=ESPINOZA_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..108E/abstract target=ref>Espinoza et al. 2016</a>,3.18107810,0.00000390,-0.00000390,0,0.041310,0.000530,-0.000530,0,13.384,0.785,-0.785,0,1.194,0.070,-0.070,0,213.58176,27.65121,-27.65121,0,0.67200,0.08700,-0.08700,0,Mass,0.202000,,,1,,,,,1253,35,-35,0,0,<a refstr=ESPINOZA_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..108E/abstract target=ref>Espinoza et al. 2016</a>,G,5498.00,84.00,-84.00,0,0.92,0.04,-0.04,0,0.93,0.04,-0.04,0,0.010,0.060,-0.060,0,[Fe/H],4.48,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,18h57m35.94s,284.3997616,-49d08m18.65s,-49.1385126,535.3830000,7.9260000,-7.7030000,13.9810000,0.0920000,-0.0920000,12.0860000,0.0290000,-0.0290000,13.7929000,0.0004620,-0.0004620,2016-06-08,2016-10,2016-06-09
KOI-142 c,KOI-142,1,1,3,Transit,2013,Kepler,Published Confirmed,0,<a refstr=WEISS_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020AJ....159..242W/abstract target=ref>Weiss et al. 2020</a>,22.26492000,0.00067000,-0.00067000,0,,,,,,,,,,,,,214.10000,5.20000,-5.20000,0,0.67400,0.01600,-0.01600,0,Mass,0.057240,0.000450,-0.000450,0,,,,,,,,,0,<a refstr=WEISS_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020AJ....159..242W/abstract target=ref>Weiss et al. 2020</a>,,5466.00,60.00,-60.00,0,0.90,0.02,-0.02,0,0.99,0.02,-0.02,0,0.270,0.060,-0.060,0,[Fe/H],,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h24m35.54s,291.1481028,+40d40m09.89s,40.6694130,376.8630000,2.0100000,-1.9910000,13.2090000,0.1260000,-0.1260000,11.4540000,0.0190000,-0.0190000,13.1048000,0.0002750,-0.0002750,2020-05-28,2020-05,2020-06-04
HD 37124 b,HD 37124,1,1,3,Radial Velocity,2002,W. M. Keck Observatory,Published Confirmed,0,<a refstr=WRIGHT_ET_AL__2011 href=https://ui.adsabs.harvard.edu/abs/2011ApJ...730...93W/abstract target=ref>Wright et al. 2011</a>,154.37800000,0.08900000,-0.08900000,0,0.533640,0.000200,-0.000200,0,,,,,,,,,214.53525,5.40311,-5.40311,0,0.67500,0.01700,-0.01700,0,Msini,0.054000,0.028000,-0.028000,0,,,,,,,,,0,<a refstr=WRIGHT_ET_AL__2011 href=https://ui.adsabs.harvard.edu/abs/2011ApJ...730...93W/abstract target=ref>Wright et al. 2011</a>,G4 V,,,,,,,,,0.85,,,0,-0.440,,,0,[Fe/H],,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,05h37m02.40s,84.2599947,+20d43m44.32s,20.7289784,31.6634000,0.0760000,-0.0757000,7.6800000,0.0300000,-0.0300000,5.9520000,0.0160000,-0.0160000,7.4723800,0.0003510,-0.0003510,2016-09-06,2011-04,2016-08-18
HAT-P-32 b,HAT-P-32,1,2,1,Transit,2011,HATNet,Published Confirmed,0,<a refstr=WANG_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157...82W/abstract target=ref>Wang et al. 2019</a>,2.15000820,0.00000013,-0.00000013,0,0.033970,0.000510,-0.000500,0,22.194,0.504,-0.504,0,1.980,0.045,-0.045,0,216.12440,34.96130,-31.78300,0,0.68000,0.11000,-0.10000,0,Mass,0.159000,0.051000,-0.028000,0,1841.00,31.00,-38.00,0,1836,7,-7,0,0,<a refstr=WANG_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157...82W/abstract target=ref>Wang et al. 2019</a>,,6001.00,88.00,-88.00,0,1.37,0.03,-0.03,0,1.13,0.05,-0.05,0,-0.160,0.080,-0.080,0,[Fe/H],4.22,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,02h04m10.26s,31.0427614,+46d41m16.26s,46.6878512,289.2050000,5.3550000,-5.1670000,11.4390000,0.0150000,-0.0150000,9.9900000,0.0220000,-0.0220000,11.1335000,0.0004790,-0.0004790,2019-07-08,2019-02,2019-07-11
ups And b,ups And,1,2,3,Radial Velocity,1996,Lick Observatory,Published Confirmed,0,<a refstr=CURIEL_ET_AL__2011 href=https://ui.adsabs.harvard.edu/abs/2011A&A...525A..78C/abstract target=ref> Curiel et al. 2011 </a>,4.61703300,0.00002300,-0.00002300,0,0.059222,0.000000,0.000000,0,,,,,,,,,218.53100,1.39839,-1.39839,0,0.68760,0.00440,-0.00440,0,Msini,0.021500,0.000700,-0.000700,0,,,,,,,,,0,<a refstr=CURIEL_ET_AL__2011 href=https://ui.adsabs.harvard.edu/abs/2011A&A...525A..78C/abstract target=ref> Curiel et al. 2011 </a>,F8 V,,,,,1.56,,,0,1.30,,,0,,,,,,,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,01h36m47.60s,24.1983534,+41d24m13.73s,41.4038147,13.4054000,0.0635000,-0.0629000,4.0956500,0.0230000,-0.0230000,2.8590000,0.2740000,-0.2740000,3.9868700,0.0089371,-0.0089371,2019-01-28,2011-01,2019-01-31
HATS-45 b,HATS-45,1,1,1,Transit,2018,HATSouth,Published Confirmed,0,<a refstr=BRAHM_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....155..112B/abstract target=ref>Brahm et al. 2018</a>,4.18762440,0.00000560,-0.00000560,0,0.055110,0.000690,-0.000690,0,14.415,1.042,-1.042,0,1.286,0.093,-0.093,0,222.48100,47.67450,-47.67450,0,0.70000,0.15000,-0.15000,0,Mass,0.240000,,,1,,,,,1518,45,-45,0,0,<a refstr=BRAHM_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....155..112B/abstract target=ref>Brahm et al. 2018</a>,,6450.00,110.00,-110.00,0,1.31,0.06,-0.06,0,1.27,0.05,-0.05,0,0.020,0.068,-0.068,0,[Fe/H],4.30,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,06h47m58.62s,101.9942455,-21d54m38.56s,-21.9107112,772.1100000,11.3030000,-10.9870000,13.3250000,0.1030000,-0.1030000,12.1370000,0.0210000,-0.0210000,13.2385000,0.0001470,-0.0001470,2018-05-22,2018-03,2018-05-24
HD 224693 b,HD 224693,1,1,1,Radial Velocity,2006,W. M. Keck Observatory,Published Confirmed,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,26.69040000,0.00190000,-0.00190000,0,0.191000,0.014000,-0.014000,0,,,,,,,,,222.48100,38.13960,-38.13960,0,0.70000,0.12000,-0.12000,0,Msini,0.104000,0.017000,-0.017000,0,,,,,,,,,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,G2 V,5894.00,,,0,1.93,0.18,-0.18,0,1.31,0.29,-0.29,0,0.270,,,0,[Fe/H],,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,23h59m54.00s,359.9749837,-22d25m40.80s,-22.4279999,93.5015000,0.5108000,-0.5053000,8.2300000,0.0300000,-0.0300000,6.8080000,0.0200000,-0.0200000,8.0852800,0.0003070,-0.0003070,2018-09-25,2018-11,2018-09-27
HD 9446 b,HD 9446,1,1,2,Radial Velocity,2009,Haute-Provence Observatory,Published Confirmed,0,<a refstr=HEBRARD_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010A&A...513A..69H/abstract target=ref> Hebrard et al. 2010 </a>,30.05200000,0.02700000,-0.02700000,0,0.189000,0.006000,-0.006000,0,,,,,,,,,222.47200,19.06900,-19.06900,0,0.70000,0.06000,-0.06000,0,Msini,0.200000,0.060000,-0.060000,0,,,,,,,,,0,<a refstr=HEBRARD_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010A&A...513A..69H/abstract target=ref> Hebrard et al. 2010 </a>,G5 V,5793.00,22.00,-22.00,0,1.00,,,0,1.00,0.10,-0.10,0,0.090,0.050,-0.050,0,[Fe/H],4.53,0.16,-0.16,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,01h33m20.41s,23.3350424,+29d15m53.71s,29.2649187,50.3503000,0.3538000,-0.3490000,8.3500000,0.0300000,-0.0300000,6.8510000,0.0230000,-0.0230000,8.2095000,0.0006510,-0.0006510,2019-01-28,2010-04,2019-01-31
HATS-30 b,HATS-30,1,2,1,Transit,2016,HATSouth,Published Confirmed,0,<a refstr=ESPINOZA_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..108E/abstract target=ref>Espinoza et al. 2016</a>,3.17435160,0.00000260,-0.00000260,0,0.043540,0.000420,-0.000420,0,13.171,0.583,-0.583,0,1.175,0.052,-0.052,0,224.38798,12.39537,-12.39537,0,0.70600,0.03900,-0.03900,0,Mass,0.096000,,,1,,,,,1414,32,-32,0,0,<a refstr=ESPINOZA_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..108E/abstract target=ref>Espinoza et al. 2016</a>,G,5943.00,70.00,-70.00,0,1.06,0.04,-0.04,0,1.09,0.03,-0.03,0,0.060,0.050,-0.050,0,[Fe/H],4.42,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,00h22m28.45s,5.6185250,-59d56m33.32s,-59.9425892,342.1400000,2.9360000,-2.8880000,12.2830000,0.0570000,-0.0570000,10.7930000,0.0190000,-0.0190000,12.0815000,0.0002030,-0.0002030,2016-06-08,2016-10,2016-06-09
XO-7 b,XO-7,1,1,1,Transit,2019,XO,Published Confirmed,0,<a refstr=CROUZET_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020AJ....159...44C/abstract target=ref>Crouzet et al. 2020</a>,2.86414240,0.00000430,-0.00000430,0,0.044210,0.000620,-0.000620,0,15.390,0.291,-0.291,0,1.373,0.026,-0.026,0,225.34147,10.80622,-10.80622,0,0.70900,0.03400,-0.03400,0,Mass,0.038000,0.033000,-0.033000,0,1540.00,81.00,-81.00,0,1743,23,-23,0,0,<a refstr=CROUZET_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020AJ....159...44C/abstract target=ref>Crouzet et al. 2020</a>,G0 V,6250.00,100.00,-100.00,0,1.48,0.02,-0.02,0,1.41,0.06,-0.06,0,0.432,0.057,-0.057,0,[Fe/H],4.25,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,18h29m54.74s,277.4780753,+85d13m59.95s,85.2333208,234.1490000,1.1940000,-1.1810000,10.5210000,0.0060000,-0.0060000,9.2410000,0.0240000,-0.0240000,10.4575000,0.0004490,-0.0004490,2020-01-13,2020-02,2020-01-16
GJ 876 c,GJ 876,1,1,4,Radial Velocity,2000,Multiple Observatories,Published Confirmed,0,<a refstr=RIVERA_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010ApJ...719..890R/abstract target=ref> Rivera et al. 2010 </a>,30.08810000,0.00820000,-0.00820000,0,0.129590,0.000024,-0.000024,0,,,,,,,,,226.98460,1.23950,-1.23950,0,0.71420,0.00390,-0.00390,0,Mass,0.255910,0.000930,-0.000930,0,,,,,,,,,0,<a refstr=RIVERA_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010ApJ...719..890R/abstract target=ref> Rivera et al. 2010 </a>,,,,,,0.30,,,0,0.32,0.03,-0.03,0,,,,,,,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,22h53m17.75s,343.3239737,-14d15m59.74s,-14.2665958,4.6751700,0.0016700,-0.0016700,10.1600000,0.1000000,-0.1000000,5.0100000,0.0210000,-0.0210000,8.8753000,0.0014500,-0.0014500,2014-08-27,2010-08,2014-08-27
BD+55 362 b,BD+55 362,1,1,1,Radial Velocity,2021,Haute-Provence Observatory,Published Confirmed,0,<a refstr=DALAL_ET_AL__2021 href=https://ui.adsabs.harvard.edu/abs/2021arXiv210509741D/abstract target=ref>Dalal et al. 2021</a>,265.59000000,1.04000000,-1.04000000,0,0.780000,0.050000,-0.050000,0,,,,,,,,,228.83645,25.42627,-25.42627,0,0.72000,0.08000,-0.08000,0,Msini,0.270000,0.060000,-0.060000,0,,,,,,,,,0,<a refstr=DALAL_ET_AL__2021 href=https://ui.adsabs.harvard.edu/abs/2021arXiv210509741D/abstract target=ref>Dalal et al. 2021</a>,K3,5012.00,78.00,-78.00,0,,,,,0.91,0.10,-0.10,0,0.180,0.050,-0.050,0,[Fe/H],4.09,0.16,-0.16,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,01h35m51.28s,23.9636676,+56d41m53.62s,56.6982282,52.5697000,0.0974000,-0.0971000,9.3800000,0.0300000,-0.0300000,7.3310000,0.0210000,-0.0210000,9.1530500,0.0001630,-0.0001630,2021-05-28,2021-05,2021-05-28
HAT-P-68 b,HAT-P-68,1,1,1,Transit,2020,HATNet,Published Confirmed,0,<a refstr=LINDOR_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020arXiv201016026L/abstract target=ref>Lindor et al. 2020</a>,2.29840551,0.00000052,-0.00000052,0,0.029960,0.000430,-0.000120,0,12.016,0.135,-0.135,0,1.072,0.012,-0.012,0,230.10892,13.66669,-13.66669,0,0.72400,0.04300,-0.04300,0,Mass,0.041000,,,1,184.80,5.90,-5.90,0,1028,8,-8,0,0,<a refstr=LINDOR_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020arXiv201016026L/abstract target=ref>Lindor et al. 2020</a>,K,4508.00,43.00,-43.00,0,0.67,0.00,0.00,0,0.68,0.03,-0.01,0,-0.059,0.036,-0.036,0,[Fe/H],4.62,0.01,-0.01,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,07h53m55.96s,118.4831501,+23d56m17.59s,23.9382192,202.1520000,0.9530000,-0.9430000,13.8020000,0.1260000,-0.1260000,11.0190000,0.0180000,-0.0180000,13.5442000,0.0006570,-0.0006570,2020-12-10,2020-10,2020-12-17
WASP-81 b,WASP-81,1,1,1,Transit,2017,Multiple Facilities,Published Confirmed,0,<a refstr=TRIAUD_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017MNRAS.467.1714T/abstract target=ref>Triaud et al. 2017</a>,2.71647620,0.00000230,-0.00000230,0,0.039080,0.000700,-0.000720,0,16.018,0.572,-0.516,0,1.429,0.051,-0.046,0,231.69807,11.44188,-11.12405,0,0.72900,0.03600,-0.03500,0,Mass,0.066000,,,1,,,,,1623,38,-37,0,0,<a refstr=TRIAUD_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017MNRAS.467.1714T/abstract target=ref>Triaud et al. 2017</a>,,5870.00,120.00,-120.00,0,1.28,0.04,-0.04,0,1.08,0.06,-0.06,0,-0.360,0.140,-0.140,0,[Fe/H],4.26,0.02,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,20h16m49.92s,304.2079924,+03d17m38.22s,3.2939492,398.5050000,7.1320000,-6.8890000,12.4690000,0.0690000,-0.0690000,10.8920000,0.0260000,-0.0260000,12.3326000,0.0001620,-0.0001620,2017-01-31,2017-05,2017-02-02
K2-29 b,K2-29,1,2,1,Transit,2016,K2,Published Confirmed,0,<a refstr=SANTERNE_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016ApJ...824...55S/abstract target=ref>Santerne et al. 2016</a>,3.25883210,0.00000190,-0.00000190,0,0.042170,0.000240,-0.000240,0,13.339,0.224,-0.224,0,1.190,0.020,-0.020,0,232.01590,12.71320,-12.71320,0,0.73000,0.04000,-0.04000,0,Mass,0.066000,0.022000,-0.022000,0,,,,,1171,10,-10,0,0,<a refstr=SANTERNE_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016ApJ...824...55S/abstract target=ref>Santerne et al. 2016</a>,G7 V,5358.00,38.00,-38.00,0,0.86,0.01,-0.01,0,0.94,0.02,-0.02,0,0.160,0.030,-0.030,0,[Fe/H],4.54,0.01,-0.01,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,04h10m40.90s,62.6704220,+24d24m05.96s,24.4016558,178.4750000,1.3200000,-1.3010000,12.5320000,0.1030000,-0.1030000,10.0620000,0.0340000,-0.0340000,12.2008000,0.0003750,-0.0003750,2016-03-23,2016-06,2016-03-24
Wendelstein-2 b,Wendelstein-2,1,1,1,Transit,2020,Haleakala Observatory,Published Confirmed,0,<a refstr=OBERMEIER_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020arXiv200513560O/abstract target=ref>Obermeier et al. 2020</a>,1.75222390,0.00000080,-0.00000080,0,0.023400,0.001500,-0.001500,0,12.993,0.229,-0.235,0,1.159,0.020,-0.021,0,232.33373,171.94603,-98.84513,0,0.73100,0.54100,-0.31100,0,Mass,0.057000,,,1,,,,,2470,,,1,0,<a refstr=OBERMEIER_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020arXiv200513560O/abstract target=ref>Obermeier et al. 2020</a>,K6 V,4591.00,195.00,-195.00,0,0.66,0.10,-0.10,0,0.73,0.11,-0.11,0,,,,,,,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h51m09.82s,297.7909214,+16d54m45.24s,16.9125679,565.5410000,14.2960000,-13.6190000,16.1860000,0.0350000,-0.0350000,13.3320000,0.0390000,-0.0390000,15.9359000,0.0005640,-0.0005640,2020-07-02,2020-05,2020-07-09
HAT-P-9 b,HAT-P-9,1,1,1,Transit,2008,HATNet,Published Confirmed,0,<a refstr=WANG_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157...82W/abstract target=ref>Wang et al. 2019</a>,3.92281072,0.00000102,-0.00000102,0,0.052870,0.000780,-0.000780,0,15.614,0.751,-0.729,0,1.393,0.067,-0.065,0,238.05467,20.34112,-20.02329,0,0.74900,0.06400,-0.06300,0,Mass,0.084000,0.052000,-0.047000,0,931.00,73.00,-69.00,0,1540,32,-30,0,0,<a refstr=WANG_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157...82W/abstract target=ref>Wang et al. 2019</a>,,6350.00,150.00,-150.00,0,1.34,0.07,-0.06,0,1.28,0.06,-0.06,0,0.120,0.200,-0.200,0,[Fe/H],4.29,0.03,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,07h20m40.44s,110.1685157,+37d08m26.14s,37.1405946,455.2030000,8.9680000,-8.6350000,12.3440000,0.0470000,-0.0470000,11.0150000,0.0210000,-0.0210000,12.1536000,0.0002270,-0.0002270,2019-07-08,2019-02,2019-07-11
HAT-P-24 b,HAT-P-24,1,2,1,Transit,2010,HATNet,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,3.35524000,0.00000700,-0.00000700,0,,,,,14.572,2.354,-2.354,0,1.300,0.210,-0.210,0,238.37250,79.45750,-79.45750,0,0.75000,0.25000,-0.25000,0,Mass,0.070000,0.020000,-0.020000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,6373.00,80.00,-80.00,0,1.38,0.22,-0.22,0,1.37,0.69,-0.69,0,-0.160,,,0,[Fe/H],4.27,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,07h15m18.03s,108.8251171,+14d15m45.38s,14.2626064,415.3440000,6.6360000,-6.4350000,11.7620000,0.0220000,-0.0220000,10.5430000,0.0200000,-0.0200000,11.6396000,0.0004760,-0.0004760,2018-04-25,2017-03,2018-04-26
HD 124330 b,HD 124330,1,1,1,Radial Velocity,2021,Haute-Provence Observatory,Published Confirmed,0,<a refstr=DALAL_ET_AL__2021 href=https://ui.adsabs.harvard.edu/abs/2021arXiv210509741D/abstract target=ref>Dalal et al. 2021</a>,270.66000000,1.21000000,-1.21000000,0,0.860000,0.040000,-0.040000,0,,,,,,,,,238.37131,19.06970,-19.06970,0,0.75000,0.06000,-0.06000,0,Msini,0.340000,0.050000,-0.050000,0,,,,,,,,,0,<a refstr=DALAL_ET_AL__2021 href=https://ui.adsabs.harvard.edu/abs/2021arXiv210509741D/abstract target=ref>Dalal et al. 2021</a>,G4 IV,5873.00,19.00,-19.00,0,,,,,1.15,0.08,-0.08,0,0.220,0.010,-0.010,0,[Fe/H],4.24,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,14h11m16.97s,212.8207093,+54d24m32.30s,54.4089731,60.1977000,0.1025000,-0.1022000,7.8800000,0.0300000,-0.0300000,6.3890000,0.0180000,-0.0180000,7.7167400,0.0003240,-0.0003240,2021-05-28,2021-05,2021-05-28
HD 155193 b,HD 155193,1,1,1,Radial Velocity,2021,Haute-Provence Observatory,Published Confirmed,0,<a refstr=DALAL_ET_AL__2021 href=https://ui.adsabs.harvard.edu/abs/2021arXiv210509741D/abstract target=ref>Dalal et al. 2021</a>,352.65000000,2.58000000,-2.58000000,0,1.040000,0.040000,-0.040000,0,,,,,,,,,238.37131,19.06970,-19.06970,0,0.75000,0.06000,-0.06000,0,Msini,0.210000,0.080000,-0.080000,0,,,,,,,,,0,<a refstr=DALAL_ET_AL__2021 href=https://ui.adsabs.harvard.edu/abs/2021arXiv210509741D/abstract target=ref>Dalal et al. 2021</a>,F8 IV,6239.00,20.00,-20.00,0,,,,,1.22,0.08,-0.08,0,0.050,0.010,-0.010,0,[Fe/H],4.26,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,17h09m41.01s,257.4208876,+10d02m17.16s,10.0381003,57.7995000,0.1224000,-0.1219000,7.0092000,0.0230000,-0.0230000,5.7150000,0.0240000,-0.0240000,6.8668600,0.0001950,-0.0001950,2021-05-28,2021-05,2021-05-28
HAT-P-54 b,HAT-P-54,1,1,1,Transit,2015,HATNet,Published Confirmed,0,<a refstr=BAKOS_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015AJ....149..149B/abstract target=ref>Bakos et al. 2015</a>,3.79984700,0.00001400,-0.00001400,0,0.041170,0.000430,-0.000430,0,10.581,0.314,-0.314,0,0.944,0.028,-0.028,0,241.55080,10.17056,-10.17056,0,0.76000,0.03200,-0.03200,0,Mass,0.074000,,,1,,,,,818,12,-12,0,0,<a refstr=BAKOS_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015AJ....149..149B/abstract target=ref>Bakos et al. 2015</a>,,4390.00,50.00,-50.00,0,0.62,0.01,-0.01,0,0.65,0.02,-0.02,0,-0.127,0.080,-0.080,0,[Fe/H],4.67,0.01,-0.01,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,06h39m35.52s,99.8979924,+25d28m56.64s,25.4824005,143.6510000,0.5830000,-0.5790000,13.3980000,0.0690000,-0.0690000,10.3260000,0.0190000,-0.0190000,13.0172000,0.0010350,-0.0010350,2015-04-24,2015-04,2015-04-24
HATS-54 b,HATS-54,1,1,1,Transit,2019,HATSouth,Published Confirmed,0,<a refstr=ESPINOZA_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158...63E/abstract target=ref>Espinoza et al. 2019</a>,2.54418280,0.00000430,-0.00000430,0,0.037630,0.000240,-0.000240,0,11.960,0.583,-0.583,0,1.067,0.052,-0.052,0,241.55080,31.78300,-31.78300,0,0.76000,0.10000,-0.10000,0,Mass,0.126000,,,1,,,,,1625,22,-22,0,0,<a refstr=ESPINOZA_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158...63E/abstract target=ref>Espinoza et al. 2019</a>,,5702.00,26.00,-26.00,0,1.32,0.04,-0.04,0,1.10,0.02,-0.02,0,0.396,0.031,-0.031,0,[Fe/H],4.24,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,13h22m32.37s,200.6348641,-44d41m19.82s,-44.6888393,748.5850000,22.6650000,-21.3920000,13.9370000,0.0800000,-0.0800000,12.1700000,0.0190000,-0.0190000,13.7762000,0.0003780,-0.0003780,2019-08-09,2019-08,2019-08-15
HATS-51 b,HATS-51,1,1,1,Transit,2017,HATSouth,Published Confirmed,0,<a refstr=HENNING_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....155...79H/abstract target=ref>Henning et al. 2018</a>,3.34887020,0.00000390,-0.00000390,0,0.046390,0.000770,-0.000770,0,15.805,2.130,-2.130,0,1.410,0.190,-0.190,0,244.09344,14.30235,-14.30235,0,0.76800,0.04500,-0.04500,0,Mass,0.330000,,,1,,,,,1553,92,-92,0,0,<a refstr=HENNING_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....155...79H/abstract target=ref>Henning et al. 2018</a>,,5758.00,58.00,-58.00,0,1.44,0.18,-0.18,0,1.19,0.06,-0.06,0,,,,,,4.20,0.09,-0.09,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,06h51m23.38s,102.8474248,-29d03m31.16s,-29.0586551,389.5700000,3.9490000,-3.8720000,12.5250000,0.0800000,-0.0800000,10.8670000,0.0210000,-0.0210000,12.3293000,0.0001720,-0.0001720,2018-01-03,2018-02,2018-01-05
HD 159868 c,HD 159868,1,1,2,Radial Velocity,2012,Anglo-Australian Telescope,Published Confirmed,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,351.00000000,1.10000000,-1.10000000,0,1.032000,0.064000,-0.064000,0,,,,,,,,,244.09344,13.98452,-13.98452,0,0.76800,0.04400,-0.04400,0,Msini,0.184000,0.037000,-0.037000,0,,,,,,,,,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,,5534.00,,,0,2.13,,,0,1.19,,,0,,,,,,3.92,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,17h38m59.20s,264.7466665,-43d08m46.44s,-43.1462347,55.8503000,0.1669000,-0.1660000,7.2400000,0.0300000,-0.0300000,5.5350000,0.0240000,-0.0240000,7.0457900,0.0003530,-0.0003530,2018-12-03,2019-04,2018-12-06
HAT-P-66 b,HAT-P-66,1,1,1,Transit,2016,HATNet,Published Confirmed,0,<a refstr=HARTMAN_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..182H/abstract target=ref>Hartman et al. 2016</a>,2.97208600,0.00000570,-0.00000570,0,0.043630,0.001210,-0.000640,0,17.822,1.793,-1.121,0,1.590,0.160,-0.100,0,248.86089,18.11631,-18.11631,0,0.78300,0.05700,-0.05700,0,Mass,0.090000,,,1,,,,,1896,66,-42,0,0,<a refstr=HARTMAN_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..182H/abstract target=ref>Hartman et al. 2016</a>,G0,6002.00,50.00,-50.00,0,1.88,0.15,-0.10,0,1.25,0.11,-0.05,0,0.035,0.080,-0.080,0,[Fe/H],3.99,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,10h02m17.43s,150.5726262,+53d57m02.97s,53.9508237,935.4560000,24.3610000,-23.1770000,13.0140000,0.0800000,-0.0800000,11.6750000,0.0220000,-0.0220000,12.8922000,0.0002740,-0.0002740,2016-09-14,2016-12,2016-09-15
HD 163607 b,HD 163607,1,1,2,Radial Velocity,2010,W. M. Keck Observatory,Published Confirmed,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,75.22030000,0.00940000,-0.00940000,0,0.362000,0.016000,-0.016000,0,,,,,,,,,249.05159,3.11473,-3.11473,0,0.78360,0.00980,-0.00980,0,Msini,0.744100,0.007100,-0.007100,0,,,,,,,,,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,,5522.00,,,0,1.76,,,0,1.12,,,0,,,,,,3.97,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,17h53m40.35s,268.4181383,+56d23m32.89s,56.3924701,67.7855000,0.1639000,-0.1632000,8.0000000,0.0300000,-0.0300000,6.2710000,0.0200000,-0.0200000,7.8129800,0.0002710,-0.0002710,2018-12-03,2019-04,2018-12-06
HIP 65407 c,HIP 65407,1,1,2,Radial Velocity,2016,Haute-Provence Observatory,Published Confirmed,0,<a refstr=H_EACUTE_BRARD_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...588A.145H/abstract target=ref>H&eacute;brard et al. 2016</a>,67.30000000,0.08000000,-0.08000000,0,0.316000,0.008000,-0.008000,0,,,,,,,,,249.17872,17.16282,-17.16282,0,0.78400,0.05400,-0.05400,0,Msini,0.120000,0.040000,-0.040000,0,,,,,,,,,0,<a refstr=H_EACUTE_BRARD_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...588A.145H/abstract target=ref>H&eacute;brard et al. 2016</a>,K0,5460.00,50.00,-50.00,0,,,,,0.93,0.07,-0.07,0,0.250,0.040,-0.040,0,[Fe/H],4.47,0.08,-0.08,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,13h24m21.04s,201.0876630,+48d53m05.04s,48.8847322,61.7804000,0.1065000,-0.1062000,9.3800000,0.0300000,-0.0300000,7.5780000,0.0170000,-0.0170000,9.1510100,0.0001980,-0.0001980,2016-02-24,2016-04,2016-02-25
PSR J2322-2650 b,PSR J2322-2650,1,1,1,Pulsar Timing,2017,Parkes Observatory,Published Confirmed,0,<a refstr=SPIEWAK_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018MNRAS.475..469S/abstract target=ref>Spiewak et al. 2018</a>,0.32296400,0.00000001,-0.00000001,0,0.010200,,,0,,,,,,,,,252.64307,0.06357,-0.06357,0,0.79490,0.00020,-0.00020,0,Msini,0.001700,,,1,,,,,,,,,0,<a refstr=SPIEWAK_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018MNRAS.475..469S/abstract target=ref>Spiewak et al. 2018</a>,,,,,,,,,,1.40,,,0,,,,,,,,,,<a refstr=SPIEWAK_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018MNRAS.475..469S/abstract target=ref>Spiewak et al. 2018</a>,23h22m34.64s,350.6443481,-26d50m58.3s,-26.8495331,230.0000000,90.0000000,-50.0000000,,,,,,,,,,2017-12-19,2018-03,2017-12-21
HD 38529 b,HD 38529,1,2,2,Radial Velocity,2000,Multiple Observatories,Published Confirmed,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,14.30944000,0.00030000,-0.00030000,0,0.129400,0.005800,-0.005800,0,,,,,,,,,253.31051,4.76745,-4.76745,0,0.79700,0.01500,-0.01500,0,Msini,0.280000,0.017000,-0.017000,0,,,,,,,,,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,,5541.00,,,0,2.56,,,0,1.41,,,0,,,,,,3.77,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,05h46m34.83s,86.6451363,+01d10m03.31s,1.1675866,42.3538000,0.1060500,-0.1060500,5.9284800,0.0230000,-0.0230000,4.2110000,0.0360000,-0.0360000,5.7479600,0.0011358,-0.0011358,2018-12-03,2019-04,2018-12-06
HATS-59 b,HATS-59,1,1,2,Transit,2018,HATSouth,Published Confirmed,0,<a refstr=SARKIS_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..216S/abstract target=ref>Sarkis et al. 2018</a>,5.41608100,0.00001600,-0.00001600,0,0.061120,0.000760,-0.000760,0,12.621,0.863,-0.863,0,1.126,0.077,-0.077,0,256.17098,21.93027,-21.93027,0,0.80600,0.06900,-0.06900,0,Mass,0.129000,0.049000,-0.049000,0,269.00,39.00,-39.00,0,1128,40,-40,0,0,<a refstr=SARKIS_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..216S/abstract target=ref>Sarkis et al. 2018</a>,,5670.00,91.00,-91.00,0,1.04,0.07,-0.07,0,1.04,0.04,-0.04,0,0.180,0.064,-0.064,0,[Fe/H],4.42,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,11h21m17.84s,170.3243250,-22d23m17.44s,-22.3881770,642.8840000,13.9400000,-13.3710000,14.0330000,0.0800000,-0.0800000,12.2380000,0.0300000,-0.0300000,13.7854000,0.0002200,-0.0002200,2018-12-03,2018-11,2018-12-06
NGTS-1 b,NGTS-1,1,1,1,Transit,2017,Paranal Observatory,Published Confirmed,0,<a refstr=BAYLISS_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018MNRAS.475.4467B/abstract target=ref>Bayliss et al. 2018</a>,2.64729800,0.00002000,-0.00002000,0,0.032600,0.004700,-0.004500,0,14.908,6.837,-3.699,0,1.330,0.610,-0.330,0,258.07796,20.97678,-23.83725,0,0.81200,0.06600,-0.07500,0,Mass,0.016000,0.023000,-0.012000,0,65.30,5.10,-5.10,0,790,20,-20,0,0,<a refstr=BAYLISS_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018MNRAS.475.4467B/abstract target=ref>Bayliss et al. 2018</a>,M0.5,3916.00,71.00,-63.00,0,0.57,0.08,-0.08,0,0.62,0.02,-0.06,0,0.000,,,0,[M/H],4.71,0.23,-0.23,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,05h30m51.41s,82.7142134,-36d37m51.53s,-36.6309812,218.1210000,1.0370000,-1.0370000,15.6670000,0.1370000,-0.1370000,11.9360000,0.0270000,-0.0270000,14.8661000,0.0004870,-0.0004870,2017-11-09,2018-04,2017-11-09
HAT-P-52 b,HAT-P-52,1,1,1,Transit,2015,HATNet,Published Confirmed,0,<a refstr=HARTMAN_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015AJ....150..168H/abstract target=ref>Hartman et al. 2015</a>,2.75359530,0.00000940,-0.00000940,0,0.036940,0.000380,-0.000380,0,11.310,0.807,-0.807,0,1.009,0.072,-0.072,0,259.98494,9.21707,-9.21707,0,0.81800,0.02900,-0.02900,0,Mass,0.047000,,,1,,,,,1218,37,-37,0,0,<a refstr=HARTMAN_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015AJ....150..168H/abstract target=ref>Hartman et al. 2015</a>,,5131.00,50.00,-50.00,0,0.89,0.05,-0.05,0,0.89,0.03,-0.03,0,0.280,0.080,-0.080,0,[Fe/H],4.48,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,02h50m53.22s,42.7217412,+29d01m20.10s,29.0222492,361.1550000,4.2875000,-4.2875000,14.1070000,0.0800000,-0.0800000,11.6210000,0.0210000,-0.0210000,13.7870000,0.0004600,-0.0004600,2015-11-18,2015-12,2015-11-19
Kepler-65 e,Kepler-65,1,1,4,Radial Velocity,2019,W. M. Keck Observatory,Published Confirmed,0,<a refstr=MILLS_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..145M/abstract target=ref>Mills et al. 2019</a>,258.80000000,1.50000000,-1.30000000,0,,,,,,,,,,,,,260.00000,200.00000,-50.00000,0,0.82000,0.63000,-0.16000,0,Mass,0.283000,0.064000,-0.071000,0,,,,,,,,,0,<a refstr=MILLS_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..145M/abstract target=ref>Mills et al. 2019</a>,,,,,,1.44,0.03,-0.03,0,1.25,0.02,-0.02,0,,,,,,,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h14m45.29s,288.6887221,+41d09m03.99s,41.1511076,303.7280000,2.7080000,-2.6610000,10.9220000,0.0080000,-0.0080000,9.8060000,0.0170000,-0.0170000,10.9656000,0.0003860,-0.0003860,2019-06-07,2019-04,2019-06-13
HATS-65 b,HATS-65,1,2,1,Transit,2018,HATSouth,Published Confirmed,0,<a refstr=HARTMAN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157...55H/abstract target=ref>Hartman et al. 2019</a>,3.10516100,0.00000160,-0.00000160,0,0.044970,0.000330,-0.000330,0,16.825,0.560,-0.560,0,1.501,0.050,-0.050,0,260.93843,26.37989,-26.37989,0,0.82100,0.08300,-0.08300,0,Mass,0.062000,,,0,1178.00,53.00,-50.00,0,1634,18,-18,0,0,<a refstr=HARTMAN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157...55H/abstract target=ref>Hartman et al. 2019</a>,,6277.00,30.00,-30.00,0,1.31,0.03,-0.03,0,1.26,0.03,-0.03,0,0.199,0.055,-0.055,0,[Fe/H],4.30,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h31m45.55s,292.9397825,-26d44m24.73s,-26.7402021,493.3200000,12.6190000,-12.0150000,12.6790000,0.0690000,-0.0690000,11.0950000,0.0230000,-0.0230000,12.3793000,0.0004400,-0.0004400,2019-01-15,2019-02,2019-01-17
HAT-P-30 b,HAT-P-30,1,2,1,Transit,2011,HATNet,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,2.81060000,0.00000500,-0.00000500,0,,,,,16.141,1.681,-1.681,0,1.440,0.150,-0.150,0,263.79890,57.20940,-57.20940,0,0.83000,0.18000,-0.18000,0,Mass,0.040000,0.020000,-0.020000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,6304.00,88.00,-88.00,0,1.31,0.13,-0.13,0,1.55,0.51,-0.51,0,0.130,,,0,[Fe/H],4.36,0.30,-0.30,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,08h15m47.96s,123.9498431,+05d50m12.72s,5.8368669,213.9850000,2.2170000,-2.1730000,10.3520000,0.0070000,-0.0070000,9.1510000,0.0230000,-0.0230000,10.2998000,0.0003930,-0.0003930,2018-04-25,2017-03,2018-04-26
CoRoT-31 b,CoRoT-31,1,1,1,Transit,2020,CoRoT,Published Confirmed,0,<a refstr=BORD_EACUTE__ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020A&A...635A.122B/abstract target=ref>Bord&eacute; et al. 2020</a>,4.62941000,0.00075000,-0.00075000,0,0.058600,0.003400,-0.003400,0,16.365,3.363,-3.363,0,1.460,0.300,-0.300,0,266.97720,108.06220,-108.06220,0,0.84000,0.34000,-0.34000,0,Mass,0.020000,0.160000,-0.160000,0,,,,,,,,,0,<a refstr=BORD_EACUTE__ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020A&A...635A.122B/abstract target=ref>Bord&eacute; et al. 2020</a>,G2 IV,5700.00,120.00,-120.00,0,2.15,0.56,-0.66,0,1.25,0.22,-0.21,0,0.000,0.100,-0.100,0,[Fe/H],3.85,0.25,-0.25,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,06h19m16.98s,94.8207350,-04d25m20.27s,-4.4222978,2005.7600000,169.7900000,-145.7100000,15.4790000,0.3090000,-0.3090000,13.4260000,0.0380000,-0.0380000,15.4655000,0.0008090,-0.0008090,2020-04-10,2020-03,2020-04-16
CoRoT-9 b,CoRoT-9,1,2,1,Transit,2009,CoRoT,Published Confirmed,0,<a refstr=BONOMO_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017A&A...603A..43B/abstract target=ref>Bonomo et al. 2017</a>,95.27265600,0.00006800,-0.00006800,0,0.402100,0.005400,-0.005400,0,11.949,0.841,-0.706,0,1.066,0.075,-0.063,0,266.97720,15.89150,-15.89150,0,0.84000,0.05000,-0.05000,0,Mass,0.133000,0.042000,-0.037000,0,,,,,420,16,-16,0,0,<a refstr=BONOMO_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017A&A...603A..43B/abstract target=ref>Bonomo et al. 2017</a>,,5625.00,80.00,-80.00,0,0.96,0.06,-0.06,0,0.96,0.04,-0.04,0,-0.010,0.060,-0.060,0,[Fe/H],4.54,0.09,-0.09,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,18h43m08.80s,280.7866461,+06d12m14.68s,6.2040783,412.9800000,4.7250000,-4.6220000,13.6370000,0.1370000,-0.1370000,11.6880000,0.0230000,-0.0230000,13.5008000,0.0003200,-0.0003200,2017-12-12,2017-07,2017-12-14
Kepler-435 b,Kepler-435,1,1,1,Transit,2015,Kepler,Published Confirmed,0,<a refstr=ALMENARA_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...575A..71A/abstract target=ref>Almenara et al. 2015</a>,8.60015360,0.00000180,-0.00000180,0,0.094800,0.001800,-0.001800,0,22.310,2.020,-2.020,0,1.990,0.180,-0.180,0,266.97000,47.67000,-47.67000,0,0.84000,0.15000,-0.15000,0,Mass,0.114000,0.077000,-0.077000,0,,,,,1729,70,-70,0,0,<a refstr=ALMENARA_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...575A..71A/abstract target=ref>Almenara et al. 2015</a>,,6161.00,94.00,-94.00,0,3.21,0.30,-0.30,0,1.54,0.09,-0.09,0,-0.180,0.110,-0.110,0,[Fe/H],3.61,0.05,-0.07,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h29m08.95s,292.2873012,+43d11m50.12s,43.1972542,1418.7700000,35.3700000,-35.3700000,13.7040000,0.1140000,-0.1140000,12.2910000,0.0220000,-0.0220000,13.6040000,0.0002680,-0.0002680,2015-01-14,2015-03,2015-01-14
CoRoT-29 b,CoRoT-29,1,1,1,Transit,2015,CoRoT,Published Confirmed,0,<a refstr=CABRERA_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...579A..36C/abstract target=ref>Cabrera et al. 2015</a>,2.85057000,0.00000600,-0.00000600,0,0.038600,0.005900,-0.005900,0,10.088,1.793,-1.793,0,0.900,0.160,-0.160,0,270.15550,63.56600,-63.56600,0,0.85000,0.20000,-0.20000,0,Mass,0.082000,0.081000,-0.081000,0,,,,,,,,,0,<a refstr=CABRERA_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...579A..36C/abstract target=ref>Cabrera et al. 2015</a>,K0 V,5260.00,100.00,-100.00,0,0.90,0.12,-0.12,0,0.97,0.14,-0.14,0,0.200,0.100,-0.100,0,[Fe/H],4.30,0.20,-0.20,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,18h35m36.50s,278.9020691,+06d28m46.45s,6.4795703,806.5070000,44.0270000,-39.7600000,15.4080000,0.1260000,-0.1260000,13.0480000,0.0310000,-0.0310000,15.2394000,0.0005320,-0.0005320,2015-04-16,2015-07,2015-04-16
HAT-P-13 b,HAT-P-13,1,1,2,Transit,2009,HATNet,Published Confirmed,0,<a refstr=WINN_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010ApJ...718..575W/abstract target=ref> Winn et al. 2010 </a>,2.91625000,0.00001500,-0.00001500,0,,,,,14.258,0.729,-0.729,0,1.272,0.065,-0.065,0,270.46200,12.07700,-12.07700,0,0.85100,0.03800,-0.03800,0,Mass,0.013300,0.004100,-0.004100,0,,,,,,,,,1,<a refstr=WINN_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010ApJ...718..575W/abstract target=ref> Winn et al. 2010 </a>,,,,,,,,,,,,,,,,,,,,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,08h39m31.77s,129.8823772,+47d21m06.87s,47.3519076,246.8100000,2.2280000,-2.1880000,10.4210000,0.0080000,-0.0080000,8.9750000,0.0170000,-0.0170000,10.4168000,0.0002540,-0.0002540,2014-10-15,2010-07,2014-10-15
TOI-1478 b,TOI-1478,1,1,1,Transit,2021,Transiting Exoplanet Survey Satellite (TESS),Published Confirmed,0,<a refstr=RODRIGUEZ_ET_AL__2021 href=https://ui.adsabs.harvard.edu/abs/2021arXiv210101726R/abstract target=ref>Rodriguez et al. 2021</a>,10.18024900,0.00001500,-0.00001500,0,0.090300,0.001800,-0.001300,0,11.882,0.448,-0.437,0,1.060,0.040,-0.039,0,270.47333,16.52716,-14.93801,0,0.85100,0.05200,-0.04700,0,Mass,0.024000,0.032000,-0.017000,0,,,,,918,11,-11,0,0,<a refstr=RODRIGUEZ_ET_AL__2021 href=https://ui.adsabs.harvard.edu/abs/2021arXiv210101726R/abstract target=ref>Rodriguez et al. 2021</a>,,5597.00,83.00,-82.00,0,1.05,0.03,-0.03,0,0.95,0.06,-0.04,0,0.078,0.072,-0.066,0,[Fe/H],4.37,0.04,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,08h25m44.10s,126.4337428,-13d33m34.37s,-13.5595485,152.8920000,0.9150000,-0.9050000,10.7230000,0.0090000,-0.0090000,9.2010000,0.0210000,-0.0210000,10.6624000,0.0002170,-0.0002170,2021-02-25,2021-01,2021-03-04
HD 109246 b,HD 109246,1,1,1,Radial Velocity,2010,Haute-Provence Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,68.27000000,0.13000000,-0.13000000,0,0.330000,0.010000,-0.010000,0,,,,,,,,,273.33380,79.45750,-79.45750,0,0.86000,0.25000,-0.25000,0,Msini,0.120000,0.040000,-0.040000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5844.00,21.00,-21.00,0,1.07,0.02,-0.02,0,1.20,0.53,-0.53,0,0.100,,,0,[Fe/H],4.46,0.19,-0.19,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,12h32m06.52s,188.0271840,+74d29m21.62s,74.4893379,67.8349000,0.1236000,-0.1232000,8.7510000,0.0100000,-0.0100000,7.2160000,0.0230000,-0.0230000,8.5873000,0.0002580,-0.0002580,2018-09-04,2017-03,2018-09-06
WASP-59 b,WASP-59,1,1,1,Transit,2012,SuperWASP,Published Confirmed,0,<a refstr=HEBRARD_ET_AL__2013 href=https://ui.adsabs.harvard.edu/abs/2013A%26A...549A.134H/abstract target=ref> Hebrard et al. 2013 </a>,7.91958500,0.00001000,-0.00001000,0,0.069700,0.001100,-0.001100,0,8.687,0.762,-0.762,0,0.775,0.068,-0.068,0,274.27600,14.30200,-14.30200,0,0.86300,0.04500,-0.04500,0,Mass,0.100000,0.042000,-0.042000,0,,,,,670,35,-35,0,0,<a refstr=HEBRARD_ET_AL__2013 href=https://ui.adsabs.harvard.edu/abs/2013A%26A...549A.134H/abstract target=ref> Hebrard et al. 2013 </a>,K5 V,4650.00,150.00,-150.00,0,0.61,0.04,-0.04,0,0.72,0.04,-0.04,0,-0.150,0.110,-0.110,0,[Fe/H],4.72,0.06,-0.06,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,23h18m29.51s,349.6229547,+24d53m21.40s,24.8892770,115.9360000,0.5740000,-0.5680000,12.6590000,0.0570000,-0.0570000,9.7230000,0.0180000,-0.0180000,12.3142000,0.0002690,-0.0002690,2014-05-14,2013-01,2014-05-14
HD 13908 b,HD 13908,1,1,2,Radial Velocity,2013,Haute-Provence Observatory,Published Confirmed,0,<a refstr=MOUTOU_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014A%26A...563A..22M/abstract target=ref> Moutou et al. 2014 </a>,19.38200000,0.00600000,-0.00600000,0,0.154000,0.002500,-0.002500,0,,,,,,,,,274.91000,11.12000,-11.12000,0,0.86500,0.03500,-0.03500,0,Msini,0.020000,0.018000,-0.018000,0,,,,,,,,,0,<a refstr=MOUTOU_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014A%26A...563A..22M/abstract target=ref> Moutou et al. 2014 </a>,F8 V,6255.00,66.00,-66.00,0,1.67,0.10,-0.10,0,1.29,0.04,-0.04,0,0.010,0.040,-0.040,0,[Fe/H],4.11,0.11,-0.11,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,02h18m14.62s,34.5609102,+65d35m39.08s,65.5941901,79.5515000,0.2196000,-0.2185000,7.5200000,0.0300000,-0.0300000,6.2100000,0.0210000,-0.0210000,7.3845000,0.0002010,-0.0002010,2014-05-14,2014-03,2014-05-14
HAT-P-29 b,HAT-P-29,1,2,1,Transit,2011,HATNet,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,5.72319000,0.00004900,-0.00004900,0,,,,,13.115,1.457,-1.457,0,1.170,0.130,-0.130,0,279.69040,79.45750,-79.45750,0,0.88000,0.25000,-0.25000,0,Mass,0.090000,0.050000,-0.050000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,6087.00,88.00,-88.00,0,1.30,0.14,-0.14,0,1.45,0.60,-0.60,0,0.210,,,0,[Fe/H],4.34,0.06,-0.06,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,02h12m31.46s,33.1310921,+51d46m43.59s,51.7787754,313.5760000,4.4300000,-4.3100000,11.8250000,0.0210000,-0.0210000,10.2970000,0.0200000,-0.0200000,11.7336000,0.0003280,-0.0003280,2018-04-25,2017-03,2018-04-26
HATS-31 b,HATS-31,1,1,1,Transit,2016,HATSouth,Published Confirmed,0,<a refstr=DE_VAL_BORRO_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..161D/abstract target=ref>de Val-Borro et al. 2016</a>,3.37796000,0.00001200,-0.00001200,0,0.047800,0.001200,-0.001200,0,18.383,2.466,-2.466,0,1.640,0.220,-0.220,0,279.69040,38.13960,-38.13960,0,0.88000,0.12000,-0.12000,0,Mass,0.233000,,,1,,,,,1823,81,-81,0,0,<a refstr=DE_VAL_BORRO_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..161D/abstract target=ref>de Val-Borro et al. 2016</a>,,6050.00,120.00,-120.00,0,1.87,0.18,-0.18,0,1.27,0.10,-0.10,0,0.000,0.070,-0.070,0,[Fe/H],4.00,0.07,-0.07,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,12h46m48.68s,191.7028214,-24d25m38.60s,-24.4273897,773.9740000,20.3170000,-19.3210000,13.3150000,0.0920000,-0.0920000,11.5720000,0.0230000,-0.0230000,12.9613000,0.0003940,-0.0003940,2016-11-30,2016-12,2016-12-01
TOI-640 b,TOI-640,1,1,1,Transit,2021,Transiting Exoplanet Survey Satellite (TESS),Published Confirmed,0,<a refstr=RODRIGUEZ_ET_AL__2021 href=https://ui.adsabs.harvard.edu/abs/2021arXiv210101726R/abstract target=ref>Rodriguez et al. 2021</a>,5.00377750,0.00000480,-0.00000480,0,0.066080,0.000980,-0.001100,0,19.851,0.673,-0.628,0,1.771,0.060,-0.056,0,279.69040,50.85280,-50.85280,0,0.88000,0.16000,-0.16000,0,Mass,0.050000,0.054000,-0.035000,0,,,,,1749,26,-30,0,0,<a refstr=RODRIGUEZ_ET_AL__2021 href=https://ui.adsabs.harvard.edu/abs/2021arXiv210101726R/abstract target=ref>Rodriguez et al. 2021</a>,,6460.00,130.00,-150.00,0,2.08,0.06,-0.06,0,1.54,0.07,-0.08,0,0.072,0.085,-0.076,0,[Fe/H],3.99,0.03,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,06h38m56.30s,99.7345935,-36d38m46.07s,-36.6461300,341.9970000,2.8390000,-2.7940000,10.5100000,0.0060000,-0.0060000,9.2430000,0.0230000,-0.0230000,10.4006000,0.0002890,-0.0002890,2021-02-25,2021-01,2021-03-04
WASP-23 b,WASP-23,1,1,1,Transit,2010,SuperWASP,Published Confirmed,0,<a refstr=TRIAUD_ET_AL__2011 href=https://ui.adsabs.harvard.edu/abs/2011A%26A...531A..24T/abstract target=ref> Triaud et al. 2011 </a>,2.94442560,0.00000110,-0.00000130,0,0.037600,0.001600,-0.002400,0,10.783,0.527,-0.628,0,0.962,0.047,-0.056,0,280.95000,27.96800,-31.46400,0,0.88400,0.08800,-0.09900,0,Mass,0.062000,,,1,,,,,,,,,0,<a refstr=TRIAUD_ET_AL__2011 href=https://ui.adsabs.harvard.edu/abs/2011A%26A...531A..24T/abstract target=ref> Triaud et al. 2011 </a>,,5150.00,100.00,,0,0.77,0.05,,0,0.78,0.13,,0,,,,,,,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,06h44m30.60s,101.1275033,-42d45m44.03s,-42.7622296,207.4900000,1.0310000,-1.0220000,12.5390000,0.0920000,-0.0920000,10.4500000,0.0230000,-0.0230000,12.3208000,0.0001720,-0.0001720,2014-05-14,2011-07,2014-05-14
HD 128356 b,HD 128356,1,1,1,Radial Velocity,2016,Multiple Observatories,Published Confirmed,0,<a refstr=JENKINS_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017MNRAS.466..443J/abstract target=ref>Jenkins et al. 2017</a>,298.20000000,1.60000000,-1.60000000,0,0.870000,0.030000,-0.030000,0,,,,,,,,,282.86870,22.24810,-22.24810,0,0.89000,0.07000,-0.07000,0,Msini,0.570000,0.080000,-0.080000,0,,,,,,,,,0,<a refstr=JENKINS_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017MNRAS.466..443J/abstract target=ref>Jenkins et al. 2017</a>,K3 V,4875.00,100.00,-100.00,0,0.85,0.02,-0.02,0,0.65,0.05,-0.05,0,0.170,0.100,-0.100,0,[Fe/H],4.52,0.06,-0.06,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,14h37m04.87s,219.2702793,-25d48m11.42s,-25.8031728,26.1548000,0.0446000,-0.0445000,8.2411000,0.0459000,-0.0459000,,,,7.9774500,0.0004520,-0.0004520,2016-11-09,2017-04,2016-11-10
HAT-P-45 b,HAT-P-45,1,1,1,Transit,2014,HATNet,Published Confirmed,0,<a refstr=HARTMAN_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014AJ....147..128H/abstract target=ref> Hartman et al. 2014 </a>,3.12899200,0.00002100,-0.00002100,0,0.045200,0.000700,-0.000700,0,15.984,1.962,-0.975,0,1.426,0.175,-0.087,0,283.49200,43.54100,-31.46400,0,0.89200,0.13700,-0.09900,0,Mass,0.049000,0.063000,-0.063000,0,,,,,1652,90,-52,0,0,<a refstr=HARTMAN_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014AJ....147..128H/abstract target=ref> Hartman et al. 2014 </a>,,6330.00,100.00,-100.00,0,1.32,0.15,-0.07,0,1.26,0.06,-0.06,0,0.070,0.100,-0.100,0,[Fe/H],4.30,0.06,-0.06,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,18h17m29.58s,274.3732697,-03d22m51.81s,-3.3810594,298.6400000,6.0310000,-5.8010000,12.7830000,0.0800000,-0.0800000,10.2010000,0.0230000,-0.0230000,12.3977000,0.0001910,-0.0001910,2014-05-14,2014-06,2014-05-14
24 Boo b,24 Boo,1,1,1,Radial Velocity,2018,Okayama Astrophysical Observatory,Published Confirmed,0,<a refstr=TAKARADA_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018PASJ...70...59T/abstract target=ref>Takarada et al. 2018</a>,30.35060000,0.00780000,-0.00770000,0,0.190000,0.012000,-0.009000,0,,,,,,,,,289.22530,41.31790,-31.78300,0,0.91000,0.13000,-0.10000,0,Msini,0.042000,0.048000,-0.029000,0,,,,,,,,,0,<a refstr=TAKARADA_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018PASJ...70...59T/abstract target=ref>Takarada et al. 2018</a>,G3 IV,4893.00,15.00,-15.00,0,10.64,0.84,-0.59,0,0.99,0.19,-0.13,0,-0.770,0.030,-0.030,0,[Fe/H],2.42,0.10,-0.10,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,14h28m37.33s,217.1555242,+49d50m40.74s,49.8446488,95.9863000,0.6368500,-0.6368500,5.5900000,0.0010000,-0.0010000,3.1590000,0.2800000,-0.2800000,5.3339000,0.0019998,-0.0019998,2018-04-25,2018-08,2018-04-26
HD 179949 b,HD 179949,1,1,1,Radial Velocity,2000,Anglo-Australian Telescope,Published Confirmed,0,<a refstr=BUTLER_ET_AL__2006 href=https://ui.adsabs.harvard.edu/abs/2006ApJ...646..505B/abstract target=ref> Butler et al. 2006 </a>,3.09251400,0.00003200,-0.00003200,0,0.044300,0.002600,-0.002600,0,,,,,,,,,291.12000,24.15400,-24.15400,0,0.91600,0.07600,-0.07600,0,Msini,0.022000,0.015000,-0.015000,0,,,,,,,,,0,<a refstr=BUTLER_ET_AL__2006 href=https://ui.adsabs.harvard.edu/abs/2006ApJ...646..505B/abstract target=ref> Butler et al. 2006 </a>,,6168.00,,,0,,,,,1.21,,,0,0.137,,,0,[Fe/H],4.34,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h15m33.36s,288.8890182,-24d10m47.26s,-24.1797939,27.4573000,0.0578000,-0.0577000,6.2500000,0.0300000,-0.0300000,4.9360000,0.0180000,-0.0180000,6.1106000,0.0009542,-0.0009542,2014-07-09,2006-07,2014-07-09
CoRoT-12 b,CoRoT-12,1,1,1,Transit,2010,CoRoT,Published Confirmed,0,<a refstr=GILLON_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010A%26A...520A..97G/abstract target=ref> Gillon et al. 2010 </a>,2.82804200,0.00001300,-0.00001300,0,0.040160,0.000930,-0.000920,0,16.140,1.460,-1.460,0,1.440,0.130,-0.130,0,291.43800,22.24700,-20.65800,0,0.91700,0.07000,-0.06500,0,Mass,0.070000,0.063000,-0.042000,0,,,,,1442,58,-58,0,0,<a refstr=GILLON_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010A%26A...520A..97G/abstract target=ref> Gillon et al. 2010 </a>,,5675.00,80.00,-80.00,0,1.12,0.10,-0.09,0,1.08,0.08,-0.07,0,0.160,0.100,-0.100,0,[Fe/H],4.38,0.07,-0.06,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,06h43m03.76s,100.7656871,-01d17m47.20s,-1.2964437,1126.3700000,55.7450000,-55.7450000,15.5880000,0.1830000,-0.1830000,13.5570000,0.0420000,-0.0420000,15.3453000,0.0007700,-0.0007700,2014-05-14,2010-09,2014-05-14
HATS-32 b,HATS-32,1,1,1,Transit,2016,HATSouth,Published Confirmed,0,<a refstr=DE_VAL_BORRO_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..161D/abstract target=ref>de Val-Borro et al. 2016</a>,2.81265480,0.00000550,-0.00000550,0,0.040240,0.000530,-0.000530,0,14.000,1.614,-1.076,0,1.249,0.144,-0.096,0,292.40360,31.78300,-31.78300,0,0.92000,0.10000,-0.10000,0,Mass,0.471000,,,1,,,,,1437,58,-58,0,0,<a refstr=DE_VAL_BORRO_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..161D/abstract target=ref>de Val-Borro et al. 2016</a>,,5700.00,110.00,-110.00,0,1.10,0.10,-0.06,0,1.10,0.04,-0.04,0,0.390,0.050,-0.050,0,[Fe/H],4.40,0.06,-0.06,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,23h04m18.02s,346.0750861,-21d16m19.26s,-21.2720168,745.1160000,17.5030000,-16.7310000,14.3860000,0.1140000,-0.1140000,12.6990000,0.0330000,-0.0330000,14.2166000,0.0003370,-0.0003370,2016-11-30,2016-12,2016-12-01
HATS-55 b,HATS-55,1,1,1,Transit,2019,HATSouth,Published Confirmed,0,<a refstr=ESPINOZA_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158...63E/abstract target=ref>Espinoza et al. 2019</a>,4.20420010,0.00000330,-0.00000330,0,0.054120,0.000140,-0.000180,0,14.022,0.291,-0.291,0,1.251,0.026,-0.026,0,292.72143,24.15508,-24.15508,0,0.92100,0.07600,-0.07600,0,Mass,0.092000,,,1,,,,,1367,10,-10,0,0,<a refstr=ESPINOZA_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158...63E/abstract target=ref>Espinoza et al. 2019</a>,,6214.00,36.00,-36.00,0,1.13,0.01,-0.01,0,1.20,0.01,-0.01,0,0.108,0.046,-0.030,0,[Fe/H],4.41,0.01,-0.01,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,07h37m08.01s,114.2833819,-32d45m19.51s,-32.7554188,609.8380000,6.0990000,-5.9820000,13.5250000,0.0800000,-0.0800000,12.0200000,0.0410000,-0.0410000,13.3498000,0.0002600,-0.0002600,2019-08-09,2019-08,2019-08-15
NGTS-8 b,NGTS-8,1,1,1,Transit,2019,Paranal Observatory,Published Confirmed,0,<a refstr=COSTES_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020MNRAS.491.2834C/abstract target=ref>Costes et al. 2020</a>,2.49970000,0.00001000,-0.00001000,0,0.035000,0.001000,-0.001000,0,12.218,0.336,-0.336,0,1.090,0.030,-0.030,0,295.58190,12.71320,-9.53490,0,0.93000,0.04000,-0.03000,0,Mass,0.010000,0.014000,-0.010000,0,503.00,33.00,-33.00,0,1345,19,-19,0,0,<a refstr=COSTES_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020MNRAS.491.2834C/abstract target=ref>Costes et al. 2020</a>,K0 V,5241.00,50.00,-50.00,0,0.98,0.02,-0.02,0,0.89,0.05,-0.04,0,0.240,0.090,-0.090,0,[Fe/H],4.41,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,21h55m54.22s,328.9759206,-14d04m06.38s,-14.0684399,428.9760000,5.6210000,-5.4810000,13.6900000,0.1030000,-0.1030000,11.6420000,0.0210000,-0.0210000,13.4954000,0.0003040,-0.0003040,2019-11-18,2020-01,2019-11-21
HATS-34 b,HATS-34,1,1,1,Transit,2016,HATSouth,Published Confirmed,0,<a refstr=DE_VAL_BORRO_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..161D/abstract target=ref>de Val-Borro et al. 2016</a>,2.10616070,0.00000470,-0.00000470,0,0.031660,0.000340,-0.000340,0,16.029,2.130,-2.130,0,1.430,0.190,-0.190,0,299.07803,22.88376,-22.88376,0,0.94100,0.07200,-0.07200,0,Mass,0.108000,,,1,,,,,1445,42,-42,0,0,<a refstr=DE_VAL_BORRO_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..161D/abstract target=ref>de Val-Borro et al. 2016</a>,,5380.00,73.00,-73.00,0,0.98,0.05,-0.05,0,0.95,0.03,-0.03,0,0.250,0.070,-0.070,0,[Fe/H],4.43,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,00h03m05.88s,0.7744866,-62d28m09.54s,-62.4693167,508.8420000,3.8960000,-3.8960000,13.8570000,0.1370000,-0.1370000,12.0950000,0.0190000,-0.0190000,13.6790000,0.0002790,-0.0002790,2016-11-30,2016-12,2016-12-01
TOI-892 b,TOI-892,1,1,1,Transit,2020,Transiting Exoplanet Survey Satellite (TESS),Published Confirmed,0,<a refstr=BRAHM_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020AJ....160..235B/abstract target=ref>Brahm et al. 2020</a>,10.62656000,0.00007000,-0.00007000,0,0.092000,0.005000,-0.005000,0,11.994,0.224,-0.224,0,1.070,0.020,-0.020,0,301.93850,22.24810,-22.24810,0,0.95000,0.07000,-0.07000,0,Mass,0.125000,,,1,,,,,1397,40,-40,0,0,<a refstr=BRAHM_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020AJ....160..235B/abstract target=ref>Brahm et al. 2020</a>,F,6261.00,80.00,-80.00,0,1.39,0.02,-0.02,0,1.28,0.03,-0.02,0,0.240,0.050,-0.050,0,[Fe/H],4.26,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,05h46m57.17s,86.7382280,-11d14m07.22s,-11.2353401,340.5430000,4.8940000,-4.7600000,11.4300000,0.0140000,-0.0140000,10.1060000,0.0190000,-0.0190000,11.3435000,0.0004630,-0.0004630,2020-12-10,2020-11,2020-12-17
HATS-63 b,HATS-63,1,1,1,Transit,2018,HATSouth,Published Confirmed,0,<a refstr=HARTMAN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157...55H/abstract target=ref>Hartman et al. 2019</a>,3.05665270,0.00000490,-0.00000490,0,0.040260,0.000280,-0.000280,0,13.529,0.437,-0.437,0,1.207,0.039,-0.039,0,305.11680,38.13960,-38.13960,0,0.96000,0.12000,-0.12000,0,Mass,0.136000,,,0,634.10,16.30,-15.90,0,1398,9,-9,0,0,<a refstr=HARTMAN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157...55H/abstract target=ref>Hartman et al. 2019</a>,,5627.00,18.00,-18.00,0,1.07,0.01,-0.01,0,0.93,0.02,-0.02,0,0.081,0.038,-0.038,0,[Fe/H],4.35,0.01,-0.01,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,04h29m40.46s,67.4185820,-28d11m49.97s,-28.1972149,623.2320000,6.0920000,-5.9770000,13.9920000,0.1260000,-0.1260000,12.2160000,0.0240000,-0.0240000,13.7213000,0.0002200,-0.0002200,2019-01-15,2019-02,2019-01-17
HATS-64 b,HATS-64,1,1,1,Transit,2018,HATSouth,Published Confirmed,0,<a refstr=HARTMAN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157...55H/abstract target=ref>Hartman et al. 2019</a>,4.90889700,0.00001300,-0.00001300,0,0.065620,0.000390,-0.000390,0,18.820,0.908,-0.908,0,1.679,0.081,-0.081,0,305.11680,63.56600,-63.56600,0,0.96000,0.20000,-0.20000,0,Mass,0.151000,,,0,1711.00,106.00,-99.00,0,1793,27,-27,0,0,<a refstr=HARTMAN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157...55H/abstract target=ref>Hartman et al. 2019</a>,,6554.00,27.00,-27.00,0,2.11,0.07,-0.07,0,1.56,0.03,-0.03,0,0.220,0.039,-0.039,0,[Fe/H],3.98,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,09h37m09.03s,144.2876092,-29d48m01.60s,-29.8004440,1080.1500000,42.2500000,-39.2400000,13.0450000,0.1140000,-0.1140000,11.7050000,0.0210000,-0.0210000,12.8390000,0.0002450,-0.0002450,2019-01-15,2019-02,2019-01-17
HD 102956 b,HD 102956,1,2,1,Radial Velocity,2010,W. M. Keck Observatory,Published Confirmed,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,6.49470000,0.00019000,-0.00019000,0,0.080700,0.007300,-0.007300,0,,,,,,,,,305.11680,7.31009,-7.31009,0,0.96000,0.02300,-0.02300,0,Msini,0.037000,0.019000,-0.019000,0,,,,,,,,,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,,4985.00,,,0,4.55,,,0,1.66,,,0,,,,,,3.38,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,11h51m22.49s,177.8436988,+57d38m26.37s,57.6406584,121.8900000,0.4345000,-0.4345000,7.8600000,0.0300000,-0.0300000,5.6630000,0.0200000,-0.0200000,7.6084400,0.0003840,-0.0003840,2018-12-03,2019-04,2018-12-06
Kepler-539 b,Kepler-539,1,1,2,Transit,2016,Kepler,Published Confirmed,0,<a refstr=MANCINI_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...590A.112M/abstract target=ref>Mancini et al. 2016</a>,125.63243000,0.00071000,-0.00071000,0,0.498800,0.006700,-0.006700,0,8.373,0.191,-0.191,0,0.747,0.017,-0.017,0,308.29510,92.17070,-92.17070,0,0.97000,0.29000,-0.29000,0,Mass,0.390000,,,1,,,,,388,6,-6,0,1,<a refstr=MANCINI_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...590A.112M/abstract target=ref>Mancini et al. 2016</a>,G2 V,5820.00,80.00,-80.00,0,0.95,0.02,-0.02,0,1.05,0.04,-0.04,0,-0.010,0.070,-0.070,0,[Fe/H],4.50,0.01,-0.01,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h56m29.39s,299.1224639,+41d52m00.46s,41.8667953,307.3180000,3.5700000,-3.4890000,12.4440000,0.0570000,-0.0570000,10.9150000,0.0180000,-0.0180000,12.3790000,0.0004020,-0.0004020,2016-05-06,2016-05,2016-05-10
TOI-1130 c,TOI-1130,1,1,2,Transit,2020,Transiting Exoplanet Survey Satellite (TESS),Published Confirmed,0,<a refstr=HUANG_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020ApJ...892L...7H/abstract target=ref>Huang et al. 2020</a>,8.35038100,0.00003200,-0.00003300,0,0.070980,0.000560,-0.000600,0,16.814,3.026,-2.466,0,1.500,0.270,-0.220,0,309.56642,13.66669,-13.98452,0,0.97400,0.04300,-0.04400,0,Mass,0.047000,0.040000,-0.027000,0,,,,,637,12,-12,0,0,<a refstr=HUANG_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020ApJ...892L...7H/abstract target=ref>Huang et al. 2020</a>,K7,4250.00,67.00,-67.00,0,0.69,0.01,-0.01,0,0.68,0.02,-0.02,0,0.200,,,-1,[Fe/H],4.60,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h05m30.24s,286.3760037,-41d26m15.50s,-41.4376399,58.2609000,0.1700000,-0.1691000,11.5950000,0.0260000,-0.0260000,8.3510000,0.0330000,-0.0330000,10.9028000,0.0007740,-0.0007740,2020-03-26,2020-03,2020-04-02
HD 285507 b,HD 285507,1,1,1,Radial Velocity,2013,Fred Lawrence Whipple Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,6.08810000,0.00180000,-0.00180000,0,0.060000,0.000000,0.000000,0,,,,,,,,,311.47340,31.78300,-31.78300,0,0.98000,0.10000,-0.10000,0,Msini,0.090000,0.020000,-0.020000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,4503.00,73.00,-73.00,0,0.69,0.02,-0.02,0,0.82,0.12,-0.12,0,0.130,,,0,[Fe/H],4.67,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,04h07m01.36s,61.7556630,+15d20m05.80s,15.3349441,45.0293000,0.2440000,-0.2414000,10.4900000,0.0300000,-0.0300000,7.6650000,0.0260000,-0.0260000,10.0404000,0.0016290,-0.0016290,2018-09-04,2017-03,2018-09-06
WASP-185 b,WASP-185,1,1,1,Transit,2019,WASP-South,Published Confirmed,0,<a refstr=HELLIER_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019MNRAS.490.1479H/abstract target=ref>Hellier et al. 2019</a>,9.38755000,0.00002000,-0.00002000,0,0.090400,0.001700,-0.001700,0,14.011,0.897,-0.897,0,1.250,0.080,-0.080,0,311.47340,19.06980,-19.06980,0,0.98000,0.06000,-0.06000,0,Mass,0.240000,0.040000,-0.040000,0,,,,,1160,35,-35,0,0,<a refstr=HELLIER_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019MNRAS.490.1479H/abstract target=ref>Hellier et al. 2019</a>,G0 V,5900.00,100.00,-100.00,0,1.50,0.08,-0.08,0,1.12,0.06,-0.06,0,-0.020,0.060,-0.060,0,[Fe/H],4.13,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,14h16m14.30s,214.0595791,-19d32m32.30s,-19.5423062,279.3500000,3.4390000,-3.3580000,11.1010000,0.0120000,-0.0120000,9.5050000,0.0190000,-0.0190000,10.8949000,0.0003690,-0.0003690,2019-10-02,2019-11,2019-10-10
HD 155358 b,HD 155358,1,1,2,Radial Velocity,2007,McDonald Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,194.30000000,0.30000000,-0.30000000,0,0.630000,0.020000,-0.020000,0,,,,,,,,,314.65170,25.42640,-25.42640,0,0.99000,0.08000,-0.08000,0,Msini,0.170000,0.030000,-0.030000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5905.00,13.00,-13.00,0,1.38,0.02,-0.02,0,1.15,0.08,-0.08,0,-0.600,,,0,[Fe/H],4.22,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,17h09m34.34s,257.3930947,+33d21m17.74s,33.3549277,43.6197000,0.0472000,-0.0472000,7.2800000,0.0300000,-0.0300000,5.8080000,0.0180000,-0.0180000,7.1207400,0.0002550,-0.0002550,2018-09-04,2017-03,2018-09-06
TOI-1601 b,TOI-1601,1,1,1,Transit,2021,Transiting Exoplanet Survey Satellite (TESS),Published Confirmed,0,<a refstr=RODRIGUEZ_ET_AL__2021 href=https://ui.adsabs.harvard.edu/abs/2021arXiv210101726R/abstract target=ref>Rodriguez et al. 2021</a>,5.33175100,0.00001100,-0.00001100,0,0.068640,0.000790,-0.000750,0,13.888,0.516,-0.437,0,1.239,0.046,-0.039,0,314.65170,34.96130,-34.96130,0,0.99000,0.11000,-0.11000,0,Mass,0.036000,0.044000,-0.026000,0,,,,,1619,24,-23,0,0,<a refstr=RODRIGUEZ_ET_AL__2021 href=https://ui.adsabs.harvard.edu/abs/2021arXiv210101726R/abstract target=ref>Rodriguez et al. 2021</a>,,5948.00,87.00,-89.00,0,2.19,0.07,-0.06,0,1.52,0.05,-0.05,0,0.329,0.073,-0.075,0,[Fe/H],3.94,0.02,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,02h33m26.78s,38.3615690,+41d00m48.36s,41.0134321,336.6080000,8.3890000,-7.9980000,10.6600000,0.0060000,-0.0060000,9.1910000,0.0140000,-0.0140000,10.5276000,0.0003880,-0.0003880,2021-02-25,2021-01,2021-03-04
HD 75784 b,HD 75784,1,1,2,Radial Velocity,2014,W. M. Keck Observatory,Published Confirmed,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,341.20000000,1.10000000,-1.10000000,0,1.032000,0.066000,-0.066000,0,,,,,,,,,317.83000,44.49620,-44.49620,0,1.00000,0.14000,-0.14000,0,Msini,0.097000,0.063000,-0.063000,0,,,,,,,,,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,,4867.00,,,0,3.40,,,0,1.26,,,0,,,,,,3.46,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,08h52m23.81s,133.0992289,+13d13m59.00s,13.2330548,85.4321000,0.5255500,-0.5255500,7.8400000,0.0300000,-0.0300000,5.5020000,0.0240000,-0.0240000,7.5599000,0.0001900,-0.0001900,2018-12-03,2019-04,2018-12-06
Kepler-44 b,Kepler-44,1,1,1,Transit,2011,Kepler,Published Confirmed,0,<a refstr=BONOMO_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...575A..85B/abstract target=ref>Bonomo et al. 2015</a>,3.24672930,0.00000300,-0.00000300,0,0.044600,0.001100,-0.001100,0,12.220,0.780,-0.780,0,1.090,0.070,-0.070,0,317.82000,31.78000,-31.78000,0,1.00000,0.10000,-0.10000,0,Mass,0.066000,,,1,,,,,1544,47,-47,0,0,<a refstr=BONOMO_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...575A..85B/abstract target=ref>Bonomo et al. 2015</a>,G2 IV,5800.00,100.00,-100.00,0,1.35,0.08,-0.08,0,1.12,0.08,-0.08,0,0.150,0.100,-0.100,0,[Fe/H],4.22,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,20h00m24.56s,300.1023512,+45d45m43.89s,45.7621918,1188.0000000,32.6450000,-32.6450000,14.8030000,0.1370000,-0.1370000,12.8780000,0.0340000,-0.0340000,14.6901000,0.0002840,-0.0002840,2015-01-29,2015-03,2015-01-29
WASP-129 b,WASP-129,1,2,1,Transit,2016,SuperWASP-South,Published Confirmed,0,<a refstr=MAXTED_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...591A..55M/abstract target=ref>Maxted et al. 2016</a>,5.74814500,0.00000400,-0.00000400,0,0.062800,0.000700,-0.000700,0,10.424,0.336,-0.336,0,0.930,0.030,-0.030,0,317.83000,31.78300,-31.78300,0,1.00000,0.10000,-0.10000,0,Mass,0.096000,,,1,,,,,1100,25,-25,0,0,<a refstr=MAXTED_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...591A..55M/abstract target=ref>Maxted et al. 2016</a>,G1,5900.00,100.00,-100.00,0,0.90,0.02,-0.02,0,1.00,0.03,-0.03,0,0.150,0.090,-0.090,0,[Fe/H],4.53,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,11h45m11.77s,176.2990518,-42d03m50.25s,-42.0639575,301.4620000,3.3800000,-3.3070000,12.1790000,0.0250000,-0.0250000,10.4120000,0.0230000,-0.0230000,11.8127000,0.0002320,-0.0002320,2016-05-03,2016-06,2016-05-05
HD 185269 b,HD 185269,1,3,1,Radial Velocity,2006,Lick Observatory,Published Confirmed,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,6.83776000,0.00027000,-0.00027000,0,0.077000,0.003400,-0.003400,0,,,,,,,,,321.00830,4.44962,-4.44962,0,1.01000,0.01400,-0.01400,0,Msini,0.229000,0.014000,-0.014000,0,,,,,,,,,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,,5923.00,,,0,2.00,,,0,1.30,,,0,,,,,,3.92,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h37m11.70s,294.2987668,+28d29m58.25s,28.4995140,51.9917000,0.0843000,-0.0840000,6.6797300,0.0230000,-0.0230000,5.2600000,0.0180000,-0.0180000,6.5183100,0.0002060,-0.0002060,2018-12-03,2019-04,2018-12-06
HD 202772 A b,HD 202772 A,1,2,1,Transit,2019,Transiting Exoplanet Survey Satellite (TESS),Published Confirmed,0,<a refstr=WANG_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157...51W/abstract target=ref>Wang et al. 2019</a>,3.30895800,0.00008300,-0.00008300,0,0.052080,0.000640,-0.000680,0,17.318,0.583,-0.673,0,1.545,0.052,-0.060,0,323.23311,22.24810,-21.61244,0,1.01700,0.07000,-0.06800,0,Mass,0.038000,0.042000,-0.027000,0,3440.00,184.00,-191.00,0,2132,28,-30,0,0,<a refstr=WANG_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157...51W/abstract target=ref>Wang et al. 2019</a>,,6272.00,77.00,-71.00,0,2.59,0.08,-0.09,0,1.72,0.06,-0.07,0,0.300,0.060,-0.060,0,[Fe/H],3.85,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,21h18m47.90s,319.6995877,-26d36m58.95s,-26.6163743,161.4980000,2.4590000,-2.3880000,8.3240000,0.0020000,-0.0020000,6.9590000,0.0240000,-0.0240000,8.2268800,0.0007350,-0.0007350,2019-01-28,2019-02,2019-01-31
Kepler-87 b,Kepler-87,1,1,2,Transit,2013,Kepler,Published Confirmed,0,<a refstr=OFIR_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014A%26A...561A.103O/abstract target=ref> Ofir et al. 2014 </a>,114.73635000,0.00015000,-0.00015000,0,0.481000,0.026000,-0.028000,0,13.490,0.550,-0.550,0,1.204,0.049,-0.049,0,324.20000,8.80000,-8.80000,0,1.02000,0.02800,-0.02800,0,Mass,0.036000,0.009000,-0.009000,0,,,,,478,4,-4,0,1,<a refstr=OFIR_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014A%26A...561A.103O/abstract target=ref> Ofir et al. 2014 </a>,,5600.00,50.00,-50.00,0,1.82,0.04,-0.04,0,1.10,0.05,-0.05,0,-0.170,0.030,-0.030,0,[Fe/H],3.96,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h51m40.04s,297.9168433,+46d57m54.41s,46.9651146,1232.9000000,27.0200000,-27.0200000,14.6810000,0.1370000,-0.1370000,12.9810000,0.0240000,-0.0240000,14.5869000,0.0002440,-0.0002440,2014-05-14,2014-01,2014-05-14
HATS-58 A b,HATS-58 A,1,2,1,Transit,2019,HATSouth,Published Confirmed,0,<a refstr=ESPINOZA_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158...63E/abstract target=ref>Espinoza et al. 2019</a>,4.21808960,0.00000890,-0.00000890,0,0.057980,0.000570,-0.000570,0,12.274,0.695,-0.695,0,1.095,0.062,-0.062,0,327.36490,73.10090,-73.10090,0,1.03000,0.23000,-0.23000,0,Mass,0.168000,,,1,,,,,1721,34,-34,0,0,<a refstr=ESPINOZA_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158...63E/abstract target=ref>Espinoza et al. 2019</a>,,7175.00,54.00,-54.00,0,1.43,0.06,-0.06,0,1.46,0.04,-0.04,0,,,,,,4.29,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,12h27m08.95s,186.7873036,-48d58m42.28s,-48.9784105,403.5910000,,,11.5720000,0.0460000,-0.0460000,10.2890000,0.0230000,-0.0230000,11.7679000,0.0014610,-0.0014610,2019-08-09,2019-08,2019-08-15
BD+14 4559 b,BD+14 4559,1,1,1,Radial Velocity,2009,McDonald Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,268.94000000,0.99000000,-0.99000000,0,0.780000,0.050000,-0.050000,0,,,,,,,,,330.54320,149.38010,-149.38010,0,1.04000,0.47000,-0.47000,0,Msini,0.290000,0.030000,-0.030000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,4864.00,101.00,-101.00,0,0.86,0.04,-0.04,0,0.49,0.33,-0.33,0,0.170,,,0,[Fe/H],4.26,0.29,-0.29,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,21h13m36.24s,318.4010002,+14d41m21.78s,14.6893834,49.3520000,0.0846000,-0.0844000,9.7800000,0.0300000,-0.0300000,7.3360000,0.0230000,-0.0230000,9.3510800,0.0002530,-0.0002530,2018-09-04,2017-03,2018-09-06
rho CrB b,rho CrB,1,1,2,Radial Velocity,1997,Fred Lawrence Whipple Observatory,Published Confirmed,1,<a refstr=FULTON_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016ApJ...830...46F/abstract target=ref>Fulton et al. 2016</a>,39.84580000,0.00150000,-0.00140000,0,0.219600,0.002400,-0.002500,0,,,,,,,,,332.10000,7.50000,-7.60000,0,1.04490,0.02360,-0.02391,0,Msini,0.037300,0.004000,-0.003900,0,34.70,2.10,-2.00,0,614,9,-9,0,0,<a refstr=FULTON_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016ApJ...830...46F/abstract target=ref>Fulton et al. 2016</a>,G0 V,5627.00,54.00,-54.00,0,1.36,0.03,-0.03,0,0.89,0.03,-0.03,0,-0.310,0.050,-0.050,0,[Fe/H],4.12,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,16h01m02.42s,240.2600639,+33d18m00.67s,33.3001861,17.4671000,0.0241000,-0.0240000,5.4081600,0.0230000,-0.0230000,3.8570000,0.0360000,-0.0360000,5.2416700,0.0021744,-0.0021744,2016-10-26,2016-10,2016-10-27
HD 216536 b,HD 216536,1,1,1,Radial Velocity,2015,McDonald Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,148.60001000,0.70000000,-0.70000000,0,0.610000,0.060000,-0.060000,0,,,,,,,,,333.72150,127.13200,-127.13200,0,1.05000,0.40000,-0.40000,0,Msini,0.380000,0.110000,-0.110000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,4639.00,45.00,-45.00,0,9.83,1.28,-1.28,0,0.81,0.44,-0.44,0,-0.170,,,0,[Fe/H],2.36,0.21,-0.21,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,22h53m03.98s,343.2665641,+44d28m39.83s,44.4777303,376.2330000,3.7745000,-3.7745000,9.2290000,0.0030000,-0.0030000,6.4960000,0.0180000,-0.0180000,8.8832400,0.0002420,-0.0002420,2018-09-04,2017-03,2018-09-06
HAT-P-35 b,HAT-P-35,1,3,1,Transit,2011,HATNet,Published Confirmed,0,<a refstr=BONOMO_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017A&A...602A.107B/abstract target=ref>Bonomo et al. 2017</a>,3.64670600,0.00002100,-0.00002100,0,0.049780,0.000640,-0.000660,0,14.930,1.098,-1.098,0,1.332,0.098,-0.098,0,335.62848,10.48839,-10.48839,0,1.05600,0.03300,-0.03300,0,Mass,0.020000,,,1,,,,,,,,,0,<a refstr=BONOMO_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017A&A...602A.107B/abstract target=ref>Bonomo et al. 2017</a>,,6096.00,88.00,-88.00,0,1.44,0.08,-0.08,0,1.24,0.05,-0.05,0,0.110,0.080,-0.080,0,,,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,08h13m00.17s,123.2507030,+04d47m13.30s,4.7870288,506.9650000,13.1930000,-12.5510000,12.3890000,0.0920000,-0.0920000,11.0300000,0.0210000,-0.0210000,12.2802000,0.0003340,-0.0003340,2020-03-13,2017-06,2019-03-21
HD 60532 b,HD 60532,1,1,2,Radial Velocity,2008,La Silla Observatory,Published Confirmed,0,<a refstr=BORGNIET_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017A&A...599A..57B/abstract target=ref>Borgniet et al. 2017</a>,201.90000000,0.30000000,-0.30000000,0,0.770000,0.020000,-0.020000,0,,,,,,,,,336.89980,25.42640,-25.42640,0,1.06000,0.08000,-0.08000,0,Msini,0.260000,0.020000,-0.020000,0,,,,,,,,,0,<a refstr=BORGNIET_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017A&A...599A..57B/abstract target=ref>Borgniet et al. 2017</a>,,6245.00,80.00,-80.00,0,2.57,0.12,-0.12,0,1.50,0.09,-0.09,0,-0.260,,,0,[Fe/H],3.80,0.07,-0.07,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,07h34m03.14s,113.5130656,-22d17m45.12s,-22.2958661,25.9716000,0.1577000,-0.1558000,4.4400000,0.0300000,-0.0300000,3.3550000,0.2860000,-0.2860000,4.3079300,0.0039880,-0.0039880,2016-09-06,2017-03,2016-09-08
BD+15 2375 b,BD+15 2375,1,1,1,Radial Velocity,2016,Roque de los Muchachos Observatory,Published Confirmed,0,<a refstr=NIEDZIELSKI_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...588A..62N/abstract target=ref>Niedzielski et al. 2016</a>,153.22000000,0.44000000,-0.44000000,0,0.576000,0.027000,-0.027000,0,,,,,,,,,337.21763,85.81410,-85.81410,0,1.06100,0.27000,-0.27000,0,Msini,0.001000,0.250000,-0.001000,0,,,,,,,,,0,<a refstr=NIEDZIELSKI_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...588A..62N/abstract target=ref>Niedzielski et al. 2016</a>,,4649.00,30.00,-30.00,0,8.95,1.45,-1.45,0,1.08,0.14,-0.14,0,-0.220,0.080,-0.080,0,[Fe/H],2.61,0.12,-0.12,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,11h45m55.69s,176.4820239,+14d36m58.75s,14.6163182,768.0450000,45.0380000,-45.0380000,10.4100000,0.0100000,-0.0100000,7.7180000,0.0170000,-0.0170000,9.9918000,0.0004580,-0.0004580,2016-02-03,2016-04,2016-02-04
WASP-19 b,WASP-19,1,1,1,Transit,2009,SuperWASP,Published Confirmed,0,<a refstr=WONG_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016ApJ...823..122W/abstract target=ref>Wong et al. 2016</a>,0.78883899,0.00000004,-0.00000004,0,0.016340,0.000240,-0.000240,0,15.603,0.448,-0.448,0,1.392,0.040,-0.040,0,339.76027,12.07754,-11.75971,0,1.06900,0.03800,-0.03700,0,Mass,0.002000,0.014000,-0.002000,0,,,,,2520,,,0,0,<a refstr=WONG_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016ApJ...823..122W/abstract target=ref>Wong et al. 2016</a>,,5568.00,71.00,-71.00,0,1.00,0.02,-0.02,0,0.90,0.04,-0.04,0,0.150,0.070,-0.070,0,[Fe/H],4.45,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,09h53m40.02s,148.4167672,-45d39m32.79s,-45.6591078,268.3250000,1.7200000,-1.6980000,12.2480000,0.0690000,-0.0690000,10.4810000,0.0230000,-0.0230000,12.1088000,0.0005330,-0.0005330,2016-08-17,2016-06,2016-08-18
HATS-14 b,HATS-14,1,1,1,Transit,2015,HATSouth,Published Confirmed,0,<a refstr=MANCINI_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...580A..63M/abstract target=ref>Mancini et al. 2015</a>,2.76676410,0.00000270,-0.00000270,0,0.038150,0.000320,-0.000320,0,11.646,0.359,-0.247,0,1.039,0.032,-0.022,0,340.39593,22.24810,-22.24810,0,1.07100,0.07000,-0.07000,0,Mass,0.142000,,,1,,,,,1276,20,-20,0,0,<a refstr=MANCINI_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...580A..63M/abstract target=ref>Mancini et al. 2015</a>,,5346.00,60.00,-60.00,0,0.93,0.02,-0.01,0,0.97,0.02,-0.02,0,0.330,0.060,-0.060,0,[Fe/H],4.48,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,20h52m51.71s,313.2154754,-25d41m14.55s,-25.6873756,513.0110000,9.2870000,-8.9680000,14.0520000,0.0690000,-0.0690000,12.0370000,0.0190000,-0.0190000,13.7712000,0.0003150,-0.0003150,2015-08-12,2015-08,2015-08-13
HIP 91258 b,HIP 91258,1,1,1,Radial Velocity,2013,Haute-Provence Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,5.05050000,0.00150000,-0.00150000,0,0.060000,0.000000,0.000000,0,,,,,,,,,346.43470,66.74430,-66.74430,0,1.09000,0.21000,-0.21000,0,Msini,0.020000,0.010000,-0.010000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5519.00,70.00,-70.00,0,0.89,0.03,-0.03,0,0.97,0.28,-0.28,0,0.230,,,0,[Fe/H],4.53,0.12,-0.12,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,18h36m53.07s,279.2211173,+61d42m05.42s,61.7015065,45.8846000,0.0661000,-0.0660000,8.6500000,0.0300000,-0.0300000,6.8930000,0.0210000,-0.0210000,8.4503200,0.0005050,-0.0005050,2018-09-04,2017-03,2018-09-06
KOI-12 b,KOI-12,1,1,2,Transit,2015,Kepler,Published Confirmed,0,<a refstr=MASUDA_2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....154...64M/abstract target=ref>Masuda 2017</a>,17.85518200,0.00000800,-0.00000600,0,0.154000,0.004000,-0.003000,0,13.787,0.673,-0.560,0,1.230,0.060,-0.050,0,349.61300,1112.40500,-254.26400,0,1.10000,3.50000,-0.80000,0,Mass,0.340000,0.080000,-0.070000,0,,,,,,,,,1,<a refstr=MASUDA_2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....154...64M/abstract target=ref>Masuda 2017</a>,,,,,,1.40,0.07,-0.06,0,1.50,0.10,-0.10,0,,,,,,,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h49m48.90s,297.4537402,+41d00m39.67s,41.0110188,399.3980000,4.3960000,-4.3030000,11.5100000,0.0140000,-0.0140000,10.2340000,0.0180000,-0.0180000,11.2535000,0.0005230,-0.0005230,2019-11-01,2017-08,2019-11-07
Kepler-418 b,Kepler-418,1,1,1,Transit,2014,Kepler,Published Confirmed,0,<a refstr=TINGLEY_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014A&A...567A..14T/abstract target=ref> Tingley et al. 2014</a>,86.67856000,0.00007000,-0.00007000,0,,,,,13.450,1.790,-1.790,0,1.200,0.160,-0.160,0,349.60000,,,1,1.10000,,,1,Mass,0.200000,0.110000,-0.110000,0,,,,,,,,,0,<a refstr=TINGLEY_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014A&A...567A..14T/abstract target=ref> Tingley et al. 2014</a>,,5820.00,100.00,-100.00,0,1.09,0.14,-0.14,0,0.98,0.08,-0.08,0,-0.050,0.100,-0.100,0,[M/H],4.35,0.10,-0.10,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h37m44.05s,294.4335228,+38d21m19.70s,38.3554729,1002.5300000,20.5200000,-19.7180000,14.8240000,0.1260000,-0.1260000,13.1030000,0.0340000,-0.0340000,14.6490000,0.0002740,-0.0002740,2014-05-28,2014-07,2014-05-28
BD+15 2940 b,BD+15 2940,1,1,1,Radial Velocity,2013,McDonald Observatory,Published Confirmed,0,<a refstr=NOWAK_ET_AL__2013 href=https://ui.adsabs.harvard.edu/abs/2013ApJ...770...53N/abstract target=ref> Nowak et al. 2013 </a>,137.48000000,0.34000000,-0.34000000,0,0.539000,,,0,,,,,,,,,352.78000,,,0,1.11000,,,0,Msini,0.260000,0.100000,-0.100000,0,,,,,,,,,0,<a refstr=NOWAK_ET_AL__2013 href=https://ui.adsabs.harvard.edu/abs/2013ApJ...770...53N/abstract target=ref> Nowak et al. 2013 </a>,K0,4796.00,117.00,-117.00,0,14.70,2.80,-2.80,0,1.10,0.20,-0.20,0,0.280,0.070,-0.070,0,[Fe/H],2.80,0.45,-0.45,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,16h00m22.95s,240.0956400,+15d32m48.30s,15.5467507,426.4200000,6.4400000,-6.4400000,9.0100000,0.0300000,-0.0300000,6.5250000,0.0160000,-0.0160000,8.7178000,0.0002910,-0.0002910,2014-05-14,2013-06,2014-05-14
CoRoT-19 b,CoRoT-19,1,1,1,Transit,2011,CoRoT,Published Confirmed,0,<a refstr=GUENTHER_ET_AL__2012 href=https://ui.adsabs.harvard.edu/abs/2012A%26A...537A.136G/abstract target=ref> Guenther et al. 2012 </a>,3.89713000,0.00002000,-0.00002000,0,0.051800,0.000800,-0.000800,0,14.460,0.340,-0.340,0,1.290,0.030,-0.030,0,352.78000,19.07000,-19.07000,0,1.11000,0.06000,-0.06000,0,Mass,0.047000,0.045000,-0.045000,0,,,,,2000,150,-150,0,0,<a refstr=GUENTHER_ET_AL__2012 href=https://ui.adsabs.harvard.edu/abs/2012A%26A...537A.136G/abstract target=ref> Guenther et al. 2012 </a>,F9 V,6090.00,70.00,-70.00,0,1.65,0.04,-0.04,0,1.21,0.05,-0.05,0,-0.020,0.100,-0.100,0,[Fe/H],4.07,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,06h28m08.06s,97.0335983,-00d10m14.63s,-0.1707293,790.6630000,26.7370000,-25.0710000,14.1350000,0.1490000,-0.1490000,11.8370000,0.0240000,-0.0240000,13.7831000,0.0005580,-0.0005580,2014-05-14,2012-01,2014-05-14
HD 159243 b,HD 159243,1,1,2,Radial Velocity,2013,Haute-Provence Observatory,Published Confirmed,0,<a refstr=MOUTOU_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014A%26A...563A..22M/abstract target=ref> Moutou et al. 2014 </a>,12.62000000,0.00400000,-0.00400000,0,0.110000,0.002000,-0.002000,0,,,,,,,,,359.13000,15.89000,-15.89000,0,1.13000,0.05000,-0.05000,0,Msini,0.020000,0.018000,-0.018000,0,,,,,,,,,0,<a refstr=MOUTOU_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014A%26A...563A..22M/abstract target=ref> Moutou et al. 2014 </a>,G0 V,6123.00,65.00,-65.00,0,1.12,0.05,-0.05,0,1.12,0.03,-0.03,0,0.050,0.040,-0.040,0,[Fe/H],4.55,0.11,-0.11,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,17h33m21.49s,263.3395365,+05d42m02.97s,5.7008254,73.3055000,0.2358000,-0.2344000,8.6500000,0.0300000,-0.0300000,7.2970000,0.0210000,-0.0210000,8.5118800,0.0004420,-0.0004420,2014-05-14,2014-03,2014-05-14
HD 231701 b,HD 231701,1,1,1,Radial Velocity,2007,W. M. Keck Observatory,Published Confirmed,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,141.63000000,0.06700000,-0.06700000,0,0.567000,0.053000,-0.053000,0,,,,,,,,,359.14790,79.45750,-79.45750,0,1.13000,0.25000,-0.25000,0,Msini,0.130000,0.032000,-0.032000,0,,,,,,,,,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,F8 V,6101.00,,,0,1.53,0.20,-0.20,0,1.21,0.34,-0.34,0,0.050,,,0,[Fe/H],,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h32m04.23s,293.0176220,+16d28m27.68s,16.4743566,108.8770000,0.4710000,-0.4670000,8.9700000,0.0300000,-0.0300000,7.6570000,0.0260000,-0.0260000,8.8305100,0.0002880,-0.0002880,2018-09-25,2018-11,2018-09-27
HD 130322 b,HD 130322,1,1,1,Radial Velocity,1999,La Silla Observatory,Published Confirmed,0,<a refstr=HINKEL_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015ApJ...803....8H/abstract target=ref>Hinkel et al. 2015</a>,10.70871000,0.00018000,-0.00018000,0,0.092500,,,0,,,,,,,,,365.49000,,,0,1.15000,,,0,Msini,0.029000,0.016000,-0.016000,0,,,,,,,,,0,<a refstr=HINKEL_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015ApJ...803....8H/abstract target=ref>Hinkel et al. 2015</a>,,5387.00,44.00,-44.00,0,0.85,0.04,-0.04,0,0.92,0.03,-0.03,0,,,,,,4.52,0.06,-0.06,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,14h47m32.59s,221.8857975,-00d16m55.48s,-0.2820782,31.8766000,0.0729000,-0.0727000,8.0400000,0.0300000,-0.0300000,6.2340000,0.0230000,-0.0230000,7.8344800,0.0006230,-0.0006230,2015-02-19,2015-04,2015-02-19
WASP-133 b,WASP-133,1,1,1,Transit,2016,SuperWASP-South,Published Confirmed,0,<a refstr=MAXTED_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...591A..55M/abstract target=ref>Maxted et al. 2016</a>,2.17642300,0.00000100,-0.00000100,0,0.034500,0.000700,-0.000700,0,13.563,0.560,-0.560,0,1.210,0.050,-0.050,0,368.68280,28.60470,-28.60470,0,1.16000,0.09000,-0.09000,0,Mass,0.170000,,,1,,,,,1790,40,-40,0,0,<a refstr=MAXTED_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...591A..55M/abstract target=ref>Maxted et al. 2016</a>,G4,5700.00,100.00,-100.00,0,1.44,0.05,-0.05,0,1.16,0.08,-0.08,0,0.290,0.120,-0.120,0,[Fe/H],4.18,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,20h58m18.11s,314.5754375,-35d47m47.84s,-35.7966224,559.0840000,16.9670000,-16.0120000,12.8910000,0.0690000,-0.0690000,11.1800000,0.0230000,-0.0230000,12.7146000,0.0001870,-0.0001870,2016-05-03,2016-06,2016-05-05
HAT-P-37 b,HAT-P-37,1,1,1,Transit,2011,HATNet,Published Confirmed,0,<a refstr=BAKOS_ET_AL__2012 href=https://ui.adsabs.harvard.edu/abs/2012arXiv1201.0659B/abstract target=ref> Bakos et al. 2012 </a>,2.79743600,0.00000700,-0.00000700,0,0.037900,0.000600,-0.000600,0,13.204,0.863,-0.863,0,1.178,0.077,-0.077,0,371.52800,32.73500,-32.73500,0,1.16900,0.10300,-0.10300,0,Mass,0.058000,0.038000,-0.038000,0,,,,,1271,47,-47,0,0,<a refstr=BAKOS_ET_AL__2012 href=https://ui.adsabs.harvard.edu/abs/2012arXiv1201.0659B/abstract target=ref> Bakos et al. 2012 </a>,,5500.00,100.00,,0,0.88,0.06,,0,0.93,0.04,,0,,,,,,,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,18h57m11.05s,284.2960393,+51d16m08.84s,51.2691212,390.5940000,2.7230000,-2.6860000,13.4270000,0.1260000,-0.1260000,11.6670000,0.0200000,-0.0200000,13.2615000,0.0008480,-0.0008480,2014-05-14,2012-07,2014-05-14
HD 2685 b,HD 2685,1,1,1,Transit,2019,Transiting Exoplanet Survey Satellite (TESS),Published Confirmed,0,<a refstr=JONES_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019A&A...625A..16J/abstract target=ref>Jones et al. 2019</a>,4.12688000,0.00005000,-0.00004000,0,0.056800,0.000600,-0.000600,0,16.141,0.560,-0.560,0,1.440,0.050,-0.050,0,371.86110,38.13960,-38.13960,0,1.17000,0.12000,-0.12000,0,Mass,0.091000,0.039000,-0.047000,0,,,,,2061,28,-28,0,0,<a refstr=JONES_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019A&A...625A..16J/abstract target=ref>Jones et al. 2019</a>,,6801.00,76.00,-76.00,0,1.56,0.05,-0.05,0,1.43,0.05,-0.04,0,0.020,0.060,-0.060,0,[Fe/H],4.21,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,00h29m18.94s,7.3289156,-76d18m14.52s,-76.3040320,196.8520000,0.7770000,-0.7710000,9.5950000,0.0030000,-0.0030000,8.5950000,0.0190000,-0.0190000,9.5202500,0.0003180,-0.0003180,2019-10-18,2019-05,2019-10-24
HATS-33 b,HATS-33,1,1,1,Transit,2016,HATSouth,Published Confirmed,0,<a refstr=DE_VAL_BORRO_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..161D/abstract target=ref>de Val-Borro et al. 2016</a>,2.54955510,0.00000610,-0.00000610,0,0.037270,0.000370,-0.000370,0,13.787,1.255,-0.908,0,1.230,0.112,-0.081,0,378.85336,16.84499,-16.84499,0,1.19200,0.05300,-0.05300,0,Mass,0.080000,,,1,,,,,1429,38,-38,0,0,<a refstr=DE_VAL_BORRO_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..161D/abstract target=ref>de Val-Borro et al. 2016</a>,,5659.00,85.00,-85.00,0,1.02,0.05,-0.04,0,1.06,0.03,-0.03,0,0.290,0.050,-0.050,0,[Fe/H],4.45,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h38m32.09s,294.6336944,-55d19m48.97s,-55.3302692,248.4600000,2.1640000,-2.1270000,11.9100000,0.0350000,-0.0350000,10.2870000,0.0270000,-0.0270000,11.7082000,0.0003730,-0.0003730,2016-11-30,2016-12,2016-12-01
PSR J1719-1438 b,PSR J1719-1438,1,1,1,Pulsar Timing,2011,Parkes Observatory,Published Confirmed,0,<a refstr=BAILES_ET_AL__2011 href=https://ui.adsabs.harvard.edu/abs/2011Sci...333.1717B/abstract target=ref> Bailes et al. 2011 </a>,0.09070629,0.00000000,0.00000000,0,0.004400,,,0,,,,,,,,,382.80000,,,-1,1.20000,,,-1,Mass,0.060000,,,1,,,,,,,,,0,<a refstr=BAILES_ET_AL__2011 href=https://ui.adsabs.harvard.edu/abs/2011Sci...333.1717B/abstract target=ref> Bailes et al. 2011 </a>,,4500.00,,,1,0.04,,,0,1.40,,,0,,,,,,,,,,<a refstr=BAILES_ET_AL__2011 href=https://ui.adsabs.harvard.edu/abs/2011Sci...333.1717B/abstract target=ref> Bailes et al. 2011 </a>,17h19m10.07s,259.7919708,-14d38m01.0s,-14.6336000,1200.0000000,300.0000000,-300.0000000,,,,,,,,,,2014-05-14,2011-09,2014-05-14
HD 143105 b,HD 143105,1,1,1,Radial Velocity,2016,Haute-Provence Observatory,Published Confirmed,0,<a refstr=H_EACUTE_BRARD_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...588A.145H/abstract target=ref>H&eacute;brard et al. 2016</a>,2.19740000,0.00030000,-0.00030000,0,0.037900,0.000900,-0.000900,0,,,,,,,,,384.57430,19.06980,-19.06980,0,1.21000,0.06000,-0.06000,0,Msini,0.070000,,,1,,,,,,,,,0,<a refstr=H_EACUTE_BRARD_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...588A.145H/abstract target=ref>H&eacute;brard et al. 2016</a>,F5,6380.00,60.00,-60.00,0,,,,,1.51,0.11,-0.11,0,0.150,0.040,-0.040,0,[Fe/H],4.37,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,15h53m36.57s,238.4023547,+68d43m11.92s,68.7199779,46.7789000,0.0435000,-0.0433000,6.7700500,0.0230000,-0.0230000,5.5190000,0.0200000,-0.0200000,6.6258300,0.0002570,-0.0002570,2016-02-24,2016-04,2016-02-25
HD 52265 b,HD 52265,1,1,1,Radial Velocity,2000,W. M. Keck Observatory,Published Confirmed,0,<a refstr=WITTENMYER_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019MNRAS.484.5859W/abstract target=ref>Wittenmyer et al. 2019</a>,119.27000000,0.02000000,-0.02000000,0,0.520000,0.009000,-0.009000,0,,,,,,,,,384.57430,15.89150,-15.89150,0,1.21000,0.05000,-0.05000,0,Msini,0.270000,0.020000,-0.020000,0,,,,,,,,,0,<a refstr=WITTENMYER_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019MNRAS.484.5859W/abstract target=ref>Wittenmyer et al. 2019</a>,,6136.00,,,0,,,,,1.20,,,0,,,,,,4.36,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,07h00m17.91s,105.0746449,-05d22m00.53s,-5.3668142,29.9803000,0.0424000,-0.0423000,6.2935100,0.0230000,-0.0230000,4.9530000,0.0170000,-0.0170000,6.1525700,0.0006094,-0.0006094,2019-03-11,2019-04,2019-03-14
HATS-35 b,HATS-35,1,1,1,Transit,2016,HATSouth,Published Confirmed,0,<a refstr=DE_VAL_BORRO_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..161D/abstract target=ref>de Val-Borro et al. 2016</a>,1.82099930,0.00000160,-0.00000160,0,0.031990,0.000330,-0.000330,0,16.410,0.773,-0.493,0,1.464,0.069,-0.044,0,388.38826,24.79074,-24.79074,0,1.22200,0.07800,-0.07800,0,Mass,0.306000,,,1,,,,,2037,43,-43,0,0,<a refstr=DE_VAL_BORRO_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..161D/abstract target=ref>de Val-Borro et al. 2016</a>,,6300.00,100.00,-100.00,0,1.43,0.06,-0.04,0,1.32,0.04,-0.04,0,0.210,0.060,-0.060,0,[Fe/H],4.24,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h46m45.23s,296.6884420,-63d33m56.34s,-63.5656488,514.5550000,10.1990000,-9.8170000,12.6090000,0.0570000,-0.0570000,11.1180000,0.0250000,-0.0250000,12.4605000,0.0003030,-0.0003030,2016-11-30,2016-12,2016-12-01
HD 148164 b,HD 148164,1,1,2,Radial Velocity,2018,W. M. Keck Observatory,Published Confirmed,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,328.55000000,0.41000000,-0.41000000,0,0.993000,0.066000,-0.066000,0,,,,,,,,,390.93090,79.45750,-79.45750,0,1.23000,0.25000,-0.25000,0,Msini,0.587000,0.026000,-0.026000,0,,,,,,,,,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,F8,6032.00,,,0,1.34,0.10,-0.10,0,1.21,0.24,-0.24,0,0.240,,,0,[Fe/H],,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,16h25m44.44s,246.4351678,+11d55m08.66s,11.9190729,77.1971000,0.3014000,-0.2992000,8.2300000,0.0300000,-0.0300000,6.9060000,0.0210000,-0.0210000,8.0907000,0.0003640,-0.0003640,2018-09-25,2018-11,2018-09-27
WASP-119 b,WASP-119,1,1,1,Transit,2016,SuperWASP-South,Published Confirmed,0,<a refstr=MAXTED_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...591A..55M/abstract target=ref>Maxted et al. 2016</a>,2.49979000,0.00001000,-0.00001000,0,0.036300,0.000700,-0.000700,0,15.693,2.242,-2.242,0,1.400,0.200,-0.200,0,390.93090,25.42640,-25.42640,0,1.23000,0.08000,-0.08000,0,Mass,0.058000,,,1,,,,,1600,80,-80,0,0,<a refstr=MAXTED_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...591A..55M/abstract target=ref>Maxted et al. 2016</a>,G5,5650.00,100.00,-100.00,0,1.20,0.10,-0.10,0,1.02,0.06,-0.06,0,0.140,0.100,-0.100,0,[Fe/H],4.26,0.08,-0.08,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,03h43m44.07s,55.9336392,-65d11m37.61s,-65.1937800,302.4480000,2.0170000,-1.9910000,12.3140000,0.0570000,-0.0570000,10.5450000,0.0210000,-0.0210000,12.1014000,0.0002790,-0.0002790,2016-05-03,2016-06,2016-05-05
TOI-677 b,TOI-677,1,1,1,Transit,2020,Transiting Exoplanet Survey Satellite (TESS),Published Confirmed,0,<a refstr=JORD_AACUTE_N_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020AJ....159..145J/abstract target=ref>Jord&aacute;n et al. 2020</a>,11.23660000,0.00011000,-0.00011000,0,0.103800,0.001700,-0.001700,0,13.115,0.336,-0.336,0,1.170,0.030,-0.030,0,392.83788,21.93027,-21.29461,0,1.23600,0.06900,-0.06700,0,Mass,0.435000,0.024000,-0.024000,0,,,,,1252,21,-21,0,0,<a refstr=JORD_AACUTE_N_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020AJ....159..145J/abstract target=ref>Jord&aacute;n et al. 2020</a>,F8,6295.00,77.00,-77.00,0,1.28,0.03,-0.03,0,1.18,0.06,-0.06,0,0.000,0.050,-0.050,0,[Fe/H],4.29,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,09h36m28.65s,144.1193594,-50d27m47.14s,-50.4630933,141.8120000,0.6220000,-0.6170000,9.8220000,0.0040000,-0.0040000,8.4290000,0.0230000,-0.0230000,9.6608200,0.0002120,-0.0002120,2020-05-01,2020-04,2020-05-07
HD 142 b,HD 142,1,2,2,Radial Velocity,2001,Anglo-Australian Telescope,Published Confirmed,0,<a refstr=WITTENMYER_ET_AL__2012 href=https://ui.adsabs.harvard.edu/abs/2012ApJ...753..169W/abstract target=ref> Wittenmyer et al. 2012 </a>,349.70000000,1.20000000,-1.20000000,0,1.020000,0.030000,-0.030000,0,,,,,,,,,397.27000,47.67000,-47.67000,0,1.25000,0.15000,-0.15000,0,Msini,0.170000,0.060000,-0.060000,0,,,,,,,,,0,<a refstr=WITTENMYER_ET_AL__2012 href=https://ui.adsabs.harvard.edu/abs/2012ApJ...753..169W/abstract target=ref> Wittenmyer et al. 2012 </a>,,6245.00,48.00,-48.00,0,1.47,0.04,-0.04,0,1.23,0.22,-0.16,0,0.090,0.050,-0.050,0,[Fe/H],4.62,0.07,-0.07,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,00h06m20.08s,1.5836771,-49d04m31.30s,-49.0753625,26.1853000,0.0449000,-0.0446000,5.7000000,0.0300000,-0.0300000,4.4740000,0.0240000,-0.0240000,5.5844200,0.0011348,-0.0011348,2014-08-21,2012-07,2014-08-21
HD 96063 b,HD 96063,1,1,1,Radial Velocity,2011,W. M. Keck Observatory,Published Confirmed,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,362.50000000,2.20000000,-2.20000000,0,1.110000,0.140000,-0.140000,0,,,,,,,,,403.64410,85.81410,-85.81410,0,1.27000,0.27000,-0.27000,0,Msini,0.170000,0.110000,-0.110000,0,,,,,,,,,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,,5020.00,,,0,4.75,,,0,1.37,,,0,,,,,,3.33,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,11h04m44.48s,166.1853484,-02d30m47.87s,-2.5132966,140.0650000,1.3260000,-1.3260000,8.2100000,0.0300000,-0.0300000,6.0500000,0.0310000,-0.0310000,7.9699100,0.0004710,-0.0004710,2018-12-03,2019-04,2018-12-06
Kepler-428 b,Kepler-428,1,1,1,Transit,2014,Kepler,Published Confirmed,0,<a refstr=H_EACUTE_BRARD_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014A&A...572A..93H/abstract target=ref>H&eacute;brard et al. 2014</a>,3.52563254,0.00000015,-0.00000015,0,0.043300,0.000900,-0.000900,0,12.110,0.340,-0.340,0,1.080,0.030,-0.030,0,403.63000,60.39000,-60.39000,0,1.27000,0.19000,-0.19000,0,Mass,0.220000,,,1,,,,,1070,25,-25,0,0,<a refstr=H_EACUTE_BRARD_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014A&A...572A..93H/abstract target=ref>H&eacute;brard et al. 2014</a>,K1 V,5150.00,100.00,-100.00,0,0.80,0.02,-0.02,0,0.87,0.05,-0.05,0,0.090,0.170,-0.170,0,[Fe/H],4.57,0.01,-0.01,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h22m19.62s,290.5817432,+40d34m38.32s,40.5773106,686.2840000,15.4310000,-15.4310000,15.3620000,0.0350000,-0.0350000,13.2340000,0.0330000,-0.0330000,15.2218000,0.0003750,-0.0003750,2014-10-03,2014-12,2014-10-03
HATS-68 b,HATS-68,1,1,1,Transit,2018,HATSouth,Published Confirmed,0,<a refstr=HARTMAN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157...55H/abstract target=ref>Hartman et al. 2019</a>,3.58622020,0.00000470,-0.00000470,0,0.050710,0.000180,-0.000180,0,13.809,0.437,-0.325,0,1.232,0.039,-0.029,0,410.00070,18.75197,-18.75197,0,1.29000,0.05900,-0.05900,0,Mass,0.036000,,,0,1521.00,43.00,-41.00,0,1741,12,-12,0,0,<a refstr=HARTMAN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157...55H/abstract target=ref>Hartman et al. 2019</a>,,6147.00,22.00,-22.00,0,1.75,0.03,-0.03,0,1.35,0.01,-0.01,0,0.210,0.043,-0.043,0,[Fe/H],4.08,0.01,-0.01,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,01h00m01.46s,15.0060770,-58d54m17.01s,-58.9047242,603.9550000,10.3710000,-10.0340000,12.3120000,0.0460000,-0.0460000,10.9490000,0.0190000,-0.0190000,12.1631000,0.0001860,-0.0001860,2019-01-15,2019-02,2019-01-17
HD 148427 b,HD 148427,1,1,1,Radial Velocity,2009,Lick Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,331.50000000,3.00000000,-3.00000000,0,1.040000,0.020000,-0.020000,0,,,,,,,,,413.17900,54.03110,-54.03110,0,1.30000,0.17000,-0.17000,0,Msini,0.160000,0.080000,-0.080000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5025.00,4.00,-4.00,0,3.86,0.12,-0.12,0,1.64,0.27,-0.27,0,0.080,,,0,[Fe/H],3.48,0.06,-0.06,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,16h28m28.11s,247.1171311,-13d23m58.64s,-13.3996231,71.3499000,0.3070500,-0.3070500,6.9049800,0.0230000,-0.0230000,4.6820000,0.0210000,-0.0210000,6.6354200,0.0001270,-0.0001270,2018-09-04,2017-03,2018-09-06
HD 217107 b,HD 217107,1,1,2,Radial Velocity,1998,Lick Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,7.12682000,0.00003900,-0.00003900,0,0.080000,0.000000,0.000000,0,,,,,,,,,413.17900,15.89150,-15.89150,0,1.30000,0.05000,-0.05000,0,Msini,0.130000,0.010000,-0.010000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5622.00,17.00,-17.00,0,1.11,0.01,-0.01,0,1.00,0.05,-0.05,0,0.360,,,0,[Fe/H],4.34,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,22h58m15.53s,344.5647243,-02d23m43.62s,-2.3954489,20.0619000,0.0232000,-0.0233000,6.1550000,0.0050000,-0.0050000,4.5360000,0.0210000,-0.0210000,5.9640100,0.0003877,-0.0003877,2018-09-04,2017-03,2018-09-06
8 UMi b,8 UMi,1,1,1,Radial Velocity,2015,Bohyunsan Optical Astronomical Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,93.40000000,4.50000000,-4.50000000,0,0.490000,0.020000,-0.020000,0,,,,,,,,,416.35730,50.85280,-50.85280,0,1.31000,0.16000,-0.16000,0,Msini,0.060000,0.090000,-0.090000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,4847.00,7.00,-7.00,0,10.30,0.57,-0.57,0,1.44,0.19,-0.19,0,-0.030,,,0,[Fe/H],2.57,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,14h56m48.40s,224.2016850,+74d54m03.38s,74.9009379,162.5520000,0.6510000,-0.6460000,6.8329500,0.0230000,-0.0230000,4.5150000,0.0200000,-0.0200000,6.5589600,0.0002370,-0.0002370,2018-09-04,2017-03,2018-09-06
HIP 14810 c,HIP 14810,1,1,3,Radial Velocity,2006,W. M. Keck Observatory,Published Confirmed,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,147.74700000,0.02900000,-0.02900000,0,0.549000,0.034000,-0.034000,0,,,,,,,,,416.35730,57.20940,-57.20940,0,1.31000,0.18000,-0.18000,0,Msini,0.156600,0.009900,-0.009900,0,,,,,,,,,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,G5,5544.00,,,0,1.07,0.08,-0.08,0,1.01,0.19,-0.19,0,0.240,,,0,[Fe/H],,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,03h11m14.23s,47.8092750,+21d05m49.67s,21.0971302,50.4800000,0.1156000,-0.1151000,8.5200010,0.0300000,-0.0300000,6.8280000,0.0210000,-0.0210000,8.3330700,0.0004150,-0.0004150,2018-09-25,2018-11,2018-09-27
HATS-4 b,HATS-4,1,1,1,Transit,2014,HATSouth,Published Confirmed,0,<a refstr=JORDAN_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014AJ....148...29J/abstract target=ref> Jordan et al. 2014 </a>,2.51672900,0.00000200,-0.00000200,0,0.036200,0.000200,-0.000200,0,11.433,0.415,-0.415,0,1.020,0.037,-0.037,0,420.47100,8.89900,-8.89900,0,1.32300,0.02800,-0.02800,0,Mass,0.013000,0.016000,-0.016000,0,,,,,1315,21,-21,0,0,<a refstr=JORDAN_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014AJ....148...29J/abstract target=ref> Jordan et al. 2014 </a>,G,5403.00,50.00,-50.00,0,0.93,0.02,-0.02,0,1.00,0.02,-0.02,0,0.430,0.080,-0.080,0,[Fe/H],4.51,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,06h16m26.90s,94.1120914,-22d32m48.78s,-22.5468824,416.4590000,2.7260000,-2.6910000,13.5160000,0.1030000,-0.1030000,11.6120000,0.0210000,-0.0210000,13.2862000,0.0001720,-0.0001720,2014-07-02,2014-08,2014-07-02
HD 141399 c,HD 141399,1,1,4,Radial Velocity,2014,Multiple Observatories,Published Confirmed,0,<a refstr=H_EACUTE_BRARD_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...588A.145H/abstract target=ref>H&eacute;brard et al. 2016</a>,201.99000000,0.08000000,-0.08000000,0,0.689000,0.020000,-0.020000,0,,,,,,,,,422.71390,25.42640,-25.42640,0,1.33000,0.08000,-0.08000,0,Msini,0.048000,0.009000,-0.009000,0,,,,,,,,,0,<a refstr=H_EACUTE_BRARD_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...588A.145H/abstract target=ref>H&eacute;brard et al. 2016</a>,K0,5600.00,40.00,-40.00,0,,,,,1.07,0.08,-0.08,0,0.350,0.030,-0.030,0,[Fe/H],4.28,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,15h46m53.65s,236.7235392,+46d59m10.64s,46.9862880,37.0169000,0.0330000,-0.0329000,7.2085600,0.0230000,-0.0230000,5.4990000,0.0180000,-0.0180000,7.0092600,0.0001860,-0.0001860,2016-02-24,2016-04,2016-02-25
HD 149143 b,HD 149143,1,1,1,Radial Velocity,2005,Haute-Provence Observatory,Published Confirmed,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,4.07182000,0.00001000,-0.00001000,0,0.053000,0.002900,-0.002900,0,,,,,,,,,422.71390,47.67450,-47.67450,0,1.33000,0.15000,-0.15000,0,Msini,0.016700,0.004000,-0.004000,0,,,,,,,,,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,G0,5856.00,,,0,1.44,0.08,-0.08,0,1.20,0.20,-0.20,0,0.290,,,0,[Fe/H],,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,16h32m51.04s,248.2126715,+02d05m04.04s,2.0844547,73.2801000,0.3623000,-0.3588000,7.8900000,0.0300000,-0.0300000,6.4340000,0.0260000,-0.0260000,7.7408100,0.0002900,-0.0002900,2018-09-25,2018-11,2018-09-27
HATS-17 b,HATS-17,1,1,1,Transit,2016,HATSouth,Published Confirmed,0,<a refstr=BRAHM_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....151...89B/abstract target=ref>Brahm et al. 2016</a>,16.25461100,0.00007300,-0.00007300,0,0.130800,0.001200,-0.001200,0,8.709,0.628,-0.628,0,0.777,0.056,-0.056,0,425.25654,20.65895,-20.65895,0,1.33800,0.06500,-0.06500,0,Mass,0.029000,0.022000,-0.022000,0,72.70,9.60,-9.60,0,814,25,-25,0,0,<a refstr=BRAHM_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....151...89B/abstract target=ref>Brahm et al. 2016</a>,G V,5846.00,78.00,-78.00,0,1.09,0.07,-0.05,0,1.13,0.03,-0.03,0,0.300,0.030,-0.030,0,[Fe/H],4.42,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,12h48m45.50s,192.1895676,-47d36m49.24s,-47.6136789,400.3310000,10.2280000,-9.7400000,12.4020000,0.0570000,-0.0570000,10.6980000,0.0210000,-0.0210000,12.2179000,0.0002490,-0.0002490,2016-09-14,2016-04,2016-09-15
HAT-P-23 b,HAT-P-23,1,1,1,Transit,2010,HATNet,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,1.21288000,0.00000200,-0.00000200,0,,,,,12.218,2.578,-2.578,0,1.090,0.230,-0.230,0,425.89220,187.51970,-187.51970,0,1.34000,0.59000,-0.59000,0,Mass,0.110000,0.040000,-0.040000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5905.00,80.00,-80.00,0,0.96,0.20,-0.20,0,0.58,0.38,-0.38,0,0.150,,,0,[Fe/H],4.33,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,20h24m29.74s,306.1239076,+16d45m43.73s,16.7621462,364.8130000,4.7720000,-4.6530000,11.9370000,0.0390000,-0.0390000,10.7910000,0.0200000,-0.0200000,12.1741000,0.0005920,-0.0005920,2018-04-25,2017-03,2018-04-26
HAT-P-50 b,HAT-P-50,1,1,1,Transit,2015,HATNet,Published Confirmed,0,<a refstr=HARTMAN_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015AJ....150..168H/abstract target=ref>Hartman et al. 2015</a>,3.12201090,0.00000650,-0.00000650,0,0.045300,0.000580,-0.001400,0,14.437,0.717,-0.717,0,1.288,0.064,-0.064,0,429.07050,23.20159,-23.20159,0,1.35000,0.07300,-0.07300,0,Mass,0.115000,,,1,,,,,1862,34,-34,0,0,<a refstr=HARTMAN_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015AJ....150..168H/abstract target=ref>Hartman et al. 2015</a>,,6280.00,49.00,-49.00,0,1.70,0.07,-0.07,0,1.27,0.05,-0.12,0,-0.180,0.080,-0.080,0,[Fe/H],4.07,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,07h52m15.23s,118.0634379,+12d08m21.65s,12.1393474,515.4580000,16.6960000,-15.6970000,11.7030000,0.0570000,-0.0570000,10.5000000,0.0180000,-0.0180000,11.6722000,0.0006830,-0.0006830,2015-11-18,2015-12,2015-11-19
BD+45 564 b,BD+45 564,1,1,1,Radial Velocity,2021,Haute-Provence Observatory,Published Confirmed,0,<a refstr=DALAL_ET_AL__2021 href=https://ui.adsabs.harvard.edu/abs/2021arXiv210509741D/abstract target=ref>Dalal et al. 2021</a>,307.88000000,1.47000000,-1.47000000,0,0.830000,0.040000,-0.040000,0,,,,,,,,,432.24663,38.13941,-38.13941,0,1.36000,0.12000,-0.12000,0,Msini,0.120000,0.060000,-0.060000,0,,,,,,,,,0,<a refstr=DALAL_ET_AL__2021 href=https://ui.adsabs.harvard.edu/abs/2021arXiv210509741D/abstract target=ref>Dalal et al. 2021</a>,K1,5004.00,50.00,-50.00,0,,,,,0.81,0.07,-0.07,0,-0.090,0.030,-0.030,0,[Fe/H],4.22,0.13,-0.13,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,02h11m47.29s,32.9470485,+45d55m27.19s,45.9242187,53.6220000,0.1919000,-0.1905000,9.6700000,0.0300000,-0.0300000,7.5570000,0.0240000,-0.0240000,9.4126600,0.0002550,-0.0002550,2021-05-28,2021-05,2021-05-28
HD 205739 b,HD 205739,1,1,1,Radial Velocity,2008,Las Campanas Observatory,Published Confirmed,0,<a refstr=LOPEZ_MORALES_ET_AL__2008 href=https://ui.adsabs.harvard.edu/abs/2008AJ....136.1901L/abstract target=ref> Lopez-Morales et al. 2008 </a>,279.80000000,0.10000000,-0.10000000,0,0.896000,0.019000,-0.015000,0,,,,,,,,,435.41000,22.25000,-28.60000,0,1.37000,0.07000,-0.09000,0,Msini,0.270000,0.070000,-0.070000,0,,,,,,,,,0,<a refstr=LOPEZ_MORALES_ET_AL__2008 href=https://ui.adsabs.harvard.edu/abs/2008AJ....136.1901L/abstract target=ref> Lopez-Morales et al. 2008 </a>,,6176.00,30.00,-30.00,0,1.33,0.10,-0.10,0,1.22,0.08,-0.06,0,0.190,0.040,-0.040,0,[Fe/H],4.29,0.06,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,21h38m08.43s,324.5351273,-31d44m16.21s,-31.7378373,92.5087000,0.8954000,-0.8787000,8.5600000,0.0300000,-0.0300000,7.2990000,0.0260000,-0.0260000,8.4199100,0.0002610,-0.0002610,2014-09-25,2008-11,2014-09-25
HD 2952 b,HD 2952,1,1,1,Radial Velocity,2013,Okayama Astrophysical Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,311.60001000,1.80000000,-1.80000000,0,1.230000,0.020000,-0.020000,0,,,,,,,,,435.42710,82.63580,-82.63580,0,1.37000,0.26000,-0.26000,0,Msini,0.130000,0.090000,-0.090000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,4844.00,20.00,-20.00,0,10.76,0.58,-0.58,0,1.97,0.38,-0.38,0,0.000,,,0,[Fe/H],2.67,0.07,-0.07,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,00h33m10.52s,8.2938367,+54d53m41.34s,54.8948177,110.1030000,0.6570000,-0.6490000,5.9258000,0.0230000,-0.0230000,3.6290000,0.2460000,-0.2460000,5.6453200,0.0008737,-0.0008737,2018-09-04,2017-03,2018-09-06
Kepler-447 b,Kepler-447,1,1,1,Transit,2015,Kepler,Published Confirmed,0,<a refstr=LILLO_BOX_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...577A.105L/abstract target=ref>Lillo-Box et al. 2015</a>,7.79430132,0.00000182,-0.00000182,0,0.076900,0.006200,-0.007900,0,18.490,6.610,-6.280,0,1.650,0.590,-0.560,0,435.41000,152.55000,-146.20000,0,1.37000,0.48000,-0.46000,0,Mass,0.123000,0.037000,-0.036000,0,,,,,,,,,0,<a refstr=LILLO_BOX_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...577A.105L/abstract target=ref>Lillo-Box et al. 2015</a>,G8 V,5493.00,62.00,-62.00,0,1.05,0.19,-0.19,0,1.00,0.21,-0.21,0,0.070,0.050,-0.050,0,[Fe/H],4.40,0.10,-0.10,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h01m04.45s,285.2685283,+48d33m35.58s,48.5598835,268.0410000,1.8480000,-1.8230000,12.5200000,0.0690000,-0.0690000,10.8060000,0.0180000,-0.0180000,12.3795000,0.0005240,-0.0005240,2015-02-19,2015-05,2015-02-19
XO-2 S c,XO-2 S,1,2,3,Radial Velocity,2014,Roque de los Muchachos Observatory,Published Confirmed,0,<a refstr=DESIDERA_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014A&A...567L...6D/abstract target=ref> Desidera et al. 2014</a>,120.80000000,0.34000000,-0.34000000,0,0.475600,0.008700,-0.008700,0,,,,,,,,,435.40900,16.84400,-16.84400,0,1.37000,0.05300,-0.05300,0,Msini,0.152800,0.009400,-0.009800,0,,,,,,,,,0,<a refstr=DESIDERA_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014A&A...567L...6D/abstract target=ref> Desidera et al. 2014</a>,,5399.00,55.00,-55.00,0,1.02,0.09,-0.07,0,0.98,0.05,-0.05,0,0.390,0.050,-0.050,0,[Fe/H],4.43,0.08,-0.08,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,07h48m07.43s,117.0309753,+50d13m00.86s,50.2169068,151.3980000,0.9550000,-0.9440000,11.1960000,0.0120000,-0.0120000,9.2720000,0.0210000,-0.0210000,10.9278000,0.0004210,-0.0004210,2014-07-09,2014-07,2014-07-09
HIP 67851 b,HIP 67851,1,1,2,Radial Velocity,2015,Multiple Observatories,Published Confirmed,0,<a refstr=JONES_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...580A..14J/abstract target=ref>Jones et al. 2015</a>,88.90000000,0.10000000,-0.10000000,0,0.460000,0.020000,-0.020000,0,,,,,,,,,438.60540,47.67450,-47.67450,0,1.38000,0.15000,-0.15000,0,Msini,0.050000,0.040000,-0.040000,0,,,,,,,,,0,<a refstr=JONES_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...580A..14J/abstract target=ref>Jones et al. 2015</a>,K0 III,4890.00,100.00,-100.00,0,5.92,0.44,-0.44,0,1.63,0.22,-0.22,0,0.000,0.100,-0.100,0,[Fe/H],3.15,0.20,-0.20,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,13h53m51.69s,208.4653640,-35d18m52.75s,-35.3146536,64.1181000,0.1748000,-0.1748000,6.1700000,0.0300000,-0.0300000,3.7510000,0.2360000,-0.2360000,5.8932900,0.0009089,-0.0009089,2015-06-04,2015-08,2015-06-04
HD 33142 b,HD 33142,1,1,2,Radial Velocity,2011,W. M. Keck Observatory,Published Confirmed,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,326.00000000,1.20000000,-1.20000000,0,1.070000,0.090000,-0.090000,0,,,,,,,,,440.19455,20.34112,-20.34112,0,1.38500,0.06400,-0.06400,0,Msini,0.066000,0.041000,-0.041000,0,,,,,,,,,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,,4978.00,,,0,4.45,,,0,1.41,,,0,,,,,,3.40,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,05h07m35.53s,76.8980559,-13d59m10.81s,-13.9863374,121.3750000,0.5845000,-0.5845000,7.9600000,0.0300000,-0.0300000,5.7920000,0.0180000,-0.0180000,7.7127400,0.0002230,-0.0002230,2018-12-03,2019-04,2018-12-06
HD 208897 b,HD 208897,1,1,1,Radial Velocity,2017,Multiple Observatories,Published Confirmed,0,<a refstr=Y__X131_LMAZ_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017A&A...608A..14Y/abstract target=ref>Y&#x131;lmaz et al. 2017</a>,352.70000000,1.70000000,-1.70000000,0,1.050000,0.030000,-0.030000,0,,,,,,,,,444.96200,25.42640,-25.42640,0,1.40000,0.08000,-0.08000,0,Msini,0.070000,0.060000,-0.060000,0,,,,,,,,,0,<a refstr=Y__X131_LMAZ_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017A&A...608A..14Y/abstract target=ref>Y&#x131;lmaz et al. 2017</a>,K0,4860.00,100.00,-100.00,0,4.98,0.20,-0.20,0,1.25,0.11,-0.11,0,0.210,0.150,-0.150,0,[Fe/H],3.13,0.14,-0.14,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,21h58m59.78s,329.7490639,+19d01m12.57s,19.0201591,67.4872000,0.2210500,-0.2210500,6.5082100,0.0230000,-0.0230000,4.1980000,0.0360000,-0.0360000,6.2373900,0.0004500,-0.0004500,2017-09-27,2017-11,2017-09-28
HIP 5158 b,HIP 5158,1,1,2,Radial Velocity,2009,La Silla Observatory,Published Confirmed,0,<a refstr=LO_CURTO_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010A%26A...512A..48L/abstract target=ref> Lo Curto et al. 2010 </a>,345.72000000,5.37000000,-5.37000000,0,0.890000,,,0,,,,,,,,,451.00000,,,0,1.42000,,,0,Msini,0.520000,0.080000,-0.080000,0,,,,,,,,,0,<a refstr=LO_CURTO_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010A%26A...512A..48L/abstract target=ref> Lo Curto et al. 2010 </a>,,4962.00,89.00,-89.00,0,,,,,0.78,0.02,-0.02,0,0.100,0.070,-0.070,0,[Fe/H],4.37,0.20,-0.20,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,01h06m02.28s,16.5094891,-22d27m13.01s,-22.4536134,51.6026000,0.1043000,-0.1039000,10.1600000,0.0300000,-0.0300000,7.6690000,0.0200000,-0.0200000,9.8023500,0.0002480,-0.0002480,2019-09-04,2010-03,2014-05-14
HATS-67 b,HATS-67,1,1,1,Transit,2018,HATSouth,Published Confirmed,0,<a refstr=HARTMAN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157...55H/abstract target=ref>Hartman et al. 2019</a>,1.60917880,0.00000400,-0.00000400,0,0.030320,0.000150,-0.000150,0,18.887,0.527,-0.527,0,1.685,0.047,-0.047,0,460.85350,38.13960,-38.13960,0,1.45000,0.12000,-0.12000,0,Mass,0.057000,,,0,3821.00,153.00,-147.00,0,2193,22,-22,0,0,<a refstr=HARTMAN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157...55H/abstract target=ref>Hartman et al. 2019</a>,,6594.00,33.00,-33.00,0,1.44,0.03,-0.03,0,1.44,0.02,-0.02,0,0.332,0.052,-0.052,0,[Fe/H],4.28,0.01,-0.01,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,12h00m50.11s,180.2087883,-46d08m11.11s,-46.1364201,960.1090000,24.0250000,-22.9000000,13.6980000,0.1140000,-0.1140000,12.3270000,0.0260000,-0.0260000,13.5596000,0.0002080,-0.0002080,2019-01-15,2019-02,2019-01-17
KOI-1257 b,KOI-1257,1,2,1,Transit,2014,Kepler,Published Confirmed,0,<a refstr=SANTERNE_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014A&A...571A..37S/abstract target=ref>Santerne et al. 2014</a>,86.64766100,0.00003400,-0.00003400,0,0.382000,0.006000,-0.006000,0,10.540,1.350,-1.350,0,0.940,0.120,-0.120,0,460.83000,111.24000,-111.24000,0,1.45000,0.35000,-0.35000,0,Mass,0.772000,0.045000,-0.045000,0,,,,,511,50,-50,0,0,<a refstr=SANTERNE_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014A&A...571A..37S/abstract target=ref>Santerne et al. 2014</a>,G5 V,5520.00,80.00,-80.00,0,1.13,0.14,-0.14,0,0.99,0.05,-0.05,0,0.270,0.090,-0.090,0,[Fe/H],4.32,0.10,-0.10,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h24m54.02s,291.2250888,+44d55m38.25s,44.9272918,,,,14.8180000,0.0690000,-0.0690000,12.7260000,0.0230000,-0.0230000,14.6419000,0.0004900,-0.0004900,2014-06-25,2014-06,2014-06-25
TOI-564 b,TOI-564,1,1,1,Transit,2020,Transiting Exoplanet Survey Satellite (TESS),Published Confirmed,0,<a refstr=DAVIS_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020AJ....160..229D/abstract target=ref>Davis et al. 2020</a>,1.65114400,0.00001800,-0.00001800,0,0.027340,0.000610,-0.000530,0,11.433,7.958,-3.251,0,1.020,0.710,-0.290,0,464.98529,31.78300,-30.51168,0,1.46300,0.10000,-0.09600,0,Mass,0.072000,0.083000,-0.050000,0,1423.00,73.00,-81.00,0,1714,20,-21,0,0,<a refstr=DAVIS_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020AJ....160..229D/abstract target=ref>Davis et al. 2020</a>,,5640.00,34.00,-37.00,0,1.09,0.01,-0.01,0,1.00,0.07,-0.06,0,0.143,0.076,-0.078,0,[Fe/H],4.36,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,08h41m10.84s,130.2951535,-16d02m10.78s,-16.0363275,199.5810000,1.2700000,-1.2530000,11.0970000,0.0140000,-0.0140000,9.6040000,0.0220000,-0.0220000,11.1424000,0.0005990,-0.0005990,2021-02-08,2020-11,2021-02-11
HATS-23 b,HATS-23,1,1,1,Transit,2017,HATSouth,Published Confirmed,0,<a refstr=BENTO_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017MNRAS.468..835B/abstract target=ref>Bento et al. 2017</a>,2.16051560,0.00000450,-0.00000450,0,0.033970,0.000470,-0.000470,0,20.849,3.363,-4.484,0,1.860,0.300,-0.400,0,467.21010,22.88376,-22.88376,0,1.47000,0.07200,-0.07200,0,Mass,0.114000,,,1,,,,,1654,54,-54,0,0,<a refstr=BENTO_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017MNRAS.468..835B/abstract target=ref>Bento et al. 2017</a>,G V,5780.00,120.00,-120.00,0,1.20,0.06,-0.08,0,1.12,0.05,-0.05,0,0.280,0.070,-0.070,0,[Fe/H],4.33,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h05m28.02s,286.3667500,-50d04m02.46s,-50.0673496,639.0040000,9.6090000,-9.3340000,13.8400000,0.0690000,-0.0690000,12.2620000,0.0300000,-0.0300000,13.7520000,0.0002930,-0.0002930,2017-03-14,2017-06,2017-03-16
HD 86081 b,HD 86081,1,2,1,Radial Velocity,2006,W. M. Keck Observatory,Published Confirmed,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,2.13784310,0.00000310,-0.00000310,0,0.034600,0.002700,-0.002700,0,,,,,,,,,470.38840,73.10090,-73.10090,0,1.48000,0.23000,-0.23000,0,Msini,0.011900,0.004700,-0.004700,0,,,,,,,,,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,F8,5939.00,,,0,1.46,0.14,-0.14,0,1.21,0.28,-0.28,0,0.220,,,0,[Fe/H],,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,09h56m05.85s,149.0243714,-03d48m30.08s,-3.8083543,103.9360000,0.5570000,-0.5510000,8.7300000,0.0300000,-0.0300000,7.2990000,0.0240000,-0.0240000,8.5880400,0.0006480,-0.0006480,2018-09-25,2018-11,2018-09-27
HAT-P-53 b,HAT-P-53,1,1,1,Transit,2015,HATNet,Published Confirmed,0,<a refstr=HARTMAN_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015AJ....150..168H/abstract target=ref>Hartman et al. 2015</a>,1.96162410,0.00000390,-0.00000390,0,0.031590,0.000420,-0.000420,0,14.773,1.020,-1.020,0,1.318,0.091,-0.091,0,471.65972,17.79848,-17.79848,0,1.48400,0.05600,-0.05600,0,Mass,0.134000,,,1,,,,,1778,48,-48,0,0,<a refstr=HARTMAN_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015AJ....150..168H/abstract target=ref>Hartman et al. 2015</a>,,5956.00,50.00,-50.00,0,1.21,0.08,-0.06,0,1.09,0.04,-0.04,0,0.000,0.080,-0.080,0,[Fe/H],4.31,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,01h27m29.06s,21.8711012,+38d58m05.21s,38.9681137,666.8020000,15.2760000,-14.6190000,13.7800000,0.1260000,-0.1260000,12.1000000,0.0190000,-0.0190000,13.5142000,0.0005170,-0.0005170,2015-11-18,2015-12,2015-11-19
omi CrB b,omi CrB,1,1,1,Radial Velocity,2012,Okayama Astrophysical Observatory,Published Confirmed,0,<a refstr=SATO_ET_AL__2012 href=https://ui.adsabs.harvard.edu/abs/2012PASJ...64..135S/abstract target=ref> Sato et al. 2012 </a>,187.83000000,0.54000000,-0.54000000,0,0.830000,,,0,,,,,,,,,476.74500,,,0,1.50000,,,0,Msini,0.191000,0.085000,-0.085000,0,,,,,,,,,0,<a refstr=SATO_ET_AL__2012 href=https://ui.adsabs.harvard.edu/abs/2012PASJ...64..135S/abstract target=ref> Sato et al. 2012 </a>,,4749.00,20.00,,0,10.50,0.70,,0,2.13,0.23,,0,,,,,,,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,15h20m08.42s,230.0350768,+29d36m57.68s,29.6160222,84.7883000,0.5533000,-0.5533000,5.5052000,0.0230000,-0.0230000,2.9340000,0.3220000,-0.3220000,5.2205500,0.0017426,-0.0017426,2015-09-02,2012-12,2015-09-03
HD 121504 b,HD 121504,1,1,1,Radial Velocity,2003,La Silla Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,63.33000000,0.03000000,-0.03000000,0,0.330000,0.010000,-0.010000,0,,,,,,,,,479.92330,41.31790,-41.31790,0,1.51000,0.13000,-0.13000,0,Msini,0.030000,0.010000,-0.010000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,6027.00,24.00,-24.00,0,1.07,0.02,-0.02,0,1.62,0.21,-0.21,0,0.150,,,0,[Fe/H],4.59,0.06,-0.06,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,13h57m16.78s,209.3199062,-56d02m25.47s,-56.0404085,41.6592000,0.0690000,-0.0687000,7.5400000,0.0300000,-0.0300000,6.1240000,0.0170000,-0.0170000,7.3902300,0.0002020,-0.0002020,2018-09-04,2017-03,2018-09-06
TOI-481 b,TOI-481,1,1,1,Transit,2020,Transiting Exoplanet Survey Satellite (TESS),Published Confirmed,0,<a refstr=BRAHM_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020AJ....160..235B/abstract target=ref>Brahm et al. 2020</a>,10.33111000,0.00002000,-0.00002000,0,0.097000,0.001000,-0.001000,0,11.097,0.112,-0.112,0,0.990,0.010,-0.010,0,486.27990,9.53490,-9.53490,0,1.53000,0.03000,-0.03000,0,Mass,0.153000,0.006000,-0.007000,0,,,,,1370,10,-10,0,0,<a refstr=BRAHM_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020AJ....160..235B/abstract target=ref>Brahm et al. 2020</a>,G,5735.00,72.00,-72.00,0,1.66,0.02,-0.02,0,1.14,0.02,-0.01,0,0.260,0.050,-0.050,0,[Fe/H],4.06,0.01,-0.01,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,07h22m03.04s,110.5126861,-57d23m05.99s,-57.3849980,179.3660000,1.0180000,-1.0070000,9.9720000,0.0050000,-0.0050000,8.4430000,0.0230000,-0.0230000,9.8465900,0.0004320,-0.0004320,2020-12-10,2020-11,2020-12-17
WASP-5 b,WASP-5,1,1,1,Transit,2008,SuperWASP,Published Confirmed,0,<a refstr=GILLON_ET_AL__2009 href=https://ui.adsabs.harvard.edu/abs/2009A&A...496..259G/abstract target=ref> Gillon et al. 2009 </a>,1.62842790,0.00000220,-0.00000490,0,0.026700,0.001200,-0.000800,0,12.184,0.762,-0.796,0,1.087,0.068,-0.071,0,502.15000,41.32000,-31.78000,0,1.58000,0.13000,-0.10000,0,Mass,0.038000,0.026000,-0.018000,0,,,,,1706,52,-48,0,0,<a refstr=GILLON_ET_AL__2009 href=https://ui.adsabs.harvard.edu/abs/2009A&A...496..259G/abstract target=ref> Gillon et al. 2009 </a>,,5700.00,100.00,-100.00,0,1.03,0.06,-0.07,0,0.96,0.13,-0.09,0,0.090,0.090,-0.090,0,[Fe/H],4.39,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,23h57m23.77s,359.3490277,-41d16m37.99s,-41.2772202,309.1370000,3.4140000,-3.3410000,12.1470000,0.0460000,-0.0460000,10.5980000,0.0230000,-0.0230000,11.9960000,0.0003980,-0.0003980,2014-10-29,2009-03,2014-10-29
HATS-40 b,HATS-40,1,1,1,Transit,2018,HATSouth,Published Confirmed,0,<a refstr=BENTO_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018MNRAS.477.3406B/abstract target=ref>Bento et al. 2018</a>,3.26427360,0.00000580,-0.00000580,0,0.049970,0.000740,-0.000740,0,17.710,1.793,-1.345,0,1.580,0.160,-0.120,0,505.34970,76.27920,-76.27920,0,1.59000,0.24000,-0.24000,0,Mass,0.312000,,,1,,,,,2101,69,-69,0,0,<a refstr=BENTO_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018MNRAS.477.3406B/abstract target=ref>Bento et al. 2018</a>,,6460.00,130.00,-130.00,0,2.26,0.18,-0.11,0,1.56,0.07,-0.07,0,0.010,0.077,-0.077,0,[Fe/H],3.92,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,06h42m17.10s,100.5712467,-29d46m36.41s,-29.7767800,1342.2900000,31.8000000,-30.3900000,13.4780000,0.1030000,-0.1030000,12.1470000,0.0270000,-0.0270000,13.2842000,0.0002290,-0.0002290,2018-04-09,2018-07,2018-04-12
HD 100655 b,HD 100655,1,2,1,Radial Velocity,2011,Bohyunsan Optical Astronomical Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,157.57001000,0.65000000,-0.65000000,0,0.680000,0.040000,-0.040000,0,,,,,,,,,511.70630,108.06220,-108.06220,0,1.61000,0.34000,-0.34000,0,Msini,0.090000,0.050000,-0.050000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,4891.00,46.00,-46.00,0,10.06,0.86,-0.86,0,2.28,0.69,-0.69,0,0.070,,,0,[Fe/H],2.79,0.11,-0.11,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,11h35m03.69s,173.7653631,+20d26m29.55s,20.4415410,137.1780000,0.8950000,-0.8950000,6.4421000,0.0230000,-0.0230000,4.1290000,0.0240000,-0.0240000,6.1788300,0.0006786,-0.0006786,2018-09-04,2017-03,2018-09-06
HD 134987 b,HD 134987,1,1,2,Radial Velocity,1999,W. M. Keck Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,258.17999000,0.07000000,-0.07000000,0,0.810000,0.020000,-0.020000,0,,,,,,,,,511.70630,22.24810,-22.24810,0,1.61000,0.07000,-0.07000,0,Msini,0.230000,0.000000,0.000000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5736.00,17.00,-17.00,0,1.22,0.03,-0.03,0,1.10,0.07,-0.07,0,0.280,,,0,[Fe/H],4.31,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,15h13m28.21s,228.3675397,-25d18m34.82s,-25.3096721,26.1804000,0.0516000,-0.0515000,6.4700000,0.0300000,-0.0300000,4.8820000,0.0160000,-0.0160000,6.2899400,0.0004336,-0.0004336,2018-09-04,2017-03,2018-09-06
ome Ser b,ome Ser,1,2,1,Radial Velocity,2013,Okayama Astrophysical Observatory,Published Confirmed,0,<a refstr=SATO_ET_AL__2013 href=https://ui.adsabs.harvard.edu/abs/2013PASJ...65...85S/abstract target=ref> Sato et al. 2013 </a>,277.02000000,0.52000000,-0.51000000,0,1.100000,,,0,,,,,,,,,540.30000,,,0,1.70000,,,0,Msini,0.106000,0.079000,-0.069000,0,,,,,,,,,0,<a refstr=SATO_ET_AL__2013 href=https://ui.adsabs.harvard.edu/abs/2013PASJ...65...85S/abstract target=ref> Sato et al. 2013 </a>,G8 III,4770.00,10.00,-10.00,0,12.30,0.88,-0.82,0,2.17,0.21,-0.29,0,-0.240,0.020,-0.020,0,[Fe/H],2.32,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,15h50m17.58s,237.5732422,+02d11m46.69s,2.1963040,76.7556000,0.7949000,-0.7949000,5.2164400,0.0230000,-0.0230000,2.9290000,0.2240000,-0.2240000,4.9283300,0.0023375,-0.0023375,2014-05-14,2013-08,2014-05-14
WASP-114 b,WASP-114,1,2,1,Transit,2016,SuperWASP-North,Published Confirmed,0,<a refstr=BARROS_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...593A.113B/abstract target=ref>Barros et al. 2016</a>,1.54877430,0.00000120,-0.00000091,0,0.028510,0.000390,-0.000390,0,15.009,0.717,-0.717,0,1.339,0.064,-0.064,0,562.24127,20.34112,-20.34112,0,1.76900,0.06400,-0.06400,0,Mass,0.012000,0.022000,-0.009000,0,,,,,2043,58,-58,0,0,<a refstr=BARROS_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...593A.113B/abstract target=ref>Barros et al. 2016</a>,G0,5940.00,140.00,-140.00,0,1.43,0.06,-0.06,0,1.29,0.05,-0.05,0,0.140,0.070,-0.070,0,[Fe/H],4.30,0.10,-0.10,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,21h50m39.77s,327.6656953,+10d27m46.58s,10.4629385,523.3370000,17.3420000,-16.2820000,12.6850000,0.0690000,-0.0690000,11.0740000,0.0280000,-0.0280000,12.5227000,0.0003280,-0.0003280,2016-07-14,2016-10,2016-07-18
HD 74156 b,HD 74156,1,1,2,Radial Velocity,2003,Haute-Provence Observatory,Published Confirmed,0,<a refstr=WITTENMYER_ET_AL__2009 href=https://ui.adsabs.harvard.edu/abs/2009ApJS..182...97W/abstract target=ref> Wittenmyer et al. 2009 </a>,51.64500000,0.00300000,-0.00300000,0,0.292000,0.004000,-0.004000,0,,,,,,,,,572.07000,19.07000,-19.07000,0,1.80000,0.06000,-0.06000,0,Msini,0.627000,0.009000,-0.009000,0,,,,,,,,,0,<a refstr=WITTENMYER_ET_AL__2009 href=https://ui.adsabs.harvard.edu/abs/2009ApJS..182...97W/abstract target=ref> Wittenmyer et al. 2009 </a>,G0,6068.00,44.00,-44.00,0,,,,,1.24,0.04,-0.04,0,0.110,0.030,-0.030,0,[Fe/H],,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,08h42m25.15s,130.6047813,+04d34m38.04s,4.5772338,57.6030000,0.1613000,-0.1604000,7.6100000,0.0300000,-0.0300000,6.2090000,0.0210000,-0.0210000,7.4693400,0.0002350,-0.0002350,2014-05-14,2009-05,2014-05-14
HD 210702 b,HD 210702,1,1,1,Radial Velocity,2007,Lick Observatory,Published Confirmed,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,354.10000000,0.70000000,-0.70000000,0,1.148000,0.057000,-0.057000,0,,,,,,,,,574.63664,30.82951,-30.82951,0,1.80800,0.09700,-0.09700,0,Msini,0.028000,0.034000,-0.034000,0,,,,,,,,,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,,4951.00,,,0,4.92,,,0,1.61,,,0,,,,,,3.28,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,22h11m51.33s,332.9638643,+16d02m25.73s,16.0404806,54.1963000,0.2316000,-0.2316000,5.9302200,0.0230000,-0.0230000,3.9840000,0.2940000,-0.2940000,5.6807000,0.0021344,-0.0021344,2018-12-03,2019-04,2018-12-06
HD 9446 c,HD 9446,1,1,2,Radial Velocity,2009,Haute-Provence Observatory,Published Confirmed,0,<a refstr=HEBRARD_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010A&A...513A..69H/abstract target=ref> Hebrard et al. 2010 </a>,192.90000000,0.90000000,-0.90000000,0,0.654000,0.022000,-0.022000,0,,,,,,,,,578.42600,54.02880,-54.02880,0,1.82000,0.17000,-0.17000,0,Msini,0.060000,0.060000,-0.060000,0,,,,,,,,,0,<a refstr=HEBRARD_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010A&A...513A..69H/abstract target=ref> Hebrard et al. 2010 </a>,G5 V,5793.00,22.00,-22.00,0,1.00,,,0,1.00,0.10,-0.10,0,0.090,0.050,-0.050,0,[Fe/H],4.53,0.16,-0.16,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,01h33m20.41s,23.3350424,+29d15m53.71s,29.2649187,50.3503000,0.3538000,-0.3490000,8.3500000,0.0300000,-0.0300000,6.8510000,0.0230000,-0.0230000,8.2095000,0.0006510,-0.0006510,2019-01-28,2010-04,2019-01-31
Kepler-117 c,Kepler-117,1,1,2,Transit,2014,Kepler,Published Confirmed,0,<a refstr=BRUNO_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...573A.124B/abstract target=ref>Bruno et al. 2015</a>,50.79039100,0.00001400,-0.00001400,0,0.280400,0.009200,-0.002800,0,12.341,0.392,-0.392,0,1.101,0.035,-0.035,0,584.78000,57.21000,-57.21000,0,1.84000,0.18000,-0.18000,0,Mass,0.032300,0.003300,-0.003300,0,,,,,704,15,-15,0,1,<a refstr=BRUNO_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...573A.124B/abstract target=ref>Bruno et al. 2015</a>,F8 V,6150.00,110.00,-110.00,0,1.61,0.05,-0.05,0,1.13,0.13,-0.02,0,-0.040,0.100,-0.100,0,[Fe/H],4.10,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h15m10.34s,288.7930651,+48d02m24.63s,48.0401760,1455.5700000,38.3850000,-38.3850000,14.2820000,0.1260000,-0.1260000,13.0110000,0.0310000,-0.0310000,14.2472000,0.0002720,-0.0002720,2014-11-19,2015-01,2014-11-19
HATS-1 b,HATS-1,1,1,1,Transit,2012,HATSouth,Published Confirmed,0,<a refstr=PENEV_ET_AL__2013 href=https://ui.adsabs.harvard.edu/abs/2013AJ....145....5P/abstract target=ref> Penev et al. 2013 </a>,3.44645900,0.00000400,-0.00000400,0,0.044400,0.000800,-0.000800,0,14.594,1.816,-1.098,0,1.302,0.162,-0.098,0,589.55000,83.26800,-62.29200,0,1.85500,0.26200,-0.19600,0,Mass,0.120000,0.092000,-0.092000,0,,,,,1359,89,-59,0,0,<a refstr=PENEV_ET_AL__2013 href=https://ui.adsabs.harvard.edu/abs/2013AJ....145....5P/abstract target=ref> Penev et al. 2013 </a>,,5870.00,100.00,,0,1.04,0.13,,0,0.99,0.05,,0,,,,,,,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,11h42m06.06s,175.5252399,-23d21m17.44s,-23.3548451,283.9710000,3.7780000,-3.6820000,12.1550000,0.0800000,-0.0800000,10.5800000,0.0230000,-0.0230000,11.9363000,0.0002630,-0.0002630,2014-05-14,2013-01,2014-05-14
HATS-42 b,HATS-42,1,1,1,Transit,2018,HATSouth,Published Confirmed,0,<a refstr=BENTO_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018MNRAS.477.3406B/abstract target=ref>Bento et al. 2018</a>,2.29210200,0.00000210,-0.00000210,0,0.036890,0.000650,-0.000650,0,15.693,2.802,-1.569,0,1.400,0.250,-0.140,0,597.52040,47.67450,-47.67450,0,1.88000,0.15000,-0.15000,0,Mass,0.229000,,,1,,,,,1856,105,-76,0,0,<a refstr=BENTO_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018MNRAS.477.3406B/abstract target=ref>Bento et al. 2018</a>,,6060.00,120.00,-120.00,0,1.48,0.20,-0.12,0,1.27,0.07,-0.07,0,0.220,0.070,-0.070,0,[Fe/H],4.20,0.07,-0.07,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,07h13m48.58s,108.4523991,-33d26m14.45s,-33.4373462,800.3770000,10.5330000,-10.2690000,13.6820000,0.1140000,-0.1140000,12.2450000,0.0290000,-0.0290000,13.5627000,0.0002730,-0.0002730,2018-04-09,2018-07,2018-04-12
Pr0211 b,Pr0211,1,2,2,Radial Velocity,2012,Fred Lawrence Whipple Observatory,Published Confirmed,0,<a refstr=MALAVOLTA_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...588A.118M/abstract target=ref>Malavolta et al. 2016</a>,2.14610000,0.00003000,-0.00003000,0,0.031760,0.000150,-0.000150,0,,,,,,,,,597.52040,9.53490,-9.53490,0,1.88000,0.03000,-0.03000,0,Msini,0.011000,0.012000,-0.008000,0,,,,,,,,,0,<a refstr=MALAVOLTA_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...588A.118M/abstract target=ref>Malavolta et al. 2016</a>,,5300.00,30.00,-30.00,0,0.83,0.01,-0.01,0,0.94,0.01,-0.01,0,0.180,0.020,-0.020,0,[Fe/H],4.51,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,08h42m11.46s,130.5477440,+19d16m37.05s,19.2769570,182.7140000,1.0630000,-1.0510000,12.1630000,0.0800000,-0.0800000,10.1730000,0.0160000,-0.0160000,11.9281000,0.0005700,-0.0005700,2016-02-10,2016-04,2016-02-11
HD 159243 c,HD 159243,1,1,2,Radial Velocity,2013,Haute-Provence Observatory,Published Confirmed,0,<a refstr=MOUTOU_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014A%26A...563A..22M/abstract target=ref> Moutou et al. 2014 </a>,248.40000000,4.90000000,-4.90000000,0,0.800000,0.020000,-0.020000,0,,,,,,,,,603.90000,41.32000,-41.32000,0,1.90000,0.13000,-0.13000,0,Msini,0.075000,0.050000,-0.050000,0,,,,,,,,,0,<a refstr=MOUTOU_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014A%26A...563A..22M/abstract target=ref> Moutou et al. 2014 </a>,G0 V,6123.00,65.00,-65.00,0,1.12,0.05,-0.05,0,1.12,0.03,-0.03,0,0.050,0.040,-0.040,0,[Fe/H],4.55,0.11,-0.11,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,17h33m21.49s,263.3395365,+05d42m02.97s,5.7008254,73.3055000,0.2358000,-0.2344000,8.6500000,0.0300000,-0.0300000,7.2970000,0.0210000,-0.0210000,8.5118800,0.0004420,-0.0004420,2014-05-14,2014-03,2014-05-14
K2-77 b,K2-77,1,1,1,Transit,2016,K2,Published Confirmed,0,<a refstr=GAIDOS_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017MNRAS.464..850G/abstract target=ref>Gaidos et al. 2017</a>,8.19979600,0.00068300,-0.00071900,0,,,,,2.300,0.160,-0.160,0,0.205,0.014,-0.014,0,603.87700,,,1,1.90000,,,1,Mass,0.140000,0.220000,-0.090000,0,58.00,7.00,-7.00,0,,,,,0,<a refstr=GAIDOS_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017MNRAS.464..850G/abstract target=ref>Gaidos et al. 2017</a>,,4970.00,45.00,-45.00,0,0.76,0.03,-0.03,0,0.80,0.12,-0.12,0,0.290,0.060,-0.060,0,[Fe/H],4.47,0.13,-0.13,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,03h40m54.85s,55.2285210,+12d34m20.81s,12.5724480,141.7310000,0.8740000,-0.8630000,12.2240000,0.0570000,-0.0570000,9.7990000,0.0180000,-0.0180000,11.9202000,0.0006440,-0.0006440,2016-09-27,2017-01,2016-09-29
HD 4313 b,HD 4313,1,1,1,Radial Velocity,2009,W. M. Keck Observatory,Published Confirmed,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,356.21000000,0.88000000,-0.88000000,0,1.157000,0.097000,-0.097000,0,,,,,,,,,612.45841,28.60470,-28.60470,0,1.92700,0.09000,-0.09000,0,Msini,0.147000,0.047000,-0.047000,0,,,,,,,,,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,,4943.00,,,0,5.14,,,0,1.63,,,0,,,,,,3.24,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,00h45m40.35s,11.4181301,+07d50m42.18s,7.8450492,136.3080000,1.6455000,-1.6455000,7.8300000,0.0300000,-0.0300000,5.5950000,0.0210000,-0.0210000,7.5739900,0.0002100,-0.0002100,2018-12-03,2019-04,2018-12-06
KOI-3680 b,KOI-3680,1,1,1,Transit,2018,Kepler,Published Confirmed,0,<a refstr=H_EACUTE_BRARD_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019A&A...623A.104H/abstract target=ref>H&eacute;brard et al. 2019</a>,141.24167100,0.00008600,-0.00008600,0,0.534000,0.012000,-0.030000,0,11.097,0.673,-0.785,0,0.990,0.060,-0.070,0,613.41190,60.38770,-66.74430,0,1.93000,0.19000,-0.21000,0,Mass,0.496000,0.031000,-0.031000,0,,,,,347,12,-12,0,0,<a refstr=H_EACUTE_BRARD_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019A&A...623A.104H/abstract target=ref>H&eacute;brard et al. 2019</a>,,5830.00,100.00,-100.00,0,0.96,0.05,-0.06,0,1.01,0.07,-0.16,0,0.160,0.070,-0.070,0,[Fe/H],4.47,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h33m07.57s,293.2815266,+45d18m34.77s,45.3096572,921.9860000,23.3845000,-23.3845000,14.6160000,0.1030000,-0.1030000,13.1010000,0.0390000,-0.0390000,14.5027000,0.0002810,-0.0002810,2018-12-03,2019-03,2018-12-06
HAT-P-15 b,HAT-P-15,1,1,1,Transit,2010,HATNet,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,10.86350000,0.00002700,-0.00002700,0,,,,,11.882,0.785,-0.785,0,1.060,0.070,-0.070,0,616.59020,95.34900,-95.34900,0,1.94000,0.30000,-0.30000,0,Mass,0.190000,0.020000,-0.020000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5568.00,90.00,-90.00,0,1.07,0.07,-0.07,0,1.00,0.23,-0.23,0,0.220,,,0,[Fe/H],4.38,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,04h24m59.55s,66.2481420,+39d27m38.17s,39.4606020,192.5160000,2.0530000,-2.0100000,12.4100000,0.0360000,-0.0360000,9.6410000,0.0190000,-0.0190000,11.7232000,0.0002780,-0.0002780,2018-04-25,2017-03,2018-04-26
TIC 237913194 b,TIC 237913194,1,1,1,Transit,2020,Transiting Exoplanet Survey Satellite (TESS),Published Confirmed,0,<a refstr=SCHLECKER_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020AJ....160..275S/abstract target=ref>Schlecker et al. 2020</a>,15.16886500,0.00001800,-0.00001800,0,0.120700,0.003700,-0.003700,0,12.520,0.605,-0.527,0,1.117,0.054,-0.047,0,617.22586,29.24036,-28.92253,0,1.94200,0.09200,-0.09100,0,Mass,0.575000,0.011000,-0.011000,0,,,,,974,,,0,0,<a refstr=SCHLECKER_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020AJ....160..275S/abstract target=ref>Schlecker et al. 2020</a>,G3,5788.00,80.00,-80.00,0,1.09,0.01,-0.01,0,1.03,0.06,-0.06,0,0.140,0.050,-0.050,0,[Fe/H],4.38,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,01h29m46.99s,22.4458116,-60d44m23.67s,-60.7399096,306.0630000,2.0510000,-2.0250000,12.1440000,0.0690000,-0.0690000,10.4850000,0.0210000,-0.0210000,11.9371000,0.0001760,-0.0001760,2020-12-10,2020-12,2020-12-17
HD 82943 c,HD 82943,1,1,2,Radial Velocity,2003,La Silla Observatory,Published Confirmed,0,<a refstr=BALUEV___BEAUG_EACUTE__2014 href=https://ui.adsabs.harvard.edu/abs/2014MNRAS.439..673B/abstract target=ref> Baluev & Beaug&eacute; 2014</a>,220.07800000,0.05100000,-0.05100000,0,0.743450,0.000120,-0.000120,0,,,,,,,,,622.60300,14.93700,-14.93700,0,1.95900,0.04700,-0.04700,0,Mass,0.366300,0.009700,-0.009700,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,,5935.00,124.44,-144.14,0,1.18,0.07,-0.05,0,1.08,0.12,-0.15,0,0.260,0.100,-0.100,0,[M/H],4.33,0.09,-0.07,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,09h34m50.74s,143.7114034,-12d07m49.07s,-12.1302976,27.5902000,0.0291000,-0.0290000,6.5499300,0.0230000,-0.0230000,5.1050000,0.0180000,-0.0180000,6.3896400,0.0006460,-0.0006460,2014-05-14,2014-03,2014-05-14
HD 12648 b,HD 12648,1,1,1,Radial Velocity,2015,Bohyunsan Optical Astronomical Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,133.60001000,0.50000000,-0.50000000,0,0.540000,0.020000,-0.020000,0,,,,,,,,,622.94680,69.92260,-69.92260,0,1.96000,0.22000,-0.22000,0,Msini,0.040000,0.080000,-0.080000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,4835.00,7.00,-7.00,0,11.02,0.48,-0.48,0,0.67,0.07,-0.07,0,-0.570,,,0,[Fe/H],2.18,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,02h18m59.54s,34.7480718,+85d44m11.52s,85.7365329,182.1920000,0.9510000,-0.9410000,6.9865600,0.0230000,-0.0230000,4.7430000,0.0310000,-0.0310000,6.7184000,0.0002200,-0.0002200,2018-09-04,2017-03,2018-09-06
HD 68988 b,HD 68988,1,1,1,Radial Velocity,2001,Multiple Observatories,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,6.27711000,0.00021000,-0.00021000,0,0.070000,0.000000,0.000000,0,,,,,,,,,626.12510,31.78300,-31.78300,0,1.97000,0.10000,-0.10000,0,Msini,0.120000,0.010000,-0.010000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5932.00,23.00,-23.00,0,1.19,0.02,-0.02,0,1.28,0.09,-0.09,0,0.350,,,0,[Fe/H],4.40,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,08h18m22.45s,124.5935429,+61d27m39.07s,61.4608518,60.8447000,0.1918000,-0.1906000,8.2000000,0.0300000,-0.0300000,6.7430000,0.0240000,-0.0240000,8.0461100,0.0003850,-0.0003850,2018-09-04,2017-03,2018-09-06
HIP 107773 b,HIP 107773,1,1,1,Radial Velocity,2015,Multiple Observatories,Published Confirmed,0,<a refstr=JONES_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...580A..14J/abstract target=ref>Jones et al. 2015</a>,144.30000000,0.50000000,-0.50000000,0,0.720000,0.030000,-0.030000,0,,,,,,,,,629.30340,66.74430,-66.74430,0,1.98000,0.21000,-0.21000,0,Msini,0.090000,0.060000,-0.060000,0,,,,,,,,,0,<a refstr=JONES_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...580A..14J/abstract target=ref>Jones et al. 2015</a>,K1 III,4945.00,100.00,-100.00,0,11.60,1.40,-1.40,0,2.42,0.27,-0.27,0,0.030,0.100,-0.100,0,[Fe/H],2.60,0.20,-0.20,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,21h50m00.12s,327.5005089,-64d42m45.72s,-64.7126993,105.1800000,0.8110000,-0.8110000,5.6200000,0.0300000,-0.0300000,3.2920000,0.2500000,-0.2500000,5.3607300,0.0016350,-0.0016350,2015-06-04,2015-08,2015-06-04
ups And c,ups And,1,2,3,Radial Velocity,1999,Multiple Observatories,Published Confirmed,0,<a refstr=CURIEL_ET_AL__2011 href=https://ui.adsabs.harvard.edu/abs/2011A&A...525A..78C/abstract target=ref> Curiel et al. 2011 </a>,241.25800000,0.06400000,-0.06400000,0,0.827774,0.000015,-0.000015,0,,,,,,,,,629.59500,6.03852,-6.03852,0,1.98100,0.01900,-0.01900,0,Msini,0.259600,0.007900,-0.007900,0,,,,,,,,,0,<a refstr=CURIEL_ET_AL__2011 href=https://ui.adsabs.harvard.edu/abs/2011A&A...525A..78C/abstract target=ref> Curiel et al. 2011 </a>,F8 V,,,,,1.56,,,0,1.30,,,0,,,,,,,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,01h36m47.60s,24.1983534,+41d24m13.73s,41.4038147,13.4054000,0.0635000,-0.0629000,4.0956500,0.0230000,-0.0230000,2.8590000,0.2740000,-0.2740000,3.9868700,0.0089371,-0.0089371,2019-01-28,2011-01,2019-01-31
Kepler-30 c,Kepler-30,1,1,3,Transit,2012,Kepler,Published Confirmed,0,<a refstr=SANCHIS_OJEDA_ET_AL__2012 href=https://ui.adsabs.harvard.edu/abs/2012Natur.487..449S/abstract target=ref> Sanchis-Ojeda et al. 2012 </a>,60.32310500,0.00024400,-0.00024400,0,0.300000,,,0,12.300,0.400,-0.400,0,1.097,0.036,-0.036,0,640.00000,50.00000,-50.00000,0,2.01000,0.16000,-0.16000,0,Mass,0.011100,0.001000,-0.001000,0,,,,,,,,,1,<a refstr=SANCHIS_OJEDA_ET_AL__2012 href=https://ui.adsabs.harvard.edu/abs/2012Natur.487..449S/abstract target=ref> Sanchis-Ojeda et al. 2012 </a>,,5498.00,54.00,-54.00,0,0.95,0.12,-0.12,0,0.99,0.08,-0.08,0,0.180,0.270,-0.270,0,[Fe/H],4.77,0.23,-0.23,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h01m08.08s,285.2836483,+38d56m50.15s,38.9472625,914.2210000,27.0815000,-27.0815000,15.7260000,0.1950000,-0.1950000,13.5810000,0.0480000,-0.0480000,15.3761000,0.0007090,-0.0007090,2014-05-14,2012-07,2014-05-14
HD 8574 b,HD 8574,1,1,1,Radial Velocity,2002,Haute-Provence Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,227.00000000,0.20000000,-0.20000000,0,0.760000,0.010000,-0.010000,0,,,,,,,,,645.19490,44.49620,-44.49620,0,2.03000,0.14000,-0.14000,0,Msini,0.300000,0.030000,-0.030000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,6064.00,14.00,-14.00,0,1.38,0.02,-0.02,0,1.34,0.12,-0.12,0,0.010,,,0,[Fe/H],4.28,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,01h25m12.81s,21.3033807,+28d33m57.66s,28.5660169,44.8264000,0.0940000,-0.0936000,7.1200000,0.0300000,-0.0300000,5.7840000,0.0230000,-0.0230000,6.9834500,0.0003650,-0.0003650,2018-09-04,2017-03,2018-09-06
HD 192699 b,HD 192699,1,1,1,Radial Velocity,2007,Lick Observatory,Published Confirmed,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,340.94000000,0.92000000,-0.92000000,0,1.063000,0.049000,-0.049000,0,,,,,,,,,666.17168,29.55819,-29.55819,0,2.09600,0.09300,-0.09300,0,Msini,0.082000,0.041000,-0.041000,0,,,,,,,,,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,,5041.00,,,0,4.41,,,0,1.38,,,0,,,,,,3.25,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,20h16m05.96s,304.0248392,+04d34m50.05s,4.5805708,71.8627000,0.2667000,-0.2667000,6.4559100,0.0230000,-0.0230000,4.3660000,0.0260000,-0.0260000,6.2108500,0.0004779,-0.0004779,2018-12-03,2019-04,2018-12-06
HIP 79431 b,HIP 79431,1,1,1,Radial Velocity,2009,W. M. Keck Observatory,Published Confirmed,0,<a refstr=APPS_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010PASP..122..156A/abstract target=ref> Apps et al. 2010 </a>,111.70000000,0.70000000,-0.70000000,0,0.360000,,,0,,,,,,,,,667.41500,,,0,2.10000,,,0,Msini,0.290000,0.020000,-0.020000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,,3420.00,157.00,-157.00,0,0.48,0.01,-0.01,0,0.48,0.02,-0.02,0,,,,,,4.76,0.01,-0.01,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,16h12m41.82s,243.1742467,-18d52m35.13s,-18.8764247,14.5324000,0.0259000,-0.0259000,11.3940000,0.0450000,-0.0450000,6.5890000,0.0180000,-0.0180000,10.2351000,0.0013290,-0.0013290,2019-01-28,2010-02,2019-01-31
HD 147018 b,HD 147018,1,1,2,Radial Velocity,2009,La Silla Observatory,Published Confirmed,0,<a refstr=SEGRANSAN_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010A%26A...511A..45S/abstract target=ref> S&eacute;gransan et al. 2010 </a>,44.23600000,0.00800000,-0.00800000,0,0.238800,0.003900,-0.003900,0,,,,,,,,,674.00000,20.00000,-20.00000,0,2.12000,0.07000,-0.07000,0,Msini,0.468600,0.008100,-0.008100,0,,,,,,,,,0,<a refstr=SEGRANSAN_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010A%26A...511A..45S/abstract target=ref> S&eacute;gransan et al. 2010 </a>,G9 V,5441.00,55.00,-55.00,0,,,,,0.93,0.03,-0.03,0,0.100,0.050,-0.050,0,[Fe/H],4.42,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,16h22m59.76s,245.7490012,-61d41m24.46s,-61.6901291,40.4256000,0.0716000,-0.0713000,8.3000000,0.0300000,-0.0300000,6.5710000,0.0210000,-0.0210000,8.1114500,0.0002370,-0.0002370,2019-01-28,2010-02,2019-01-31
WASP-53 b,WASP-53,1,1,2,Transit,2017,Multiple Facilities,Published Confirmed,0,<a refstr=TRIAUD_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017MNRAS.467.1714T/abstract target=ref>Triaud et al. 2017</a>,3.30984430,0.00000200,-0.00000200,0,0.041010,0.000830,-0.000910,0,12.038,0.415,-0.415,0,1.074,0.037,-0.037,0,677.61356,29.24036,-29.87602,0,2.13200,0.09200,-0.09400,0,Mass,0.030000,,,1,,,,,1053,16,-16,0,0,<a refstr=TRIAUD_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017MNRAS.467.1714T/abstract target=ref>Triaud et al. 2017</a>,,4953.00,60.00,-60.00,0,0.80,0.02,-0.02,0,0.84,0.05,-0.05,0,0.220,0.110,-0.110,0,[Fe/H],4.55,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,02h07m38.20s,31.9091639,-20d39m42.63s,-20.6618430,201.3380000,1.3800000,-1.3620000,12.5910000,0.0690000,-0.0690000,10.3900000,0.0230000,-0.0230000,12.3473000,0.0003290,-0.0003290,2017-01-31,2017-05,2017-02-02
HATS-15 b,HATS-15,1,1,1,Transit,2016,HATSouth,Published Confirmed,0,<a refstr=CICERI_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016PASP..128g4401C/abstract target=ref>Ciceri et al. 2016</a>,1.74748753,0.00000094,-0.00000094,0,0.027120,0.000230,-0.000230,0,12.386,0.448,-0.448,0,1.105,0.040,-0.040,0,689.69110,47.67450,-47.67450,0,2.17000,0.15000,-0.15000,0,Mass,0.126000,,,1,,,,,1505,30,-30,0,0,<a refstr=CICERI_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016PASP..128g4401C/abstract target=ref>Ciceri et al. 2016</a>,G9 V,5311.00,77.00,-77.00,0,0.92,0.03,-0.03,0,0.87,0.02,-0.02,0,0.000,0.050,-0.050,0,[Fe/H],4.45,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,20h44m22.08s,311.0920041,-19d26m15.10s,-19.4375266,1139.5500000,99.7000000,-85.1100000,14.9090000,0.1720000,-0.1720000,12.7240000,0.0320000,-0.0320000,14.6473000,0.0004170,-0.0004170,2016-06-22,2016-07,2016-06-23
HD 180053 b,HD 180053,1,1,1,Radial Velocity,2018,W. M. Keck Observatory,Published Confirmed,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,213.72000000,0.47000000,-0.47000000,0,0.843000,0.063000,-0.063000,0,,,,,,,,,697.31902,20.34112,-20.34112,0,2.19400,0.06400,-0.06400,0,Msini,0.081000,0.029000,-0.029000,0,,,,,,,,,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,,5131.00,,,0,4.06,,,0,1.75,,,0,,,,,,3.54,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h13m36.20s,288.4008374,+34d54m52.80s,34.9146658,137.0430000,0.6090000,-0.6090000,7.9300000,0.0300000,-0.0300000,5.8400000,0.0170000,-0.0170000,7.7032700,0.0004210,-0.0004210,2018-12-03,2019-04,2018-12-06
HD 145457 b,HD 145457,1,1,1,Radial Velocity,2010,Subaru Telescope,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,176.30000000,0.39000000,-0.39000000,0,0.760000,0.040000,-0.040000,0,,,,,,,,,708.76090,133.48860,-133.48860,0,2.23000,0.42000,-0.42000,0,Msini,0.110000,0.040000,-0.040000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,4769.00,27.00,-27.00,0,10.52,0.41,-0.41,0,1.23,0.34,-0.34,0,-0.250,,,0,[Fe/H],2.48,0.11,-0.11,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,16h10m03.89s,242.5162215,+26d44m34.46s,26.7429068,135.2920000,0.4035000,-0.4035000,6.5722600,0.0230000,-0.0230000,4.1220000,0.0420000,-0.0420000,6.2830900,0.0003266,-0.0003266,2018-09-04,2017-03,2018-09-06
HATS-52 b,HATS-52,1,1,1,Transit,2017,HATSouth,Published Confirmed,0,<a refstr=HENNING_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....155...79H/abstract target=ref>Henning et al. 2018</a>,1.36665436,0.00000094,-0.00000094,0,0.024980,0.000400,-0.000400,0,15.491,0.964,-0.964,0,1.382,0.086,-0.086,0,711.93920,47.67450,-47.67450,0,2.24000,0.15000,-0.15000,0,Mass,0.246000,,,1,,,,,1834,73,-73,0,0,<a refstr=HENNING_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....155...79H/abstract target=ref>Henning et al. 2018</a>,,6010.00,150.00,-150.00,0,1.05,0.06,-0.06,0,1.11,0.05,-0.05,0,,,,,,4.45,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,09h20m21.02s,140.0875894,-31d16m09.16s,-31.2692116,555.1340000,6.0570000,-6.0570000,13.8440000,0.1140000,-0.1140000,12.1140000,0.0300000,-0.0300000,13.6269000,0.0002540,-0.0002540,2018-01-03,2018-02,2018-01-05
HAT-P-31 b,HAT-P-31,1,1,1,Transit,2011,HATNet,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,5.00542000,0.00009100,-0.00009100,0,,,,,12.218,1.681,-1.681,0,1.090,0.150,-0.150,0,721.47410,266.97720,-266.97720,0,2.27000,0.84000,-0.84000,0,Mass,0.250000,0.000000,0.000000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,6065.00,100.00,-100.00,0,1.39,0.11,-0.11,0,1.31,0.73,-0.73,0,0.150,,,0,[Fe/H],4.26,0.12,-0.12,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,18h06m09.04s,271.5376722,+26d25m35.78s,26.4266061,344.0500000,2.9130000,-2.8650000,11.6670000,0.0150000,-0.0150000,10.0830000,0.0210000,-0.0210000,11.4501000,0.0003770,-0.0003770,2018-04-25,2017-03,2018-04-26
HR 810 b,HR 810,1,1,1,Radial Velocity,1999,La Silla Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,302.79999000,2.30000000,-2.30000000,0,0.920000,0.020000,-0.020000,0,,,,,,,,,721.47410,79.45750,-79.45750,0,2.27000,0.25000,-0.25000,0,Msini,0.140000,0.130000,-0.130000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,6167.00,24.00,-24.00,0,1.13,0.02,-0.02,0,1.34,0.13,-0.13,0,0.160,,,0,[Fe/H],4.46,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,02h42m34.01s,40.6417178,-50d47m57.65s,-50.7993484,17.3181000,0.0162000,-0.0162000,5.4000000,0.0300000,-0.0300000,4.1380000,0.0360000,-0.0360000,5.2558700,0.0022802,-0.0022802,2018-09-04,2017-03,2018-09-06
GJ 876 b,GJ 876,1,1,4,Radial Velocity,1998,Multiple Observatories,Published Confirmed,0,<a refstr=RIVERA_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010ApJ...719..890R/abstract target=ref> Rivera et al. 2010 </a>,61.11660000,0.00860000,-0.00860000,0,0.208317,0.000020,-0.000020,0,,,,,,,,,723.22350,1.43020,-1.43020,0,2.27560,0.00450,-0.00450,0,Mass,0.032400,0.001300,-0.001300,0,,,,,,,,,0,<a refstr=RIVERA_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010ApJ...719..890R/abstract target=ref> Rivera et al. 2010 </a>,,,,,,0.30,,,0,0.32,0.03,-0.03,0,,,,,,,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,22h53m17.75s,343.3239737,-14d15m59.74s,-14.2665958,4.6751700,0.0016700,-0.0016700,10.1600000,0.1000000,-0.1000000,5.0100000,0.0210000,-0.0210000,8.8753000,0.0014500,-0.0014500,2014-08-27,2010-08,2014-08-27
HD 47366 b,HD 47366,1,1,2,Radial Velocity,2016,Okayama Astrophysical Observatory,Published Confirmed,0,<a refstr=MARSHALL_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157....1M/abstract target=ref>Marshall et al. 2019</a>,359.15000000,2.03000000,-2.34000000,0,1.280000,0.050000,-0.060000,0,,,,,,,,,731.00900,41.31790,-57.20940,0,2.30000,0.13000,-0.18000,0,Msini,0.060000,0.040000,-0.040000,0,,,,,,,,,0,<a refstr=MARSHALL_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157....1M/abstract target=ref>Marshall et al. 2019</a>,,4914.00,100.00,-100.00,0,6.20,0.60,-0.60,0,2.19,0.25,-0.25,0,-0.070,0.100,-0.100,0,[Fe/H],3.10,0.15,-0.15,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,06h37m40.80s,99.4200181,-12d59m08.37s,-12.9856593,84.3552000,0.4560000,-0.4560000,6.1115100,0.0230000,-0.0230000,4.0550000,0.2900000,-0.2900000,5.8386900,0.0010590,-0.0010590,2019-09-20,2019-01,2019-09-26
HD 4732 b,HD 4732,1,2,2,Radial Velocity,2012,Multiple Observatories,Published Confirmed,0,<a refstr=SATO_ET_AL__2013 href=https://ui.adsabs.harvard.edu/abs/2013ApJ...762....9S/abstract target=ref> Sato et al. 2013 </a>,360.20000000,1.40000000,-1.40000000,0,1.190000,0.050000,-0.050000,0,,,,,,,,,753.23000,108.06000,-108.06000,0,2.37000,0.34000,-0.34000,0,Msini,0.130000,0.060000,-0.060000,0,,,,,,,,,0,<a refstr=SATO_ET_AL__2013 href=https://ui.adsabs.harvard.edu/abs/2013ApJ...762....9S/abstract target=ref> Sato et al. 2013 </a>,K0 IV,4959.00,25.00,-25.00,0,5.40,0.40,-0.40,0,1.74,0.20,-0.14,0,0.010,0.040,-0.040,0,[Fe/H],3.16,0.08,-0.08,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,00h49m14.04s,12.3085089,-24d08m12.87s,-24.1369079,54.7841000,0.1708000,-0.1708000,5.9000000,0.0300000,-0.0300000,3.6910000,0.0360000,-0.0360000,5.6509000,0.0010995,-0.0010995,2014-05-14,2013-01,2014-05-14
TOI-1333 b,TOI-1333,1,2,1,Transit,2021,Transiting Exoplanet Survey Satellite (TESS),Published Confirmed,0,<a refstr=RODRIGUEZ_ET_AL__2021 href=https://ui.adsabs.harvard.edu/abs/2021arXiv210101726R/abstract target=ref>Rodriguez et al. 2021</a>,4.72021900,0.00001100,-0.00001100,0,0.062600,0.001100,-0.001200,0,15.648,0.628,-0.605,0,1.396,0.056,-0.054,0,753.25710,76.27920,-76.27920,0,2.37000,0.24000,-0.24000,0,Mass,0.073000,0.092000,-0.052000,0,,,,,1679,35,-34,0,0,<a refstr=RODRIGUEZ_ET_AL__2021 href=https://ui.adsabs.harvard.edu/abs/2021arXiv210101726R/abstract target=ref>Rodriguez et al. 2021</a>,,6274.00,97.00,-97.00,0,1.93,0.06,-0.06,0,1.46,0.08,-0.08,0,0.119,0.078,-0.077,0,[Fe/H],4.03,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,21h40m03.49s,325.0145363,+48d24m24.36s,48.4067674,200.4920000,1.2020000,-1.1880000,9.4380000,0.0030000,-0.0030000,8.2720000,0.0240000,-0.0240000,9.3503900,0.0002130,-0.0002130,2021-02-25,2021-01,2021-03-04
mu Leo b,mu Leo,1,1,1,Radial Velocity,2014,Bohyunsan Optical Astronomical Observatory,Published Confirmed,0,<a refstr=LEE_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014A&A...566A..67L/abstract target=ref> Lee et al. 2014</a>,357.80000000,1.20000000,-1.20000000,0,1.100000,0.100000,-0.100000,0,,,,,,,,,762.80000,127.10000,-127.10000,0,2.40000,0.40000,-0.40000,0,Msini,0.090000,0.060000,-0.060000,0,,,,,,,,,0,<a refstr=LEE_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014A&A...566A..67L/abstract target=ref> Lee et al. 2014</a>,K2 III,4538.20,27.50,-27.50,0,11.40,0.20,-0.20,0,1.50,0.10,-0.10,0,0.360,0.050,-0.050,0,[Fe/H],2.40,0.10,-0.10,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,09h52m45.57s,148.1898673,+26d00m24.17s,26.0067142,32.6081000,0.4521000,-0.4521000,3.8664800,0.0230000,-0.0230000,1.3640000,0.2240000,-0.2240000,3.5276900,0.0031081,-0.0031081,2014-05-14,2014-06,2014-05-14
HD 12661 b,HD 12661,1,1,2,Radial Velocity,2000,Multiple Observatories,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,262.70862000,0.08300000,-0.08300000,0,0.840000,0.020000,-0.020000,0,,,,,,,,,772.32690,44.49620,-44.49620,0,2.43000,0.14000,-0.14000,0,Msini,0.380000,0.010000,-0.010000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5645.00,31.00,-31.00,0,1.20,0.02,-0.02,0,1.20,0.10,-0.10,0,0.360,,,0,[Fe/H],4.36,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,02h04m34.16s,31.1423525,+25d24m48.83s,25.4135632,37.8478000,0.0633000,-0.0630000,7.4300000,0.0300000,-0.0300000,5.8610000,0.0240000,-0.0240000,7.2474600,0.0003700,-0.0003700,2018-09-04,2017-03,2018-09-06
WASP-140 b,WASP-140,1,2,1,Transit,2016,SuperWASP-South,Published Confirmed,0,<a refstr=HELLIER_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017MNRAS.465.3693H/abstract target=ref>Hellier et al. 2017</a>,2.23598350,0.00000080,-0.00000080,0,0.032300,0.000500,-0.000500,0,16.141,4.708,-2.018,0,1.440,0.420,-0.180,0,775.50520,22.24810,-22.24810,0,2.44000,0.07000,-0.07000,0,Mass,0.047000,0.003500,-0.003500,0,,,,,1320,40,-40,0,0,<a refstr=HELLIER_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017MNRAS.465.3693H/abstract target=ref>Hellier et al. 2017</a>,K0,5260.00,100.00,-100.00,0,0.87,0.04,-0.04,0,0.90,0.04,-0.04,0,0.120,0.100,-0.100,0,[Fe/H],4.51,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,04h01m32.53s,60.3855387,-20d27m03.60s,-20.4509991,117.5980000,0.6010000,-0.5940000,11.1180000,0.0140000,-0.0140000,9.1650000,0.0300000,-0.0300000,10.8202000,0.0008120,-0.0008120,2016-11-30,2017-03,2016-12-01
Kepler-17 b,Kepler-17,1,1,1,Transit,2011,Kepler,Published Confirmed,0,<a refstr=DESERT_ET_AL__2011 href=https://ui.adsabs.harvard.edu/abs/2011ApJS..197...14D/abstract target=ref> D&eacute;sert et al. 2011 </a>,1.48571080,0.00000020,-0.00000020,0,0.025910,0.000370,-0.000360,0,14.680,0.220,-0.220,0,1.310,0.020,-0.020,0,778.65000,34.96000,-34.96000,0,2.45000,0.11000,-0.11000,0,Mass,0.011000,,,1,,,,,1570,200,-200,0,1,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,,5781.00,85.00,-85.00,0,1.01,,,0,1.04,,,0,0.260,0.100,-0.100,0,[M/H],4.45,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h53m34.86s,298.3952437,+47d48m53.95s,47.8149865,720.7530000,10.3430000,-10.3430000,14.3140000,0.1370000,-0.1370000,12.5850000,0.0230000,-0.0230000,14.1311000,0.0007670,-0.0007670,2019-12-02,2011-11,2014-05-14
HAT-P-22 b,HAT-P-22,1,2,1,Transit,2010,HATNet,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,3.21222000,0.00000900,-0.00000900,0,,,,,12.890,2.130,-2.130,0,1.150,0.190,-0.190,0,785.04010,101.70560,-101.70560,0,2.47000,0.32000,-0.32000,0,Mass,0.020000,0.010000,-0.010000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5302.00,80.00,-80.00,0,1.11,0.05,-0.05,0,1.13,0.22,-0.22,0,0.240,,,0,[Fe/H],4.36,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,10h22m43.55s,155.6814593,+50d07m43.36s,50.1287115,81.7647000,0.2505000,-0.2489000,9.7630000,0.0040000,-0.0040000,7.8370000,0.0210000,-0.0210000,9.5193600,0.0002340,-0.0002340,2018-04-25,2017-03,2018-04-26
Kepler-419 b,Kepler-419,1,1,2,Transit,2014,Kepler,Published Confirmed,0,<a refstr=DAWSON_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014ApJ...791...89D/abstract target=ref> Dawson et al. 2014</a>,69.75460000,0.00070000,-0.00090000,0,0.370000,0.007000,-0.006000,0,10.800,1.400,-1.300,0,0.960,0.120,-0.120,0,794.50000,95.30000,-95.30000,0,2.50000,0.30000,-0.30000,0,Mass,0.833000,0.013000,-0.013000,0,,,,,,,,,1,<a refstr=DAWSON_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014ApJ...791...89D/abstract target=ref> Dawson et al. 2014</a>,,6430.00,79.00,-79.00,0,1.74,0.07,-0.07,0,1.39,0.08,-0.07,0,0.176,0.070,-0.070,0,[Fe/H],4.10,0.12,-0.12,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h41m40.30s,295.4179125,+51d11m05.15s,51.1847629,1011.3600000,25.4100000,-24.2200000,13.0890000,0.1490000,-0.1490000,11.8590000,0.0180000,-0.0180000,12.9642000,0.0003320,-0.0003320,2014-06-25,2014-08,2014-06-25
TYC 1422-614-1 b,TYC 1422-614-1,1,1,2,Radial Velocity,2014,Multiple Observatories,Published Confirmed,0,<a refstr=NIEDZIELSKI_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...573A..36N/abstract target=ref>Niedzielski et al. 2015</a>,198.40000000,0.42000000,-0.42000000,0,0.690000,0.030000,-0.030000,0,,,,,,,,,794.50000,127.10000,-127.10000,0,2.50000,0.40000,-0.40000,0,Msini,0.060000,0.060000,-0.020000,0,,,,,,,,,0,<a refstr=NIEDZIELSKI_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...573A..36N/abstract target=ref>Niedzielski et al. 2015</a>,,4806.00,45.00,-45.00,0,6.85,1.38,-1.38,0,1.15,0.18,-0.18,0,-0.200,0.080,-0.080,0,[Fe/H],2.85,0.18,-0.18,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,10h17m06.67s,154.2777769,+19d33m30.26s,19.5584068,672.4100000,34.7910000,-34.7910000,10.1930000,0.0080000,-0.0080000,7.7280000,0.0310000,-0.0310000,9.9132900,0.0004510,-0.0004510,2014-10-29,2015-01,2014-10-29
TOI-150.01,TOI-150,1,1,1,Transit,2019,Transiting Exoplanet Survey Satellite (TESS),Published Confirmed,0,<a refstr=KOSSAKOWSKI_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019MNRAS.490.1094K/abstract target=ref>Kossakowski et al. 2019</a>,5.85748700,0.00008900,-0.00009700,0,0.070370,0.000870,-0.000880,0,14.067,0.235,-0.213,0,1.255,0.021,-0.019,0,797.75330,38.13960,-38.13960,0,2.51000,0.12000,-0.12000,0,Mass,0.262000,0.045000,-0.037000,0,,,,,1404,7,-6,0,0,<a refstr=KOSSAKOWSKI_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019MNRAS.490.1094K/abstract target=ref>Kossakowski et al. 2019</a>,F,6255.00,90.00,-90.00,0,1.53,0.01,-0.01,0,1.35,0.04,-0.03,0,0.280,0.036,-0.036,0,[Fe/H],4.13,0.01,-0.01,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,07h31m51.70s,112.9654210,-73d36m21.73s,-73.6060358,336.2670000,1.9270000,-1.9050000,11.3900000,0.0150000,-0.0150000,9.9400000,0.0190000,-0.0190000,11.3408000,0.0003160,-0.0003160,2019-11-01,2019-11,2019-11-07
WASP-8 b,WASP-8,1,2,2,Transit,2010,SuperWASP,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,8.15872000,0.00001500,-0.00001500,0,,,,,12.666,0.560,-0.560,0,1.130,0.050,-0.050,0,807.28820,104.88390,-104.88390,0,2.54000,0.33000,-0.33000,0,Mass,0.310000,0.000000,0.000000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5600.00,80.00,-80.00,0,1.03,0.04,-0.04,0,1.34,0.26,-0.26,0,0.170,,,0,[Fe/H],4.50,0.10,-0.10,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,23h59m36.21s,359.9008737,-35d01m52.81s,-35.0313349,89.9606000,0.3648000,-0.3618000,9.7890000,0.0030000,-0.0030000,8.0860000,0.0230000,-0.0230000,9.6124900,0.0004150,-0.0004150,2018-10-24,2017-03,2018-10-26
HD 43691 b,HD 43691,1,3,1,Radial Velocity,2007,Haute-Provence Observatory,Published Confirmed,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,36.99870000,0.00110000,-0.00110000,0,0.238000,0.015000,-0.015000,0,,,,,,,,,810.46650,108.06220,-108.06220,0,2.55000,0.34000,-0.34000,0,Msini,0.079600,0.006700,-0.006700,0,,,,,,,,,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,G0,6093.00,,,0,1.60,0.11,-0.11,0,1.32,0.25,-0.25,0,0.330,,,0,[Fe/H],,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,06h19m34.71s,94.8946124,+41d05m31.48s,41.0920773,85.6009000,0.3684000,-0.3652000,8.0300000,0.0300000,-0.0300000,6.7000000,0.0230000,-0.0230000,7.8972000,0.0003440,-0.0003440,2018-09-25,2018-11,2018-09-27
HIP 109600 b,HIP 109600,1,2,1,Radial Velocity,2016,Haute-Provence Observatory,Published Confirmed,0,<a refstr=H_EACUTE_BRARD_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...588A.145H/abstract target=ref>H&eacute;brard et al. 2016</a>,232.08000000,0.15000000,-0.15000000,0,0.706000,0.016000,-0.016000,0,,,,,,,,,851.78440,38.13960,-38.13960,0,2.68000,0.12000,-0.12000,0,Msini,0.163000,0.006000,-0.006000,0,,,,,,,,,0,<a refstr=H_EACUTE_BRARD_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...588A.145H/abstract target=ref>H&eacute;brard et al. 2016</a>,G5,5530.00,35.00,-35.00,0,,,,,0.87,0.06,-0.06,0,-0.120,0.020,-0.020,0,[Fe/H],4.45,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,22h12m06.50s,333.0270790,+29d03m58.35s,29.0662082,66.3361000,0.1917000,-0.1906000,9.1800000,0.0300000,-0.0300000,7.4990000,0.0210000,-0.0210000,9.0038610,0.0002500,-0.0002500,2016-02-24,2016-04,2016-02-25
HD 37605 b,HD 37605,1,1,2,Radial Velocity,2004,McDonald Observatory,Published Confirmed,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,55.01292000,0.00062000,-0.00062000,0,0.277000,0.015000,-0.015000,0,,,,,,,,,854.96270,95.34900,-95.34900,0,2.69000,0.30000,-0.30000,0,Msini,0.674500,0.001900,-0.001900,0,,,,,,,,,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,K0,5329.00,,,0,0.91,0.05,-0.05,0,0.94,0.15,-0.15,0,0.270,,,0,[Fe/H],,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,05h40m01.78s,85.0074276,+06d03m34.24s,6.0595116,46.7864000,0.1143000,-0.1137000,8.6700000,0.0300000,-0.0300000,6.8150000,0.0210000,-0.0210000,8.4619200,0.0005750,-0.0005750,2018-09-25,2018-11,2018-09-27
HD 173416 b,HD 173416,1,1,1,Radial Velocity,2008,Xinglong Station,Published Confirmed,0,<a refstr=LIU_ET_AL__2009 href=https://ui.adsabs.harvard.edu/abs/2009ReA&A...9....1L/abstract target=ref> Liu et al. 2009 </a>,323.60000000,2.20000000,-2.20000000,0,1.160000,0.060000,-0.060000,0,,,,,,,,,858.10000,95.30000,-95.30000,0,2.70000,0.30000,-0.30000,0,Msini,0.210000,0.040000,-0.040000,0,,,,,,,,,0,<a refstr=LIU_ET_AL__2009 href=https://ui.adsabs.harvard.edu/abs/2009ReA&A...9....1L/abstract target=ref> Liu et al. 2009 </a>,G8,4683.00,100.00,-100.00,0,13.50,0.90,-0.90,0,2.00,0.30,-0.30,0,-0.220,0.090,-0.090,0,[Fe/H],2.48,0.10,-0.10,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,18h43m36.14s,280.9005676,+36d33m24.69s,36.5568570,132.1840000,0.7355000,-0.7355000,6.0418800,0.0230000,-0.0230000,3.8140000,0.3540000,-0.3540000,5.7568100,0.0015378,-0.0015378,2014-07-09,2009-01,2014-07-09
HATS-22 b,HATS-22,1,1,1,Transit,2017,HATSouth,Published Confirmed,0,<a refstr=BENTO_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017MNRAS.468..835B/abstract target=ref>Bento et al. 2017</a>,4.72281240,0.00000520,-0.00000520,0,0.050250,0.000420,-0.000420,0,10.682,0.538,-0.325,0,0.953,0.048,-0.029,0,870.85420,34.96130,-34.96130,0,2.74000,0.11000,-0.11000,0,Mass,0.079000,0.026000,-0.026000,0,,,,,858,24,-17,0,0,<a refstr=BENTO_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017MNRAS.468..835B/abstract target=ref>Bento et al. 2017</a>,K V,4803.00,55.00,-55.00,0,0.69,0.03,-0.02,0,0.76,0.02,-0.02,0,0.000,0.040,-0.040,0,[Fe/H],4.64,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,11h36m02.37s,174.0098693,-29d32m36.11s,-29.5433642,229.5180000,1.6120000,-1.5900000,13.3970000,0.0920000,-0.0920000,10.9420000,0.0190000,-0.0190000,13.1225000,0.0004400,-0.0004400,2017-03-14,2017-06,2017-03-16
CoRoT-10 b,CoRoT-10,1,1,1,Transit,2010,CoRoT,Published Confirmed,0,<a refstr=BONOMO_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010A%26A...520A..65B/abstract target=ref> Bonomo et al. 2010 </a>,13.24060000,0.00020000,-0.00020000,0,0.105500,0.002100,-0.002100,0,10.870,0.780,-0.780,0,0.970,0.070,-0.070,0,874.00000,50.85000,-50.85000,0,2.75000,0.16000,-0.16000,0,Mass,0.530000,0.040000,-0.040000,0,,,,,600,23,-23,0,0,<a refstr=BONOMO_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010A%26A...520A..65B/abstract target=ref> Bonomo et al. 2010 </a>,K1 V,5075.00,75.00,-75.00,0,0.79,0.05,-0.05,0,0.89,0.05,-0.05,0,0.260,0.070,-0.070,0,[Fe/H],4.65,0.10,-0.10,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h24m15.28s,291.0636813,+00d44m45.65s,0.7460143,338.3860000,3.9865000,-3.9865000,15.2930000,0.1370000,-0.1370000,11.7820000,0.0210000,-0.0210000,14.6645000,0.0003290,-0.0003290,2014-05-14,2010-09,2014-05-14
HD 118203 b,HD 118203,1,1,1,Radial Velocity,2005,Haute-Provence Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,6.13350000,0.00060000,-0.00060000,0,0.070000,0.000000,0.000000,0,,,,,,,,,886.74570,79.45750,-79.45750,0,2.79000,0.25000,-0.25000,0,Msini,0.310000,0.010000,-0.010000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5864.00,25.00,-25.00,0,2.06,0.06,-0.06,0,1.84,0.24,-0.24,0,0.230,,,0,[Fe/H],4.08,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,13h34m02.39s,203.5099560,+53d43m41.48s,53.7281876,92.2589000,0.2364000,-0.2352000,8.0500000,0.0300000,-0.0300000,6.5430000,0.0230000,-0.0230000,7.8925500,0.0003100,-0.0003100,2018-09-04,2017-03,2018-09-06
CoRoT-23 b,CoRoT-23,1,1,1,Transit,2011,CoRoT,Published Confirmed,0,<a refstr=ROUAN_ET_AL__2012 href=https://ui.adsabs.harvard.edu/abs/2012A%26A...537A..54R/abstract target=ref> Rouan et al. 2012 </a>,3.63130000,0.00010000,-0.00010000,0,0.048000,0.004000,-0.004000,0,11.770,1.460,-1.460,0,1.050,0.130,-0.130,0,889.90000,95.30000,-95.30000,0,2.80000,0.30000,-0.30000,0,Mass,0.160000,0.020000,-0.020000,0,,,,,1660,,,0,0,<a refstr=ROUAN_ET_AL__2012 href=https://ui.adsabs.harvard.edu/abs/2012A%26A...537A..54R/abstract target=ref> Rouan et al. 2012 </a>,G0 V,5900.00,100.00,-100.00,0,1.61,0.18,-0.18,0,1.14,0.08,-0.08,0,0.050,0.100,-0.100,0,[Fe/H],4.30,0.20,-0.20,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,18h39m07.84s,279.7826586,+04d21m27.91s,4.3577516,1060.9700000,45.4700000,-41.9400000,15.6750000,0.2060000,-0.2060000,12.3640000,0.0320000,-0.0320000,15.0681000,0.0004090,-0.0004090,2014-05-14,2012-01,2014-05-14
Kepler-433 b,Kepler-433,1,1,1,Transit,2015,Kepler,Published Confirmed,0,<a refstr=ALMENARA_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...575A..71A/abstract target=ref>Almenara et al. 2015</a>,5.33408384,0.00000110,-0.00000110,0,0.067900,0.002700,-0.002700,0,16.250,1.790,-1.790,0,1.450,0.160,-0.160,0,896.24000,165.26000,-165.26000,0,2.82000,0.52000,-0.52000,0,Mass,0.119000,0.079000,-0.079000,0,,,,,1776,87,-87,0,0,<a refstr=ALMENARA_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...575A..71A/abstract target=ref>Almenara et al. 2015</a>,,6360.00,140.00,-140.00,0,2.26,0.25,-0.25,0,1.46,0.17,-0.17,0,-0.010,0.200,-0.200,0,[Fe/H],3.89,0.06,-0.06,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h50m22.47s,297.5936232,+40d58m38.12s,40.9772546,1878.3100000,77.9400000,-72.0700000,14.7170000,0.1370000,-0.1370000,12.8260000,0.0260000,-0.0260000,14.4163000,0.0002910,-0.0002910,2015-01-14,2015-03,2015-01-14
HD 113337 b,HD 113337,1,1,1,Radial Velocity,2013,Haute-Provence Observatory,Published Confirmed,0,<a refstr=BORGNIET_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014A%26A...561A..65B/abstract target=ref> Borgniet et al. 2014 </a>,324.00000000,1.70000000,-3.30000000,0,0.920000,0.090000,-0.090000,0,,,,,,,,,899.42000,76.28000,-76.28000,0,2.83000,0.24000,-0.24000,0,Msini,0.460000,0.040000,-0.040000,0,,,,,,,,,0,<a refstr=BORGNIET_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014A%26A...561A..65B/abstract target=ref> Borgniet et al. 2014 </a>,F6 V,6576.60,153.20,-149.70,0,1.50,0.15,-0.15,0,1.40,0.14,-0.14,0,0.070,,,0,[Fe/H],4.21,0.08,-0.08,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,13h01m46.52s,195.4438496,+63d36m37.18s,63.6103280,36.1800000,0.0565000,-0.0563000,6.0207800,0.0230000,-0.0230000,5.0050000,0.0170000,-0.0170000,5.9116800,0.0006867,-0.0006867,2014-05-14,2014-01,2014-05-14
Kepler-434 b,Kepler-434,1,1,1,Transit,2015,Kepler,Published Confirmed,0,<a refstr=ALMENARA_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...575A..71A/abstract target=ref>Almenara et al. 2015</a>,12.87470990,0.00000500,-0.00000500,0,0.114300,0.003000,-0.003000,0,12.670,2.910,-2.020,0,1.130,0.260,-0.180,0,908.96000,111.24000,-111.24000,0,2.86000,0.35000,-0.35000,0,Mass,0.131000,0.072000,-0.072000,0,,,,,1000,45,-45,0,0,<a refstr=ALMENARA_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...575A..71A/abstract target=ref>Almenara et al. 2015</a>,,5977.00,95.00,-95.00,0,1.38,0.13,-0.13,0,1.20,0.09,-0.09,0,0.250,0.140,-0.140,0,[Fe/H],4.24,0.06,-0.06,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h34m20.73s,293.5863887,+42d55m43.90s,42.9288624,1222.5400000,32.4300000,-32.4300000,14.4900000,0.0920000,-0.0920000,13.0390000,0.0300000,-0.0300000,14.4999000,0.0002680,-0.0002680,2015-01-14,2015-03,2015-01-14
HD 169830 b,HD 169830,1,1,2,Radial Velocity,2000,La Silla Observatory,Published Confirmed,0,<a refstr=MAYOR_ET_AL__2004 href=https://ui.adsabs.harvard.edu/abs/2004A&A...415..391M/abstract target=ref> Mayor et al. 2004 </a>,225.62000000,0.22000000,-0.22000000,0,0.810000,,,0,,,,,,,,,915.31000,,,0,2.88000,,,0,Msini,0.310000,0.010000,-0.010000,0,,,,,,,,,0,<a refstr=MAYOR_ET_AL__2004 href=https://ui.adsabs.harvard.edu/abs/2004A&A...415..391M/abstract target=ref> Mayor et al. 2004 </a>,F8 V,6299.00,,,0,,,,,1.40,,,0,0.210,,,0,[Fe/H],4.10,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,18h27m49.48s,276.9561859,-29d49m00.45s,-29.8167919,37.6048000,0.1484000,-0.1473000,5.9000000,0.0300000,-0.0300000,4.6880000,0.0240000,-0.0240000,5.7764100,0.0014001,-0.0014001,2014-06-25,2004-02,2014-06-25
CoRoT-30 b,CoRoT-30,1,1,1,Transit,2020,CoRoT,Published Confirmed,0,<a refstr=BORD_EACUTE__ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020A&A...635A.122B/abstract target=ref>Bord&eacute; et al. 2020</a>,9.06005000,0.00024000,-0.00024000,0,0.084400,0.001200,-0.001200,0,11.310,0.852,-0.852,0,1.009,0.076,-0.076,0,921.70700,69.92260,-69.92260,0,2.90000,0.22000,-0.22000,0,Mass,0.007000,0.031000,-0.031000,0,,,,,,,,,0,<a refstr=BORD_EACUTE__ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020A&A...635A.122B/abstract target=ref>Bord&eacute; et al. 2020</a>,G3 V,5650.00,100.00,-100.00,0,0.91,0.09,-0.03,0,0.98,0.03,-0.05,0,0.020,0.100,-0.100,0,[Fe/H],4.40,0.10,-0.10,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,18h30m24.28s,277.6011767,+06d50m09.36s,6.8359338,1032.2300000,48.5700000,-44.4670000,15.5710000,0.1260000,-0.1260000,13.5620000,0.0450000,-0.0450000,15.4130000,0.0006660,-0.0006660,2020-04-10,2020-03,2020-04-16
NGTS-9 b,NGTS-9,1,1,1,Transit,2019,Paranal Observatory,Published Confirmed,0,<a refstr=COSTES_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020MNRAS.491.2834C/abstract target=ref>Costes et al. 2020</a>,4.43527000,0.00002000,-0.00002000,0,0.058000,0.003000,-0.002000,0,11.994,0.673,-0.673,0,1.070,0.060,-0.060,0,921.70700,54.03110,-54.03110,0,2.90000,0.17000,-0.17000,0,Mass,0.060000,0.076000,-0.052000,0,729.00,80.00,-80.00,0,1448,36,-36,0,0,<a refstr=COSTES_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020MNRAS.491.2834C/abstract target=ref>Costes et al. 2020</a>,F8 V,6330.00,130.00,-130.00,0,1.38,0.04,-0.04,0,1.34,0.05,-0.05,0,0.310,0.150,-0.150,0,[Fe/H],4.37,0.20,-0.20,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,09h27m40.95s,141.9206435,-19d20m51.53s,-19.3476477,609.1280000,15.9520000,-15.1710000,12.8680000,0.0570000,-0.0570000,11.4520000,0.0240000,-0.0240000,12.6547000,0.0002370,-0.0002370,2019-11-18,2020-01,2019-11-21
CoRoT-6 b,CoRoT-6,1,1,1,Transit,2009,CoRoT,Published Confirmed,0,<a refstr=FRIDLUND_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010A%26A...512A..14F/abstract target=ref> Fridlund et al. 2010 </a>,8.88659300,0.00000400,-0.00000400,0,0.085500,0.001500,-0.001500,0,13.068,0.392,-0.392,0,1.166,0.035,-0.035,0,940.74000,108.06000,-108.06000,0,2.96000,0.34000,-0.34000,0,Mass,0.100000,,,1,,,,,1017,19,-19,0,0,<a refstr=FRIDLUND_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010A%26A...512A..14F/abstract target=ref> Fridlund et al. 2010 </a>,F9 V,6090.00,70.00,-70.00,0,1.02,0.03,-0.03,0,1.05,0.05,-0.05,0,-0.200,0.100,-0.100,0,[Fe/H],4.43,0.10,-0.10,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,18h44m17.41s,281.0725563,+06d39m47.54s,6.6632062,645.2940000,12.4530000,-11.9970000,13.9610000,0.0690000,-0.0690000,12.1190000,0.0240000,-0.0240000,13.7459000,0.0004960,-0.0004960,2014-05-14,2010-03,2014-05-14
HD 12484 b,HD 12484,1,1,1,Radial Velocity,2016,Haute-Provence Observatory,Published Confirmed,0,<a refstr=H_EACUTE_BRARD_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...588A.145H/abstract target=ref>H&eacute;brard et al. 2016</a>,58.83000000,0.08000000,-0.08000000,0,0.297000,0.005000,-0.005000,0,,,,,,,,,947.13340,44.49620,-44.49620,0,2.98000,0.14000,-0.14000,0,Msini,0.070000,0.030000,-0.030000,0,,,,,,,,,0,<a refstr=H_EACUTE_BRARD_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...588A.145H/abstract target=ref>H&eacute;brard et al. 2016</a>,F8,5920.00,30.00,-30.00,0,,,,,1.01,0.03,-0.03,0,0.050,0.020,-0.020,0,[Fe/H],4.65,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,02h02m26.77s,30.6115322,+02d48m56.91s,2.8158078,48.3367000,0.1378000,-0.1370000,8.1800000,0.0300000,-0.0300000,6.7060000,0.0290000,-0.0290000,8.0446300,0.0010390,-0.0010390,2016-02-24,2016-04,2016-02-25
HD 32518 b,HD 32518,1,1,1,Radial Velocity,2009,Thueringer Landessternwarte Tautenburg,Published Confirmed,0,<a refstr=DOLLINGER_ET_AL__2009 href=https://ui.adsabs.harvard.edu/abs/2009A&A...505.1311D/abstract target=ref> Dollinger et al. 2009 </a>,157.54000000,0.38000000,-0.38000000,0,0.590000,0.030000,-0.030000,0,,,,,,,,,966.16000,216.12000,-216.12000,0,3.04000,0.68000,-0.68000,0,Msini,0.010000,0.030000,-0.030000,0,,,,,,,,,0,<a refstr=DOLLINGER_ET_AL__2009 href=https://ui.adsabs.harvard.edu/abs/2009A&A...505.1311D/abstract target=ref> Dollinger et al. 2009 </a>,K1 III,4580.00,70.00,-70.00,0,10.22,0.87,-0.87,0,1.13,0.18,-0.18,0,-0.150,0.040,-0.040,0,[Fe/H],2.10,0.15,-0.15,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,05h09m36.90s,77.4037569,+69d38m20.89s,69.6391355,122.1150000,0.3060000,-0.3060000,6.4300500,0.0230000,-0.0230000,3.9110000,0.0360000,-0.0360000,6.1193300,0.0003789,-0.0003789,2014-05-14,2009-10,2014-05-14
HD 67087 b,HD 67087,1,1,2,Radial Velocity,2015,Multiple Observatories,Published Confirmed,0,<a refstr=HARAKAWA_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015ApJ...806....5H/abstract target=ref>Harakawa et al. 2015</a>,352.20000000,1.70000000,-1.60000000,0,1.080000,0.040000,-0.040000,0,,,,,,,,,973.00000,70.00000,-64.00000,0,3.06000,0.22000,-0.20000,0,Msini,0.170000,0.070000,-0.070000,0,,,,,,,,,0,<a refstr=HARAKAWA_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015ApJ...806....5H/abstract target=ref>Harakawa et al. 2015</a>,F8 V,6330.00,47.00,-47.00,0,1.55,0.32,-0.32,0,1.36,0.04,-0.04,0,0.250,0.040,-0.040,0,[Fe/H],4.19,0.06,-0.06,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,08h07m39.74s,121.9155672,+31d33m04.16s,31.5511553,76.5217000,0.3315000,-0.3287000,8.0500000,0.0300000,-0.0300000,6.8660000,0.0180000,-0.0180000,7.9223500,0.0004780,-0.0004780,2015-04-01,2015-06,2015-04-01
HD 73526 b,HD 73526,1,1,2,Radial Velocity,2002,Anglo-Australian Telescope,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,188.30000000,0.90000000,-0.90000000,0,0.650000,0.010000,-0.010000,0,,,,,,,,,978.91640,98.52730,-98.52730,0,3.08000,0.31000,-0.31000,0,Msini,0.190000,0.050000,-0.050000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5601.00,24.00,-24.00,0,1.53,0.03,-0.03,0,1.14,0.15,-0.15,0,0.220,,,0,[Fe/H],4.12,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,08h37m16.40s,129.3183310,-41d19m06.32s,-41.3184231,97.2396000,0.3235000,-0.3214000,8.9900000,0.0300000,-0.0300000,7.3020000,0.0260000,-0.0260000,8.7968200,0.0002040,-0.0002040,2018-09-04,2017-03,2018-09-06
HATS-57 b,HATS-57,1,1,1,Transit,2019,HATSouth,Published Confirmed,0,<a refstr=ESPINOZA_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158...63E/abstract target=ref>Espinoza et al. 2019</a>,2.35062100,0.00000130,-0.00000130,0,0.034930,0.000210,-0.000300,0,12.767,0.314,-0.314,0,1.139,0.028,-0.028,0,1000.21101,23.20159,-23.20159,0,3.14700,0.07300,-0.07300,0,Mass,0.028000,,,1,,,,,1413,10,-10,0,0,<a refstr=ESPINOZA_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158...63E/abstract target=ref>Espinoza et al. 2019</a>,,5587.00,19.00,-19.00,0,0.96,0.01,-0.01,0,1.03,0.02,-0.03,0,0.268,0.043,-0.043,0,[Fe/H],4.48,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,04h03m47.59s,60.9482779,-19d03m24.55s,-19.0568182,279.4850000,3.1180000,-3.0500000,12.3330000,0.0690000,-0.0690000,10.7070000,0.0270000,-0.0270000,12.1816000,0.0007430,-0.0007430,2019-08-09,2019-08,2019-08-15
HD 220842 b,HD 220842,1,2,1,Radial Velocity,2016,Haute-Provence Observatory,Published Confirmed,0,<a refstr=H_EACUTE_BRARD_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...588A.145H/abstract target=ref>H&eacute;brard et al. 2016</a>,218.47000000,0.19000000,-0.19000000,0,0.740000,0.018000,-0.018000,0,,,,,,,,,1010.69940,47.67450,-47.67450,0,3.18000,0.15000,-0.15000,0,Msini,0.404000,0.009000,-0.009000,0,,,,,,,,,0,<a refstr=H_EACUTE_BRARD_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...588A.145H/abstract target=ref>H&eacute;brard et al. 2016</a>,F8,5960.00,20.00,-20.00,0,,,,,1.13,0.06,-0.06,0,-0.170,0.020,-0.020,0,[Fe/H],4.24,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,23h26m36.82s,351.6534162,+56d53m13.71s,56.8871415,64.6498000,0.1678000,-0.1669000,7.9800000,0.0300000,-0.0300000,6.5550000,0.0230000,-0.0230000,7.8339800,0.0002820,-0.0002820,2016-02-24,2016-04,2016-02-25
91 Aqr b,91 Aqr,1,3,1,Radial Velocity,2013,Lick Observatory,Published Confirmed,0,<a refstr=MITCHELL_ET_AL__2013 href=https://ui.adsabs.harvard.edu/abs/2013A%26A...555A..87M/abstract target=ref> Mitchell et al. 2013 </a>,181.40000000,0.10000000,-0.10000000,0,0.700000,,,0,,,,,,,,,1017.00000,,,0,3.20000,,,0,Msini,0.027000,0.026000,-0.026000,0,,,,,,,,,0,<a refstr=MITCHELL_ET_AL__2013 href=https://ui.adsabs.harvard.edu/abs/2013A%26A...555A..87M/abstract target=ref> Mitchell et al. 2013 </a>,K0 III,4665.00,18.00,-18.00,0,11.00,0.10,-0.10,0,1.40,0.10,-0.10,0,-0.030,0.100,-0.100,0,[Fe/H],2.52,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,23h15m53.88s,348.9745031,-09d05m16.11s,-9.0878076,44.0304000,0.5132500,-0.5132500,4.2394600,0.0230000,-0.0230000,1.5970000,0.2360000,-0.2360000,3.9531100,0.0088430,-0.0088430,2014-05-14,2013-07,2014-05-14
HAT-P-34 b,HAT-P-34,1,1,1,Transit,2011,HATNet,Published Confirmed,0,<a refstr=BONOMO_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017A&A...602A.107B/abstract target=ref>Bonomo et al. 2017</a>,5.45265400,0.00001600,-0.00001600,0,0.067740,0.000740,-0.000760,0,13.417,1.457,-1.031,0,1.197,0.130,-0.092,0,1058.37390,66.74430,-63.56600,0,3.33000,0.21000,-0.20000,0,Mass,0.432000,0.029000,-0.027000,0,,,,,,,,,0,<a refstr=BONOMO_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017A&A...602A.107B/abstract target=ref>Bonomo et al. 2017</a>,,6442.00,88.00,-88.00,0,1.53,0.14,-0.10,0,1.39,0.05,-0.05,0,0.220,0.040,-0.040,0,,,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,20h12m46.90s,303.1954355,+18d06m17.20s,18.1047776,249.3250000,2.8040000,-2.7440000,10.4030000,0.0070000,-0.0070000,9.2470000,0.0230000,-0.0230000,10.1944000,0.0002630,-0.0002630,2020-03-13,2017-06,2019-03-21
GJ 3021 b,GJ 3021,1,2,1,Radial Velocity,2000,La Silla Observatory,Published Confirmed,0,<a refstr=NAEF_ET_AL__2001 href=https://ui.adsabs.harvard.edu/abs/2001A&A...375..205N/abstract target=ref> Naef et al. 2001 </a>,133.71000000,0.20000000,-0.20000000,0,0.490000,,,0,,,,,,,,,1071.04000,28.60000,-28.60000,0,3.37000,0.09000,-0.09000,0,Msini,0.511000,0.017000,-0.017000,0,,,,,350,90,-90,0,0,<a refstr=NAEF_ET_AL__2001 href=https://ui.adsabs.harvard.edu/abs/2001A&A...375..205N/abstract target=ref> Naef et al. 2001 </a>,G6 V,5540.00,75.00,-75.00,0,0.90,,,0,0.90,,,0,0.100,0.080,-0.080,0,[Fe/H],4.70,0.20,-0.20,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,00h16m15.22s,4.0634323,-79d51m05.12s,-79.8514218,17.5559000,0.0073000,-0.0073000,6.5900000,0.0300000,-0.0300000,4.8590000,0.0230000,-0.0230000,6.3972900,0.0008267,-0.0008267,2014-05-14,2001-08,2014-05-14
HATS-61 b,HATS-61,1,1,1,Transit,2018,HATSouth,Published Confirmed,0,<a refstr=HARTMAN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157...55H/abstract target=ref>Hartman et al. 2019</a>,7.81795300,0.00002400,-0.00002400,0,0.079080,0.000330,-0.000330,0,13.395,0.751,-0.751,0,1.195,0.067,-0.067,0,1080.62200,44.49620,-44.49620,0,3.40000,0.14000,-0.14000,0,Mass,0.092000,,,0,374.20,8.70,-8.50,0,1226,7,-7,0,0,<a refstr=HARTMAN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157...55H/abstract target=ref>Hartman et al. 2019</a>,,5542.00,21.00,-21.00,0,1.66,0.02,-0.02,0,1.08,0.01,-0.01,0,0.247,0.037,-0.037,0,[Fe/H],4.03,0.01,-0.01,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,04h06m37.87s,61.6578005,-25d20m58.80s,-25.3496674,679.7610000,8.7320000,-8.5180000,13.3520000,0.1030000,-0.1030000,11.4780000,0.0250000,-0.0250000,13.0682000,0.0002590,-0.0002590,2019-01-15,2019-02,2019-01-17
HAT-P-14 b,HAT-P-14,1,2,1,Transit,2010,HATNet,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,4.62767000,0.00000500,-0.00000500,0,,,,,15.917,1.345,-1.345,0,1.420,0.120,-0.120,0,1093.33520,200.23290,-200.23290,0,3.44000,0.63000,-0.63000,0,Mass,0.110000,0.010000,-0.010000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,6600.00,90.00,-90.00,0,1.82,0.15,-0.15,0,2.65,0.73,-0.73,0,0.110,,,0,[Fe/H],4.25,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,17h20m27.88s,260.1161719,+38d14m31.81s,38.2421682,222.6630000,1.2570000,-1.2440000,9.9880000,0.0040000,-0.0040000,8.8510000,0.0190000,-0.0190000,9.8728300,0.0003380,-0.0003380,2018-04-25,2017-03,2018-04-26
WASP-38 b,WASP-38,1,1,1,Transit,2010,SuperWASP,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,6.87188000,0.00001000,-0.00001000,0,,,,,13.787,0.673,-0.673,0,1.230,0.060,-0.060,0,1093.33520,114.41880,-114.41880,0,3.44000,0.36000,-0.36000,0,Mass,0.030000,0.000000,0.000000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,6180.00,50.00,-50.00,0,1.52,0.07,-0.07,0,1.76,0.28,-0.28,0,-0.020,,,0,[Fe/H],4.25,0.01,-0.01,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,16h15m50.33s,243.9597194,+10d01m56.68s,10.0324103,136.2400000,0.8070000,-0.7980000,9.3910000,0.0030000,-0.0030000,7.9980000,0.0400000,-0.0400000,9.2097400,0.0002320,-0.0002320,2018-04-25,2017-03,2018-04-26
CoRoT-18 b,CoRoT-18,1,1,1,Transit,2011,CoRoT,Published Confirmed,0,<a refstr=HEBRARD_ET_AL__2011 href=https://ui.adsabs.harvard.edu/abs/2011A%26A...533A.130H/abstract target=ref> Hebrard et al. 2011 </a>,1.90006930,0.00000280,-0.00000280,0,0.029500,0.001600,-0.001600,0,14.680,2.020,-2.020,0,1.310,0.180,-0.180,0,1102.82000,120.77000,-120.77000,0,3.47000,0.38000,-0.38000,0,Mass,0.080000,,,1,,,,,1550,90,-90,0,0,<a refstr=HEBRARD_ET_AL__2011 href=https://ui.adsabs.harvard.edu/abs/2011A%26A...533A.130H/abstract target=ref> Hebrard et al. 2011 </a>,G9 V,5440.00,100.00,-100.00,0,1.00,0.13,-0.13,0,0.95,0.15,-0.15,0,-0.100,0.100,-0.100,0,[Fe/H],4.40,0.10,-0.10,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,06h32m41.38s,98.1724172,-00d01m53.78s,-0.0316045,764.8890000,27.6140000,-25.7840000,14.8680000,0.1720000,-0.1720000,13.0140000,0.0300000,-0.0300000,14.8009000,0.0012110,-0.0012110,2019-12-02,2011-09,2014-05-14
CoRoT-2 b,CoRoT-2,1,2,1,Transit,2008,CoRoT,Published Confirmed,0,<a refstr=GILLON_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010A&A...511A...3G/abstract target=ref> Gillon et al. 2010 </a>,1.74299350,0.00000100,-0.00000100,0,0.027980,0.000760,-0.000800,0,16.432,0.471,-0.493,0,1.466,0.042,-0.044,0,1102.82000,69.92000,-69.92000,0,3.47000,0.22000,-0.22000,0,Mass,0.014300,0.007700,-0.007600,0,,,,,,,,,1,<a refstr=GILLON_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010A&A...511A...3G/abstract target=ref> Gillon et al. 2010 </a>,,5625.00,120.00,-120.00,0,0.91,0.03,-0.03,0,0.96,0.08,-0.08,0,,,,,,,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h27m06.49s,291.7770457,+01d23m01.19s,1.3836634,213.2830000,2.4850000,-2.4300000,12.5160000,0.0920000,-0.0920000,10.3100000,0.0310000,-0.0310000,12.2489000,0.0009110,-0.0009110,2014-05-14,2010-02,2014-05-14
HD 17156 b,HD 17156,1,1,1,Radial Velocity,2007,Subaru Telescope,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,21.21663000,0.00045000,-0.00045000,0,,,,,12.330,0.336,-0.336,0,1.100,0.030,-0.030,0,1115.58330,66.74430,-66.74430,0,3.51000,0.21000,-0.21000,0,Mass,0.680000,0.000000,0.000000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,6040.00,24.00,-24.00,0,1.55,0.04,-0.04,0,1.41,0.12,-0.12,0,0.190,,,0,[Fe/H],4.20,0.06,-0.06,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,02h49m44.79s,42.4366123,+71d45m11.12s,71.7530882,78.0863000,0.2397000,-0.2383000,8.1700000,0.0300000,-0.0300000,6.7630000,0.0240000,-0.0240000,8.0329800,0.0003500,-0.0003500,2018-04-25,2017-03,2018-04-26
HD 35759 b,HD 35759,1,1,1,Radial Velocity,2016,Haute-Provence Observatory,Published Confirmed,0,<a refstr=H_EACUTE_BRARD_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...588A.145H/abstract target=ref>H&eacute;brard et al. 2016</a>,82.46700000,0.01900000,-0.01900000,0,0.389000,0.009000,-0.009000,0,,,,,,,,,1195.04080,54.03110,-54.03110,0,3.76000,0.17000,-0.17000,0,Msini,0.389000,0.006000,-0.006000,0,,,,,,,,,0,<a refstr=H_EACUTE_BRARD_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...588A.145H/abstract target=ref>H&eacute;brard et al. 2016</a>,G0,6060.00,30.00,-30.00,0,,,,,1.15,0.08,-0.08,0,0.040,0.020,-0.020,0,[Fe/H],4.24,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,05h31m33.28s,82.8886636,+64d19m06.15s,64.3183753,71.2423000,0.2125000,-0.2113000,7.7400000,0.0300000,-0.0300000,6.3190000,0.0200000,-0.0200000,7.5960600,0.0002500,-0.0002500,2016-02-24,2016-04,2016-02-25
HD 92788 b,HD 92788,1,1,2,Radial Velocity,2000,Multiple Observatories,Published Confirmed,0,<a refstr=RICKMAN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019A&A...625A..71R/abstract target=ref>Rickman et al. 2019</a>,325.80300000,0.03652500,-0.03652500,0,0.970000,0.020000,-0.020000,0,,,,,,,,,1195.04080,50.85280,-47.67450,0,3.76000,0.16000,-0.15000,0,Msini,0.350000,0.004000,-0.005000,0,,,,,,,,,0,<a refstr=RICKMAN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019A&A...625A..71R/abstract target=ref>Rickman et al. 2019</a>,G6 V,5744.00,24.00,-24.00,0,1.14,0.02,-0.02,0,1.15,0.07,-0.07,0,0.270,0.020,-0.020,0,[Fe/H],4.39,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,10h42m48.51s,160.7021351,-02d11m04.98s,-2.1847173,34.6538000,0.0597000,-0.0596000,7.3163700,0.0230000,-0.0230000,5.7210000,0.0200000,-0.0200000,7.1392900,0.0002930,-0.0002930,2019-04-08,2019-05,2019-04-11
HIP 14810 b,HIP 14810,1,1,3,Radial Velocity,2005,W. M. Keck Observatory,Published Confirmed,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,6.67389200,0.00000800,-0.00000800,0,0.069600,0.004400,-0.004400,0,,,,,,,,,1239.53700,155.73670,-155.73670,0,3.90000,0.49000,-0.49000,0,Msini,0.143990,0.000870,-0.000870,0,,,,,,,,,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,G5,5544.00,,,0,1.07,0.08,-0.08,0,1.01,0.19,-0.19,0,0.240,,,0,[Fe/H],,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,03h11m14.23s,47.8092750,+21d05m49.67s,21.0971302,50.4800000,0.1156000,-0.1151000,8.5200010,0.0300000,-0.0300000,6.8280000,0.0210000,-0.0210000,8.3330700,0.0004150,-0.0004150,2018-09-25,2018-11,2018-09-27
HD 195019 b,HD 195019,1,2,1,Radial Velocity,1998,Lick Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,18.20132000,0.00039000,-0.00039000,0,0.140000,0.000000,0.000000,0,,,,,,,,,1264.96340,54.03110,-54.03110,0,3.98000,0.17000,-0.17000,0,Msini,0.010000,0.000000,0.000000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5751.00,21.00,-21.00,0,1.48,0.03,-0.03,0,1.21,0.08,-0.08,0,0.050,,,0,[Fe/H],4.18,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,20h28m19.02s,307.0792427,+18d46m09.30s,18.7692509,37.6681000,0.0669000,-0.0667000,6.8759100,0.0230000,-0.0230000,5.2560000,0.0160000,-0.0160000,6.7291100,0.0002470,-0.0002470,2018-09-04,2017-03,2018-09-06
WTS-1 b,WTS-1,1,1,1,Transit,2012,United Kingdom Infrared Telescope,Published Confirmed,0,<a refstr=CAPPETTA_ET_AL__2012 href=https://ui.adsabs.harvard.edu/abs/2012MNRAS.427.1877C/abstract target=ref> Cappetta et al. 2012 </a>,3.35205700,0.00001300,-0.00001500,0,0.047000,0.001000,-0.001000,0,16.700,1.790,-2.020,0,1.490,0.160,-0.180,0,1274.44000,111.24000,-111.24000,0,4.01000,0.35000,-0.35000,0,Mass,0.100000,,,1,,,,,1500,100,-100,0,0,<a refstr=CAPPETTA_ET_AL__2012 href=https://ui.adsabs.harvard.edu/abs/2012MNRAS.427.1877C/abstract target=ref> Cappetta et al. 2012 </a>,F6 V,6250.00,200.00,-200.00,0,1.15,0.10,-0.12,0,1.20,0.10,-0.10,0,-0.500,0.500,-0.500,0,[Fe/H],4.40,0.10,-0.10,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h35m56.41s,293.9850284,+36d17m46.66s,36.2962939,2346.0100000,341.4000000,-265.8000000,16.6440000,1.1330000,-1.1330000,15.2710000,0.1990000,-0.1990000,16.4299000,0.0006950,-0.0006950,2014-05-14,2012-12,2014-05-14
HAT-P-16 b,HAT-P-16,1,3,1,Transit,2010,HATNet,Published Confirmed,0,<a refstr=BUCHHAVE_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010ApJ...720.1118B/abstract target=ref> Buchhave et al. 2010 </a>,2.77596000,0.00000300,-0.00000300,0,0.041300,0.000400,-0.000400,0,14.448,0.740,-0.740,0,1.289,0.066,-0.066,0,1332.60500,29.87500,-29.87500,0,4.19300,0.09400,-0.09400,0,Mass,0.036000,0.004000,-0.004000,0,,,,,1626,40,-40,0,0,<a refstr=BUCHHAVE_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010ApJ...720.1118B/abstract target=ref> Buchhave et al. 2010 </a>,F8,6158.00,80.00,-80.00,0,1.24,0.05,-0.05,0,1.22,0.04,-0.04,0,0.170,0.080,-0.080,0,[Fe/H],4.34,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,00h38m17.53s,9.5730343,+42d27m47.15s,42.4630961,226.6370000,4.4710000,-4.3050000,10.9110000,0.0080000,-0.0080000,9.5530010,0.0200000,-0.0200000,10.7568000,0.0002560,-0.0002560,2014-05-14,2010-09,2014-05-14
WASP-186 b,WASP-186,1,1,1,Transit,2020,SuperWASP,Published Confirmed,0,<a refstr=SCHANCHE_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020MNRAS.499..428S/abstract target=ref>Schanche et al. 2020</a>,5.02679900,0.00001200,-0.00001400,0,0.060000,0.001200,-0.001300,0,12.442,0.336,-0.336,0,1.110,0.030,-0.030,0,1341.24260,57.20940,-57.20940,0,4.22000,0.18000,-0.18000,0,Mass,0.330000,0.010000,-0.010000,0,,,,,,,,,0,<a refstr=SCHANCHE_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020MNRAS.499..428S/abstract target=ref>Schanche et al. 2020</a>,F,6361.00,105.00,-82.00,0,1.47,0.02,-0.02,0,1.22,0.07,-0.08,0,-0.080,0.140,-0.140,0,[Fe/H],4.19,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,01h15m58.87s,18.9953122,+21d37m00.86s,21.6169065,278.5140000,3.3870000,-3.3070000,10.8100000,0.0090000,-0.0090000,9.5320000,0.0180000,-0.0180000,10.6509000,0.0002370,-0.0002370,2020-12-10,2020-09,2020-12-17
CoRoT-20 b,CoRoT-20,1,1,2,Transit,2011,CoRoT,Published Confirmed,0,<a refstr=REY_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018arXiv180701229R/abstract target=ref>Rey et al. 2018</a>,9.24285000,0.00030000,-0.00030000,0,0.090000,0.002000,-0.002000,0,,,,,,,,,1366.66900,63.56600,-63.56600,0,4.30000,0.20000,-0.20000,0,Mass,0.590000,0.020000,-0.020000,0,,,,,,,,,0,<a refstr=REY_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018arXiv180701229R/abstract target=ref>Rey et al. 2018</a>,,,,,,,,,,1.14,0.08,-0.08,0,,,,,,,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,06h30m52.90s,97.7204249,+00d13m36.82s,0.2268931,844.0610000,24.1710000,-22.8830000,14.6300000,0.0920000,-0.0920000,12.5130000,0.0290000,-0.0290000,14.4686000,0.0004120,-0.0004120,2018-07-18,2018-07,2018-07-19
tau Boo b,tau Boo,1,2,1,Radial Velocity,1996,Lick Observatory,Published Confirmed,0,<a refstr=BORSA_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...578A..64B/abstract target=ref>Borsa et al. 2015</a>,3.31245680,0.00000690,-0.00000690,0,0.049000,0.003000,-0.003000,0,,,,,,,,,1373.02560,12.71320,-12.71320,0,4.32000,0.04000,-0.04000,0,Msini,0.011000,0.006000,-0.006000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,,6466.27,115.27,-96.80,0,1.43,0.06,-0.05,0,1.32,0.24,-0.18,0,0.264,0.020,-0.020,0,[M/H],4.25,0.09,-0.07,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,13h47m15.23s,206.8134593,+17d27m25.79s,17.4571647,15.6521000,0.0847000,-0.0838000,4.4863500,0.0230000,-0.0230000,3.5070000,0.3480000,-0.3480000,4.3661700,0.0064222,-0.0064222,2015-04-16,2015-06,2015-04-16
HD 80606 b,HD 80606,1,2,1,Radial Velocity,2001,Multiple Observatories,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,111.43670000,0.00040000,-0.00040000,0,,,,,11.994,0.336,-0.336,0,1.070,0.030,-0.030,0,1392.09540,235.19420,-235.19420,0,4.38000,0.74000,-0.74000,0,Mass,0.930000,0.000000,0.000000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5561.00,24.00,-24.00,0,1.04,0.02,-0.02,0,1.15,0.27,-0.27,0,0.350,,,0,[Fe/H],4.42,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,09h22m37.67s,140.6569501,+50d36m13.60s,50.6037764,66.4711000,0.1612000,-0.1604000,9.0600000,0.0300000,-0.0300000,7.3160000,0.0200000,-0.0200000,8.8200800,0.0002060,-0.0002060,2018-04-25,2017-03,2018-04-26
GJ 86 b,GJ 86,1,2,1,Radial Velocity,1999,La Silla Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,15.76491000,0.00039000,-0.00039000,0,0.110000,0.000000,0.000000,0,,,,,,,,,1404.80860,63.56600,-63.56600,0,4.42000,0.20000,-0.20000,0,Msini,0.040000,0.010000,-0.010000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5182.00,11.00,-11.00,0,0.77,0.01,-0.01,0,0.93,0.06,-0.06,0,-0.220,,,0,[Fe/H],4.63,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,02h10m29.39s,32.6224785,-50d49m15.58s,-50.8209945,10.7836000,0.0054000,-0.0053000,6.1200000,0.0300000,-0.0300000,4.1250000,0.0360000,-0.0360000,5.8851600,0.0007256,-0.0007256,2018-09-04,2017-03,2018-09-06
HD 40979 b,HD 40979,1,3,1,Radial Velocity,2002,Multiple Observatories,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,264.14999000,0.23000000,-0.23000000,0,0.850000,0.010000,-0.010000,0,,,,,,,,,1484.26610,108.06220,-108.06220,0,4.67000,0.34000,-0.34000,0,Msini,0.250000,0.010000,-0.010000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,6165.00,25.00,-25.00,0,1.21,0.02,-0.02,0,1.45,0.15,-0.15,0,0.200,,,0,[Fe/H],4.43,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,06h04m30.08s,91.1253346,+44d15m35.23s,44.2597855,34.0883000,0.0427000,-0.0426000,6.7551200,0.0230000,-0.0230000,5.4520000,0.0200000,-0.0200000,6.5996300,0.0003480,-0.0003480,2018-09-04,2017-03,2018-09-06
NGTS-13 b,NGTS-13,1,1,1,Transit,2021,Paranal Observatory,Published Confirmed,0,<a refstr=GRIEVES_ET_AL__2021 href=https://ui.adsabs.harvard.edu/abs/2021arXiv210104245G/abstract target=ref>Grieves et al. 2021</a>,4.11902700,0.00002300,-0.00002300,0,0.054900,0.001500,-0.002500,0,12.801,0.516,-0.516,0,1.142,0.046,-0.046,0,1538.29720,139.84520,-139.84520,0,4.84000,0.44000,-0.44000,0,Mass,0.086000,0.034000,-0.034000,0,1096.00,90.00,-90.00,0,1605,30,-30,0,0,<a refstr=GRIEVES_ET_AL__2021 href=https://ui.adsabs.harvard.edu/abs/2021arXiv210104245G/abstract target=ref>Grieves et al. 2021</a>,,5819.00,73.00,-73.00,0,1.79,0.06,-0.06,0,1.30,0.11,-0.18,0,0.250,0.170,-0.170,0,[Fe/H],4.04,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,11h44m57.66s,176.2402326,-38d08m22.98s,-38.1397158,647.5950000,15.0590000,-14.4020000,12.7440000,0.0570000,-0.0570000,11.1410000,0.0210000,-0.0210000,12.5691000,0.0002690,-0.0002690,2021-02-08,2021-01,2021-02-11
WASP-120 b,WASP-120,1,1,1,Transit,2016,SuperWASP,Published Confirmed,0,<a refstr=TURNER_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016PASP..128f4401T/abstract target=ref>Turner et al. 2016</a>,3.61127060,0.00000430,-0.00000430,0,0.051400,0.000700,-0.000700,0,16.511,1.076,-1.076,0,1.473,0.096,-0.096,0,1541.47550,66.74430,-66.74430,0,4.85000,0.21000,-0.21000,0,Mass,0.057000,0.022000,-0.018000,0,,,,,1880,70,-70,0,0,<a refstr=TURNER_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016PASP..128f4401T/abstract target=ref>Turner et al. 2016</a>,F5,6450.00,120.00,-120.00,0,1.87,0.11,-0.11,0,1.39,0.06,-0.06,0,-0.050,0.070,-0.070,0,[Fe/H],4.04,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,04h10m27.86s,62.6160813,-45d53m53.68s,-45.8982434,381.1740000,3.2300000,-3.1770000,10.9600000,0.0070000,-0.0070000,9.8770000,0.0230000,-0.0230000,10.8989000,0.0003270,-0.0003270,2016-06-01,2016-06,2016-06-03
HAT-P-21 b,HAT-P-21,1,1,1,Transit,2010,HATNet,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,4.12448000,0.00000700,-0.00000700,0,,,,,12.442,1.793,-1.793,0,1.110,0.160,-0.160,0,1547.83210,498.99310,-498.99310,0,4.87000,1.57000,-1.57000,0,Mass,0.230000,0.020000,-0.020000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5588.00,80.00,-80.00,0,1.21,0.17,-0.17,0,1.24,0.60,-0.60,0,0.010,,,0,[Fe/H],4.33,0.06,-0.06,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,11h25m05.98s,171.2749348,+41d01m40.87s,41.0280207,277.2780000,3.2150000,-3.1440000,11.4590000,0.0250000,-0.0250000,10.1110000,0.0180000,-0.0180000,11.5583000,0.0012030,-0.0012030,2018-04-25,2017-03,2018-04-26
HD 102272 b,HD 102272,1,1,1,Radial Velocity,2008,McDonald Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,127.58000000,0.30000000,-0.30000000,0,0.510000,0.030000,-0.030000,0,,,,,,,,,1570.08020,203.41120,-203.41120,0,4.94000,0.64000,-0.64000,0,Msini,0.050000,0.040000,-0.040000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,4790.00,40.00,-40.00,0,10.30,0.97,-0.97,0,1.45,0.27,-0.27,0,-0.410,,,0,[Fe/H],2.58,0.00,0.00,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,11h46m23.53s,176.5980316,+14d07m26.47s,14.1240201,347.0970000,13.7975000,-13.7975000,8.6900000,0.0300000,-0.0300000,6.2590000,0.0160000,-0.0160000,8.4049900,0.0003680,-0.0003680,2018-09-04,2017-03,2018-09-06
HD 147873 b,HD 147873,1,2,2,Radial Velocity,2016,Multiple Observatories,Published Confirmed,0,<a refstr=JENKINS_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017MNRAS.466..443J/abstract target=ref>Jenkins et al. 2017</a>,116.59600000,0.02300000,-0.02300000,0,0.522000,0.018000,-0.018000,0,,,,,,,,,1633.64620,108.06220,-108.06220,0,5.14000,0.34000,-0.34000,0,Msini,0.207000,0.013000,-0.013000,0,,,,,,,,,0,<a refstr=JENKINS_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017MNRAS.466..443J/abstract target=ref>Jenkins et al. 2017</a>,G1 V,5972.00,100.00,-100.00,0,2.29,0.10,-0.10,0,1.38,0.05,-0.05,0,0.030,0.100,-0.100,0,[Fe/H],3.86,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,16h25m45.13s,246.4380471,-33d34m02.00s,-33.5672217,109.0550000,1.0210000,-1.0020000,7.9600000,0.0300000,-0.0300000,6.5810000,0.0290000,-0.0290000,7.8182800,0.0003150,-0.0003150,2016-11-09,2017-04,2016-11-10
KELT-24 b,KELT-24,1,1,1,Transit,2019,KELT-North,Published Confirmed,0,<a refstr=RODRIGUEZ_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..197R/abstract target=ref>Rodriguez et al. 2019</a>,5.55149260,0.00000810,-0.00000800,0,0.069690,0.000870,-0.000960,0,14.258,0.235,-0.235,0,1.272,0.021,-0.021,0,1646.35940,66.74430,-69.92260,0,5.18000,0.21000,-0.22000,0,Mass,0.077000,0.024000,-0.025000,0,750.90,31.60,-30.90,0,1459,16,-16,0,0,<a refstr=RODRIGUEZ_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..197R/abstract target=ref>Rodriguez et al. 2019</a>,,6509.00,50.00,-49.00,0,1.51,0.02,-0.02,0,1.46,0.06,-0.06,0,0.186,0.077,-0.076,0,[Fe/H],4.25,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,10h47m38.17s,161.9090273,+71d39m20.62s,71.6557270,96.5173000,0.3132000,-0.3113000,8.3400000,0.0300000,-0.0300000,7.1540000,0.0210000,-0.0210000,8.2375200,0.0003570,-0.0003570,2019-09-06,2019-11,2019-09-12
WASP-162 b,WASP-162,1,1,1,Transit,2018,SuperWASP-South,Published Confirmed,0,<a refstr=HELLIER_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019MNRAS.482.1379H/abstract target=ref>Hellier et al. 2019</a>,9.62468000,0.00001000,-0.00001000,0,0.087100,0.001300,-0.001300,0,11.209,0.560,-0.560,0,1.000,0.050,-0.050,0,1652.71600,63.56600,-63.56600,0,5.20000,0.20000,-0.20000,0,Mass,0.434000,0.005000,-0.005000,0,,,,,910,20,-20,0,0,<a refstr=HELLIER_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019MNRAS.482.1379H/abstract target=ref>Hellier et al. 2019</a>,K0,5300.00,100.00,-100.00,0,1.11,0.05,-0.05,0,0.95,0.04,-0.04,0,0.280,0.130,-0.130,0,,4.33,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,11h13m10.30s,168.2929079,-17d39m28.01s,-17.6577794,310.8410000,4.1220000,-4.0170000,12.2130000,0.0920000,-0.0920000,10.4660000,0.0210000,-0.0210000,12.0652000,0.0003960,-0.0003960,2018-10-24,2019-01,2018-10-26
Kepler-1514 b,Kepler-1514,1,1,2,Transit,2016,Kepler,Published Confirmed,0,<a refstr=DALBA_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020arXiv201204676D/abstract target=ref>Dalba et al. 2020</a>,217.83184000,0.00012000,-0.00012000,0,0.753000,0.013000,-0.014000,0,12.420,0.258,-0.258,0,1.108,0.023,-0.023,0,1678.14240,69.92260,-69.92260,0,5.28000,0.22000,-0.22000,0,Mass,0.401000,0.013000,-0.014000,0,3.23,0.21,-0.18,0,388,6,-5,0,0,<a refstr=DALBA_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020arXiv201204676D/abstract target=ref>Dalba et al. 2020</a>,,6145.00,99.00,-80.00,0,1.29,0.03,-0.03,0,1.20,0.07,-0.06,0,0.119,0.080,-0.075,0,[Fe/H],4.29,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h30m30.60s,292.6274943,+37d51m36.60s,37.8601653,397.2920000,4.1220000,-4.0390000,11.7660000,0.0220000,-0.0220000,10.6880000,0.0180000,-0.0180000,11.8292000,0.0001660,-0.0001660,2021-01-05,2020-12,2021-01-11
HATS-66 b,HATS-66,1,1,1,Transit,2018,HATSouth,Published Confirmed,0,<a refstr=HARTMAN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157...55H/abstract target=ref>Hartman et al. 2019</a>,3.14143910,0.00000740,-0.00000740,0,0.047140,0.000250,-0.000250,0,15.816,0.942,-0.942,0,1.411,0.084,-0.084,0,1694.03390,216.12440,-216.12440,0,5.33000,0.68000,-0.68000,0,Mass,0.064000,,,0,2637.00,118.00,-113.00,0,1998,21,-21,0,0,<a refstr=HARTMAN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157...55H/abstract target=ref>Hartman et al. 2019</a>,,6626.00,35.00,-35.00,0,1.84,0.04,-0.04,0,1.41,0.02,-0.02,0,-0.017,0.043,-0.043,0,[Fe/H],4.06,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,06h45m34.75s,101.3948048,-33d52m54.09s,-33.8816918,1477.9800000,36.6000000,-34.9000000,14.2830000,0.1140000,-0.1140000,12.7610000,0.0260000,-0.0260000,14.0086000,0.0002630,-0.0002630,2019-01-15,2019-02,2019-01-17
HD 154672 b,HD 154672,1,1,1,Radial Velocity,2008,Las Campanas Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,163.94000000,0.01000000,-0.01000000,0,0.600000,0.020000,-0.020000,0,,,,,,,,,1706.74710,123.95370,-123.95370,0,5.37000,0.39000,-0.39000,0,Msini,0.610000,0.030000,-0.030000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5743.00,23.00,-23.00,0,1.32,0.02,-0.02,0,1.18,0.12,-0.12,0,0.250,,,0,[Fe/H],4.27,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,17h10m04.97s,257.5206970,-56d26m59.29s,-56.4498041,63.0484000,0.1947000,-0.1936000,8.2100000,0.0300000,-0.0300000,6.6120000,0.0230000,-0.0230000,8.0373200,0.0002470,-0.0002470,2018-09-04,2017-03,2018-09-06
TYC 3667-1280-1 b,TYC 3667-1280-1,1,1,1,Radial Velocity,2016,McDonald Observatory,Published Confirmed,0,<a refstr=NIEDZIELSKI_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...589L...1N/abstract target=ref>Niedzielski et al. 2016</a>,26.46800000,0.00500000,-0.00500000,0,0.210000,0.010000,-0.010000,0,,,,,,,,,1716.28200,127.13200,-127.13200,0,5.40000,0.40000,-0.40000,0,Msini,0.036000,0.043000,-0.014000,0,,,,,1350,100,-100,0,0,<a refstr=NIEDZIELSKI_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...589L...1N/abstract target=ref>Niedzielski et al. 2016</a>,,5130.00,24.00,-24.00,0,6.26,0.86,-0.86,0,1.87,0.17,-0.17,0,-0.080,0.050,-0.050,0,[Fe/H],3.11,0.09,-0.09,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,00h51m33.02s,12.8875757,+58d25m34.13s,58.4261485,477.5160000,9.2365000,-9.2365000,9.8560000,0.0040000,-0.0040000,7.1000000,0.0170000,-0.0170000,9.4232100,0.0004260,-0.0004260,2016-03-29,2016-05,2016-03-31
Kepler-432 b,Kepler-432,1,2,2,Transit,2015,Kepler,Published Confirmed,0,<a refstr=QUINN_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015ApJ...803...49Q/abstract target=ref>Quinn et al. 2015</a>,52.50112900,0.00006700,-0.00005300,0,0.301000,0.016000,-0.011000,0,12.834,0.404,-0.437,0,1.145,0.036,-0.039,0,1719.46030,101.70560,-57.20940,0,5.41000,0.32000,-0.18000,0,Mass,0.513400,0.009800,-0.008900,0,,,,,,,,,0,<a refstr=QUINN_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015ApJ...803...49Q/abstract target=ref>Quinn et al. 2015</a>,,4995.00,78.00,-78.00,0,4.06,0.12,-0.08,0,1.32,0.10,-0.07,0,-0.070,0.100,-0.100,0,[m/H],3.35,0.01,-0.01,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h33m07.74s,293.2822344,+48d17m09.30s,48.2859173,848.0230000,20.1675000,-20.1675000,12.3980000,0.0570000,-0.0570000,10.1210000,0.0170000,-0.0170000,12.1822000,0.0001620,-0.0001620,2015-04-30,2015-04,2015-04-30
TOI-172 b,TOI-172,1,1,1,Transit,2019,Transiting Exoplanet Survey Satellite (TESS),Published Confirmed,0,<a refstr=RODRIGUEZ_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..191R/abstract target=ref>Rodriguez et al. 2019</a>,9.47725000,0.00064000,-0.00079000,0,0.091400,0.001700,-0.001700,0,10.817,0.359,-0.325,0,0.965,0.032,-0.029,0,1722.63860,69.92260,-63.56600,0,5.42000,0.22000,-0.20000,0,Mass,0.380600,0.009300,-0.009000,0,299.00,19.00,-16.00,0,1198,18,-17,0,0,<a refstr=RODRIGUEZ_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..191R/abstract target=ref>Rodriguez et al. 2019</a>,,5645.00,50.00,-50.00,0,1.78,0.05,-0.04,0,1.13,0.07,-0.06,0,0.148,0.079,-0.080,0,[Fe/H],3.99,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,21h06m31.65s,316.6318791,-26d41m34.32s,-26.6928654,342.8310000,7.3710000,-7.0710000,11.2990000,0.0200000,-0.0200000,9.7220000,0.0210000,-0.0210000,11.1927000,0.0006230,-0.0006230,2019-03-29,2019-05,2019-03-28
HD 72892 b,HD 72892,1,1,1,Radial Velocity,2016,Multiple Observatories,Published Confirmed,0,<a refstr=JENKINS_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017MNRAS.466..443J/abstract target=ref>Jenkins et al. 2017</a>,39.47500000,0.00400000,-0.00400000,0,0.228000,0.008000,-0.008000,0,,,,,,,,,1732.17350,117.59710,-117.59710,0,5.45000,0.37000,-0.37000,0,Msini,0.423000,0.006000,-0.006000,0,,,,,,,,,0,<a refstr=JENKINS_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017MNRAS.466..443J/abstract target=ref>Jenkins et al. 2017</a>,G5 V,5688.00,100.00,-100.00,0,1.22,0.06,-0.06,0,1.02,0.05,-0.05,0,0.250,0.100,-0.100,0,[Fe/H],4.27,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,08h34m52.69s,128.7195554,-14d27m26.75s,-14.4574311,69.7311000,0.1871000,-0.1862000,8.8300000,0.0300000,-0.0300000,7.2160000,0.0200000,-0.0200000,8.6469000,0.0002010,-0.0002010,2016-11-09,2017-04,2016-11-10
HD 5583 b,HD 5583,1,1,1,Radial Velocity,2016,Roque de los Muchachos Observatory,Published Confirmed,0,<a refstr=NIEDZIELSKI_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...588A..62N/abstract target=ref>Niedzielski et al. 2016</a>,139.35000000,0.21000000,-0.22000000,0,0.530000,0.020000,-0.020000,0,,,,,,,,,1837.05740,168.44990,-168.44990,0,5.78000,0.53000,-0.53000,0,Msini,0.076000,0.070000,-0.023000,0,,,,,,,,,0,<a refstr=NIEDZIELSKI_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...588A..62N/abstract target=ref>Niedzielski et al. 2016</a>,,4830.00,45.00,-45.00,0,9.09,1.50,-1.50,0,1.01,0.10,-0.10,0,-0.500,0.180,-0.180,0,[Fe/H],2.53,0.14,-0.14,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,00h57m56.87s,14.4869460,+34d59m07.19s,34.9853306,219.2160000,3.4830000,-3.3780000,7.6040000,0.0020000,-0.0020000,5.2210000,0.0200000,-0.0200000,7.3076900,0.0003300,-0.0003300,2016-02-03,2016-04,2016-02-04
Kepler-1658 b,Kepler-1658,1,1,1,Transit,2019,Kepler,Published Confirmed,0,<a refstr=CHONTOS_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..192C/abstract target=ref>Chontos et al. 2019</a>,3.84937278,0.00000080,-0.00000080,0,0.054400,0.000700,-0.000700,0,11.994,0.560,-0.560,0,1.070,0.050,-0.050,0,1868.84040,149.38010,-146.20180,0,5.88000,0.47000,-0.46000,0,Mass,0.062800,0.019700,-0.018500,0,,,,,,,,,0,<a refstr=CHONTOS_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..192C/abstract target=ref>Chontos et al. 2019</a>,,6216.00,78.00,-78.00,0,2.89,0.13,-0.11,0,1.45,0.06,-0.06,0,-0.180,0.100,-0.100,0,[m/H],3.67,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h37m25.57s,294.3565559,+38d56m50.43s,38.9473424,788.2380000,17.4340000,-16.7070000,11.6200000,0.0160000,-0.0160000,10.1950000,0.0230000,-0.0230000,11.4200000,0.0005680,-0.0005680,2019-03-11,2019-05,2019-03-14
WASP-89 b,WASP-89,1,1,1,Transit,2015,SuperWASP,Published Confirmed,0,<a refstr=HELLIER_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015AJ....150...18H/abstract target=ref>Hellier et al. 2015</a>,3.35642270,0.00000250,-0.00000250,0,0.042700,0.001200,-0.001200,0,11.657,0.448,-0.448,0,1.040,0.040,-0.040,0,1875.19700,127.13200,-127.13200,0,5.90000,0.40000,-0.40000,0,Mass,0.193000,0.009000,-0.009000,0,,,,,1120,20,-20,0,0,<a refstr=HELLIER_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015AJ....150...18H/abstract target=ref>Hellier et al. 2015</a>,K3,5130.00,90.00,-90.00,0,0.88,0.03,-0.03,0,0.92,0.08,-0.08,0,0.150,0.140,-0.140,0,[Fe/H],4.51,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,20h55m36.01s,313.9000261,-18d58m17.07s,-18.9714084,290.9460000,2.6920000,-2.6450000,13.2100000,0.1030000,-0.1030000,11.0040000,0.0210000,-0.0210000,12.9890000,0.0005280,-0.0005280,2015-07-08,2015-07,2015-07-09
Kepler-46 b,Kepler-46,1,1,3,Transit,2012,Kepler,Published Confirmed,0,<a refstr=NESVORNY_ET_AL__2012 href=https://ui.adsabs.harvard.edu/abs/2012Sci...336.1133N/abstract target=ref> Nesvorn&yacute; et al. 2012 </a>,33.60134000,0.00021000,-0.00020000,0,0.196800,0.002900,-0.002800,0,9.057,0.471,-0.482,0,0.808,0.042,-0.043,0,1907.00000,,,1,6.00000,,,1,Mass,0.010000,0.010000,-0.010000,0,,,,,543,16,-16,0,1,<a refstr=NESVORNY_ET_AL__2012 href=https://ui.adsabs.harvard.edu/abs/2012Sci...336.1133N/abstract target=ref> Nesvorn&yacute; et al. 2012 </a>,,5155.00,105.00,-105.00,0,0.94,0.04,-0.04,0,0.90,0.04,-0.04,0,0.410,0.100,-0.100,0,[M/H],4.45,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h17m04.50s,289.2687388,+42d36m15.05s,42.6041819,777.0600000,17.2090000,-16.4930000,15.3120000,0.1140000,-0.1140000,13.3470000,0.0280000,-0.0280000,15.2548000,0.0004330,-0.0004330,2014-05-14,2012-06,2014-05-14
HD 145377 b,HD 145377,1,1,1,Radial Velocity,2008,La Silla Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,103.95000000,0.13000000,-0.13000000,0,0.450000,0.010000,-0.010000,0,,,,,,,,,1913.33660,152.55840,-152.55840,0,6.02000,0.48000,-0.48000,0,Msini,0.310000,0.020000,-0.020000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,6014.00,20.00,-20.00,0,1.05,0.02,-0.02,0,1.20,0.14,-0.14,0,0.110,,,0,[Fe/H],4.47,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,16h11m36.47s,242.9019658,-27d04m41.23s,-27.0781199,53.4884000,0.1440000,-0.1431000,9.2360000,0.0460000,-0.0460000,6.7060000,0.0180000,-0.0180000,7.9699900,0.0002220,-0.0002220,2018-09-04,2017-03,2018-09-06
TYC 0434-04538-1 b,TYC 0434-04538-1,1,1,1,Radial Velocity,2021,Multiple Observatories,Published Confirmed,0,<a refstr=NIEDZIELSKI_ET_AL__2021 href=https://ui.adsabs.harvard.edu/abs/2021arXiv210110410N/abstract target=ref>Niedzielski et al. 2021</a>,193.20000000,0.40000000,-0.40000000,0,0.660000,0.040000,-0.040000,0,,,,,,,,,1938.76300,222.48100,-222.48100,0,6.10000,0.70000,-0.70000,0,Msini,0.080000,0.050000,-0.030000,0,,,,,,,,,0,<a refstr=NIEDZIELSKI_ET_AL__2021 href=https://ui.adsabs.harvard.edu/abs/2021arXiv210110410N/abstract target=ref>Niedzielski et al. 2021</a>,,4679.00,10.00,-10.00,0,9.99,1.60,-1.60,0,1.04,0.15,-0.15,0,-0.380,0.060,-0.060,0,[Fe/H],2.49,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,18h05m21.52s,271.3396528,+02d03m44.20s,2.0622774,613.4220000,24.3205000,-24.3205000,10.2470000,0.0140000,-0.0140000,7.4130000,0.0270000,-0.0270000,9.9236900,0.0003480,-0.0003480,2021-02-05,2021-01,2021-02-11
TOI-628 b,TOI-628,1,1,1,Transit,2021,Transiting Exoplanet Survey Satellite (TESS),Published Confirmed,0,<a refstr=RODRIGUEZ_ET_AL__2021 href=https://ui.adsabs.harvard.edu/abs/2021arXiv210101726R/abstract target=ref>Rodriguez et al. 2021</a>,3.40956750,0.00000700,-0.00000690,0,0.048600,0.000800,-0.000940,0,11.882,0.460,-0.381,0,1.060,0.041,-0.034,0,2011.86390,92.17070,-98.52730,0,6.33000,0.29000,-0.31000,0,Mass,0.072000,0.021000,-0.023000,0,,,,,1586,52,-40,0,0,<a refstr=RODRIGUEZ_ET_AL__2021 href=https://ui.adsabs.harvard.edu/abs/2021arXiv210101726R/abstract target=ref>Rodriguez et al. 2021</a>,,6250.00,220.00,-190.00,0,1.34,0.05,-0.04,0,1.31,0.07,-0.07,0,0.258,0.078,-0.080,0,[Fe/H],4.30,0.03,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,06h37m03.13s,99.2630608,+01d46m03.18s,1.7675497,178.6800000,3.0400000,-2.9420000,10.1120000,0.0060000,-0.0060000,8.8110000,0.0190000,-0.0190000,10.0579000,0.0004940,-0.0004940,2021-02-25,2021-01,2021-03-04
HD 1666 b,HD 1666,1,1,1,Radial Velocity,2015,Multiple Observatories,Published Confirmed,0,<a refstr=HARAKAWA_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015ApJ...806....5H/abstract target=ref>Harakawa et al. 2015</a>,270.00000000,0.80000000,-0.90000000,0,0.940000,0.010000,-0.020000,0,,,,,,,,,2040.00000,99.00000,-70.00000,0,6.43000,0.31000,-0.22000,0,Msini,0.630000,0.030000,-0.020000,0,,,,,,,,,0,<a refstr=HARAKAWA_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015ApJ...806....5H/abstract target=ref>Harakawa et al. 2015</a>,F7 V,6317.00,44.00,-44.00,0,1.93,0.49,-0.49,0,1.50,0.07,-0.07,0,0.370,0.040,-0.040,0,[Fe/H],4.06,0.06,-0.06,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,00h20m52.33s,5.2180424,-19d55m53.34s,-19.9314823,117.9080000,0.6870000,-0.6790000,8.1700000,0.0300000,-0.0300000,6.9640000,0.0230000,-0.0230000,8.0512100,0.0002780,-0.0002780,2015-04-01,2015-06,2015-04-01
HD 233604 b,HD 233604,1,1,1,Radial Velocity,2013,McDonald Observatory,Published Confirmed,0,<a refstr=NOWAK_ET_AL__2013 href=https://ui.adsabs.harvard.edu/abs/2013ApJ...770...53N/abstract target=ref> Nowak et al. 2013 </a>,192.00000000,0.22000000,-0.22000000,0,0.747000,,,0,,,,,,,,,2089.64400,,,0,6.57500,,,0,Msini,0.050000,0.030000,-0.030000,0,,,,,,,,,0,<a refstr=NOWAK_ET_AL__2013 href=https://ui.adsabs.harvard.edu/abs/2013ApJ...770...53N/abstract target=ref> Nowak et al. 2013 </a>,K5,4791.00,45.00,-45.00,0,10.90,0.60,-0.60,0,1.50,0.30,-0.30,0,-0.360,0.040,-0.040,0,[Fe/H],2.55,0.18,-0.18,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,09h09m48.84s,137.4535054,+53d34m05.53s,53.5682016,847.0580000,26.5990000,-26.5990000,10.2910000,0.0090000,-0.0090000,7.9790000,0.0210000,-0.0210000,10.1054000,0.0003570,-0.0003570,2014-05-14,2013-06,2014-05-14
NGC 2682 Sand 364 b,NGC 2682 Sand 364,1,1,1,Radial Velocity,2014,Multiple Observatories,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,121.71000000,0.31000000,-0.31000000,0,0.530000,0.010000,-0.010000,0,,,,,,,,,2126.28270,2580.77960,-2580.77960,0,6.69000,8.12000,-8.12000,0,Msini,0.350000,0.080000,-0.080000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,4284.00,9.00,-9.00,0,39.59,35.82,-35.82,0,9.06,16.45,-16.45,0,-0.020,,,0,[Fe/H],2.20,0.06,-0.06,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,08h49m56.81s,132.4866957,+11d41m32.94s,11.6924845,817.1920000,39.5530000,-36.1280000,9.6160000,0.0180000,-0.0180000,6.6930000,9.9950000,-9.9950000,9.4037400,0.0002930,-0.0002930,2018-09-04,2017-03,2018-09-06
HD 59686 A b,HD 59686 A,1,2,1,Radial Velocity,2016,Lick Observatory,Published Confirmed,0,<a refstr=ORTIZ_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...595A..55O/abstract target=ref>Ortiz et al. 2016</a>,299.36000000,0.26000000,-0.31000000,0,1.086000,0.000600,-0.000700,0,,,,,,,,,2199.38360,57.20940,-76.27920,0,6.92000,0.18000,-0.24000,0,Msini,0.050000,0.030000,-0.020000,0,,,,,,,,,0,<a refstr=ORTIZ_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016A&A...595A..55O/abstract target=ref>Ortiz et al. 2016</a>,K2 III,4658.00,24.00,-24.00,0,13.20,0.30,-0.30,0,1.90,0.20,-0.20,0,0.150,0.100,-0.100,0,[Fe/H],2.49,0.05,-0.05,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,07h31m48.45s,112.9518629,+17d05m08.59s,17.0857195,89.2721000,0.7315500,-0.7315500,5.4429900,0.0230000,-0.0230000,2.9220000,0.3000000,-0.3000000,5.1322800,0.0035591,-0.0035591,2016-08-10,2016-10,2016-08-12
4 UMa b,4 UMa,1,1,1,Radial Velocity,2006,Thueringer Landessternwarte Tautenburg,Published Confirmed,0,<a refstr=DOLLINGER_ET_AL__2007 href=https://ui.adsabs.harvard.edu/abs/2007A&A...472..649D/abstract target=ref> Dollinger et al. 2007 </a>,269.30000000,1.96000000,-1.96000000,0,0.870000,0.040000,-0.040000,0,,,,,,,,,2256.50000,508.50000,-508.50000,0,7.10000,1.60000,-1.60000,0,Msini,0.432000,0.024000,-0.024000,0,,,,,,,,,0,<a refstr=DOLLINGER_ET_AL__2007 href=https://ui.adsabs.harvard.edu/abs/2007A&A...472..649D/abstract target=ref> Dollinger et al. 2007 </a>,K1 III,4415.00,70.00,-70.00,0,18.11,1.47,-1.47,0,1.23,0.15,-0.15,0,-0.250,0.040,-0.040,0,[Fe/H],1.80,0.15,-0.15,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,08h40m12.67s,130.0528099,+64d19m40.98s,64.3280504,73.4603000,1.1860500,-1.1860500,4.5801000,0.0230000,-0.0230000,1.7340000,0.2180000,-0.2180000,4.2377300,0.0047288,-0.0047288,2014-05-14,2007-09,2014-05-14
HAT-P-20 b,HAT-P-20,1,1,1,Transit,2010,HATNet,Published Confirmed,0,<a refstr=BAKOS_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010arXiv1008.3388B/abstract target=ref> Bakos et al. 2010 </a>,2.87531700,0.00000400,-0.00000400,0,0.036100,0.000500,-0.000500,0,9.718,0.370,-0.370,0,0.867,0.033,-0.033,0,2302.89900,59.43200,-59.43200,0,7.24600,0.18700,-0.18700,0,Mass,0.015000,0.005000,-0.005000,0,,,,,970,23,-23,0,0,<a refstr=BAKOS_ET_AL__2010 href=https://ui.adsabs.harvard.edu/abs/2010arXiv1008.3388B/abstract target=ref> Bakos et al. 2010 </a>,K3,4595.00,80.00,-80.00,0,0.69,0.02,-0.02,0,0.76,0.03,-0.03,0,0.350,0.080,-0.080,0,[Fe/H],4.63,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,07h27m39.94s,111.9164295,+24d20m10.03s,24.3361185,71.0374000,0.1994000,-0.1983000,11.2310000,0.0230000,-0.0230000,8.6010000,0.0190000,-0.0190000,10.9903000,0.0011760,-0.0011760,2014-05-14,2011-12,2014-05-14
XO-3 b,XO-3,1,1,1,Transit,2007,XO,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,3.19154000,0.00014000,-0.00014000,0,,,,,15.805,1.345,-1.345,0,1.410,0.120,-0.120,0,2316.98070,378.21770,-378.21770,0,7.29000,1.19000,-1.19000,0,Mass,0.290000,0.000000,0.000000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,6429.00,50.00,-50.00,0,1.54,0.11,-0.11,0,0.58,0.14,-0.14,0,-0.180,,,0,[Fe/H],3.95,0.06,-0.06,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,04h21m52.70s,65.4695814,+57d49m01.95s,57.8172095,213.0530000,2.7240000,-2.6580000,9.8540000,0.0040000,-0.0040000,8.7910000,0.0190000,-0.0190000,9.7388900,0.0002580,-0.0002580,2018-04-25,2017-03,2018-04-26
70 Vir b,70 Vir,1,1,1,Radial Velocity,1996,Lick Observatory,Published Confirmed,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,116.68800000,0.00540000,-0.00540000,0,0.481000,0.022000,-0.022000,0,,,,,,,,,2357.02728,18.11631,-18.11631,0,7.41600,0.05700,-0.05700,0,Msini,0.398800,0.001900,-0.001900,0,,,,,,,,,0,<a refstr=LUHN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157..149L/abstract target=ref>Luhn et al. 2019</a>,,5495.00,,,0,1.89,,,0,1.09,,,0,,,,,,3.95,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,13h28m25.56s,202.1064898,+13d46m34.71s,13.7763085,17.9011000,0.0560000,-0.0557000,4.9680800,0.0230000,-0.0230000,3.5000000,0.2940000,-0.2940000,4.7617800,0.0044158,-0.0044158,2018-12-03,2019-04,2018-12-06
HD 5891 b,HD 5891,1,1,1,Radial Velocity,2011,W. M. Keck Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,177.11000000,0.32000000,-0.32000000,0,0.640000,0.040000,-0.040000,0,,,,,,,,,2425.04290,454.49690,-454.49690,0,7.63000,1.43000,-1.43000,0,Msini,0.070000,0.020000,-0.020000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,4673.00,123.00,-123.00,0,10.64,0.99,-0.99,0,1.93,0.54,-0.54,0,-0.370,,,0,[Fe/H],2.67,0.09,-0.09,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,01h00m33.20s,15.1383168,+20d17m32.33s,20.2923139,283.5020000,4.8630000,-4.8630000,8.0900000,0.0300000,-0.0300000,5.6210000,0.0160000,-0.0160000,7.7982500,0.0003160,-0.0003160,2018-09-04,2017-03,2018-09-06
HD 168443 b,HD 168443,1,1,2,Radial Velocity,1998,W. M. Keck Observatory,Published Confirmed,0,<a refstr=PILYAVSKY_ET_AL__2011 href=https://ui.adsabs.harvard.edu/abs/2011ApJ...743..162P/abstract target=ref> Pilyavsky et al. 2011 </a>,58.11247000,0.00030000,-0.00030000,0,0.293100,0.001810,,0,,,,,,,,,2434.15700,30.98700,-30.98700,0,7.65900,0.09750,-0.09750,0,Msini,0.528830,0.001030,-0.001030,0,,,,,,,,,0,<a refstr=PILYAVSKY_ET_AL__2011 href=https://ui.adsabs.harvard.edu/abs/2011ApJ...743..162P/abstract target=ref> Pilyavsky et al. 2011 </a>,G5,5491.00,44.00,-44.00,0,1.51,0.06,-0.06,0,0.99,0.02,-0.02,0,0.040,0.030,-0.030,0,[Fe/H],4.07,0.06,-0.06,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,18h20m03.84s,275.0159879,-09d35m48.09s,-9.5966905,39.6245000,0.1224000,-0.1217000,6.9212200,0.0230000,-0.0230000,5.2110000,0.0150000,-0.0150000,6.7316600,0.0003270,-0.0003270,2014-06-25,2011-12,2014-06-25
KIC 5095269 b,KIC 5095269,1,2,1,Eclipse Timing Variations,2017,Kepler,Published Confirmed,0,<a refstr=GETLEY_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017MNRAS.468.2932G/abstract target=ref>Getley et al. 2017</a>,237.68977000,0.08237000,-0.08237000,0,0.800000,0.005000,-0.005000,0,,,,,,,,,2445.06619,17.16282,-17.16282,0,7.69300,0.05400,-0.05400,0,Mass,0.060300,0.002100,-0.002100,0,,,,,,,,,0,<a refstr=GETLEY_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017MNRAS.468.2932G/abstract target=ref>Getley et al. 2017</a>,F7 V,,,,,,,,,1.21,,,0,,,,,,,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h22m12.47s,290.5519537,+40d14m06.16s,40.2350445,1188.5400000,21.1200000,-21.1200000,13.5950000,0.1030000,-0.1030000,12.2150000,0.0240000,-0.0240000,13.4394000,0.0002150,-0.0002150,2019-12-02,2017-07,2019-12-05
HD 178911 B b,HD 178911 B,1,3,1,Radial Velocity,2001,W. M. Keck Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,71.48400000,0.02000000,-0.02000000,0,0.340000,0.010000,-0.010000,0,,,,,,,,,2552.17490,797.75330,-797.75330,0,8.03000,2.51000,-2.51000,0,Msini,0.110000,0.000000,0.000000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5588.00,115.00,-115.00,0,1.08,0.05,-0.05,0,1.24,0.58,-0.58,0,0.240,,,0,[Fe/H],4.46,0.20,-0.20,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h09m03.17s,287.2632091,+34d36m02.51s,34.6006972,40.9727000,0.0464000,-0.0462000,7.9700000,0.0300000,-0.0300000,6.3750000,0.0230000,-0.0230000,7.8670500,0.0002580,-0.0002580,2018-09-04,2017-03,2018-09-06
HIP 105854 b,HIP 105854,1,1,1,Radial Velocity,2014,Multiple Observatories,Published Confirmed,0,<a refstr=JONES_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014A&A...566A.113J/abstract target=ref> Jones et al. 2014</a>,184.20000000,0.50000000,-0.50000000,0,0.810000,0.030000,-0.030000,0,,,,,,,,,2606.10000,63.60000,-63.60000,0,8.20000,0.20000,-0.20000,0,Msini,0.020000,0.030000,-0.030000,0,,,,,,,,,0,<a refstr=JONES_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014A&A...566A.113J/abstract target=ref> Jones et al. 2014</a>,K2 III,4780.00,100.00,-100.00,0,,,,,2.10,0.10,-0.10,0,0.310,0.180,-0.180,0,[Fe/H],2.94,0.20,-0.20,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,21h26m23.09s,321.5962275,-37d49m46.12s,-37.8294782,78.6381000,0.7437000,-0.7437000,5.6400000,0.0300000,-0.0300000,2.9940000,0.2320000,-0.2320000,5.2861400,0.0022738,-0.0022738,2014-06-11,2014-06,2014-06-11
HD 104985 b,HD 104985,1,1,1,Radial Velocity,2003,Okayama Astrophysical Observatory,Published Confirmed,0,<a refstr=SATO_ET_AL__2008 href=https://ui.adsabs.harvard.edu/abs/2008PASJ...60..539S/abstract target=ref> Sato et al. 2008 </a>,199.50500000,0.08500000,-0.08500000,0,0.950000,,,0,,,,,,,,,2637.90000,,,0,8.30000,,,0,Msini,0.090000,0.009000,-0.009000,0,,,,,,,,,0,<a refstr=SATO_ET_AL__2008 href=https://ui.adsabs.harvard.edu/abs/2008PASJ...60..539S/abstract target=ref> Sato et al. 2008 </a>,G9 III,4877.00,,,0,11.00,,,0,2.30,,,0,-0.150,,,0,[Fe/H],2.85,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,12h05m15.79s,181.3157854,+76d54m19.21s,76.9053359,100.5760000,0.7190000,-0.7190000,5.7938900,0.0230000,-0.0230000,3.2740000,0.3040000,-0.3040000,5.4969800,0.0018904,-0.0018904,2014-05-14,2008-06,2014-05-14
HD 89744 b,HD 89744,1,2,1,Radial Velocity,1999,Fred Lawrence Whipple Observatory,Published Confirmed,0,<a refstr=WITTENMYER_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019MNRAS.484.5859W/abstract target=ref>Wittenmyer et al. 2019</a>,256.78000000,0.02000000,-0.02000000,0,0.917000,0.009000,-0.009000,0,,,,,,,,,2653.88050,57.20940,-57.20940,0,8.35000,0.18000,-0.18000,0,Msini,0.677000,0.003000,-0.003000,0,,,,,,,,,0,<a refstr=WITTENMYER_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019MNRAS.484.5859W/abstract target=ref>Wittenmyer et al. 2019</a>,,6291.00,,,0,,,,,1.86,,,0,,,,,,4.07,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,10h22m10.40s,155.5433193,+41d13m44.17s,41.2289354,38.6364000,0.1080000,-0.1074000,5.7346900,0.0230000,-0.0230000,4.4540000,0.0210000,-0.0210000,5.6055100,0.0011839,-0.0011839,2019-03-11,2019-04,2019-03-14
Kepler-14 b,Kepler-14,1,2,1,Transit,2011,Kepler,Published Confirmed,0,<a refstr=BUCHHAVE_ET_AL__2011 href=https://ui.adsabs.harvard.edu/abs/2011ApJS..197....3B/abstract target=ref> Buchhave et al. 2011 </a>,6.79012300,0.00000430,-0.00000430,0,,,,,12.733,0.818,-0.605,0,1.136,0.073,-0.054,0,2669.66000,111.24000,-108.06000,0,8.40000,0.35000,-0.34000,0,Mass,0.035000,0.020000,-0.020000,0,,,,,,,,,0,<a refstr=BUCHHAVE_ET_AL__2011 href=https://ui.adsabs.harvard.edu/abs/2011ApJS..197....3B/abstract target=ref> Buchhave et al. 2011 </a>,,6395.00,60.00,-60.00,0,2.05,0.11,-0.08,0,1.51,0.04,-0.04,0,0.120,0.060,-0.060,0,[Fe/H],3.99,0.03,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h10m50.12s,287.7088140,+47d19m58.98s,47.3330500,,,,12.0030000,0.0270000,-0.0270000,10.9880000,0.0110000,-0.0110000,,,,2014-05-14,2011-11,2014-05-14
WASP-150 b,WASP-150,1,1,1,Transit,2020,SuperWASP-North,Published Confirmed,0,<a refstr=COOKE_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020AJ....159..255C/abstract target=ref>Cooke et al. 2020</a>,5.64420700,0.00000300,-0.00000400,0,0.069400,0.001100,-0.000800,0,11.994,0.269,-0.280,0,1.070,0.024,-0.025,0,2688.84180,88.99240,-63.56600,0,8.46000,0.28000,-0.20000,0,Mass,0.377500,0.003800,-0.002900,0,,,,,1460,11,-11,0,0,<a refstr=COOKE_ET_AL__2020 href=https://ui.adsabs.harvard.edu/abs/2020AJ....159..255C/abstract target=ref>Cooke et al. 2020</a>,F8,6218.00,49.00,-45.00,0,1.65,0.02,-0.03,0,1.39,0.07,-0.05,0,0.156,0.100,-0.089,0,[Fe/H],4.15,0.03,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,17h37m03.12s,264.2630197,+53d01m16.59s,53.0212751,527.9950000,5.8170000,-5.6940000,12.0260000,0.0280000,-0.0280000,10.7470000,0.0210000,-0.0210000,11.9151000,0.0001890,-0.0001890,2020-05-15,2020-06,2020-05-21
HAT-P-2 b,HAT-P-2,1,1,1,Transit,2007,HATNet,Published Confirmed,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,5.63351580,0.00000360,-0.00000360,0,0.068140,0.000510,-0.000510,0,,,,,,,,,2739.69460,54.03110,-54.03110,0,8.62000,0.17000,-0.17000,0,Msini,0.517200,0.001900,-0.001900,0,,,,,,,,,0,<a refstr=MENT_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018AJ....156..213M/abstract target=ref>Ment et al. 2018</a>,F8,6380.00,,,0,1.39,0.09,-0.09,0,1.33,0.03,-0.03,0,0.180,,,0,[Fe/H],,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,16h20m36.34s,245.1514324,+41d02m52.66s,41.0479601,127.7740000,0.4250000,-0.4230000,8.7200000,0.0300000,-0.0300000,7.6030000,0.0200000,-0.0200000,8.5984200,0.0002500,-0.0002500,2018-09-25,2018-11,2018-09-27
WASP-14 b,WASP-14,1,3,1,Transit,2008,SuperWASP,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,2.24375000,0.00001000,-0.00001000,0,,,,,15.468,0.897,-0.897,0,1.380,0.080,-0.080,0,2809.61720,444.96200,-444.96200,0,8.84000,1.40000,-1.40000,0,Mass,0.090000,0.000000,0.000000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,6475.00,100.00,-100.00,0,1.40,0.08,-0.08,0,1.62,0.39,-0.39,0,0.000,,,0,[Fe/H],4.07,0.20,-0.20,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,14h33m06.39s,218.2766247,+21d53m40.87s,21.8946875,161.9970000,0.8100000,-0.8020000,9.7450000,0.0040000,-0.0040000,8.6210000,0.0190000,-0.0190000,9.6464700,0.0003450,-0.0003450,2018-04-25,2017-03,2018-04-26
HIP 63242 b,HIP 63242,1,1,1,Radial Velocity,2013,Multiple Observatories,Published Confirmed,0,<a refstr=JONES_ET_AL__2013 href=https://ui.adsabs.harvard.edu/abs/2013A%26A...556A..78J/abstract target=ref> Jones et al. 2013 </a>,124.60000000,,,0,0.565000,,,0,,,,,,,,,2917.56000,,,0,9.18000,,,0,Msini,0.230000,,,0,,,,,,,,,0,<a refstr=JONES_ET_AL__2013 href=https://ui.adsabs.harvard.edu/abs/2013A%26A...556A..78J/abstract target=ref> Jones et al. 2013 </a>,G8,4830.00,100.00,-100.00,0,,,,,1.54,0.05,-0.05,0,-0.310,0.090,-0.090,0,[Fe/H],2.53,0.20,-0.20,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,12h57m31.80s,194.3824825,-65d38m46.77s,-65.6463263,156.4560000,0.6995000,-0.6995000,6.8600000,0.0300000,-0.0300000,4.4060000,0.0160000,-0.0160000,6.5645300,0.0001900,-0.0001900,2014-05-14,2013-08,2014-05-14
KOI-13 b,KOI-13,1,3,1,Transit,2011,Kepler,Published Confirmed,0,<a refstr=ESTEVES_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015ApJ...804..150E/abstract target=ref>Esteves et al. 2015</a>,1.76358800,0.00000100,-0.00000100,0,0.036410,0.000870,-0.000870,0,16.948,0.392,-0.392,0,1.512,0.035,-0.035,0,2949.46240,50.85280,-50.85280,0,9.28000,0.16000,-0.16000,0,Mass,0.000640,0.000120,-0.000160,0,,,,,2550,80,-80,0,1,<a refstr=ESTEVES_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015ApJ...804..150E/abstract target=ref>Esteves et al. 2015</a>,,7650.00,250.00,-250.00,0,1.74,0.04,-0.04,0,1.72,0.10,-0.10,0,0.200,0.200,-0.200,0,[Fe/H],4.20,0.50,-0.50,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h07m53.13s,286.9713876,+46d52m05.69s,46.8682463,519.0960000,30.7030000,-27.5060000,9.7910000,0.0230000,-0.0230000,9.4250000,0.0140000,-0.0140000,10.3678000,0.0012250,-0.0012250,2015-10-07,2015-05,2015-10-15
HATS-41 b,HATS-41,1,1,1,Transit,2018,HATSouth,Published Confirmed,0,<a refstr=BENTO_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018MNRAS.477.3406B/abstract target=ref>Bento et al. 2018</a>,4.19364900,0.00001300,-0.00001300,0,0.058300,0.001500,-0.001000,0,14.908,3.251,-2.242,0,1.330,0.290,-0.200,0,3082.95100,508.52800,-508.52800,0,9.70000,1.60000,-1.60000,0,Mass,0.380000,0.110000,-0.110000,0,,,,,1710,170,-120,0,0,<a refstr=BENTO_ET_AL__2018 href=https://ui.adsabs.harvard.edu/abs/2018MNRAS.477.3406B/abstract target=ref>Bento et al. 2018</a>,,6424.00,91.00,-91.00,0,1.71,0.36,-0.24,0,1.50,0.12,-0.08,0,0.470,0.041,-0.041,0,[Fe/H],4.14,0.11,-0.11,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,06h54m04.17s,103.5173558,-27d03m01.50s,-27.0504156,737.6680000,14.2030000,-13.6850000,12.6780000,0.0690000,-0.0690000,11.4980000,0.0230000,-0.0230000,12.5892000,0.0001770,-0.0001770,2018-04-09,2018-07,2018-04-12
HD 162020 b,HD 162020,1,1,1,Radial Velocity,2002,La Silla Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,8.42820000,0.00005600,-0.00005600,0,0.080000,0.000000,0.000000,0,,,,,,,,,3127.44720,874.03250,-874.03250,0,9.84000,2.75000,-2.75000,0,Msini,0.280000,0.000000,0.000000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,4723.00,71.00,-71.00,0,0.75,0.03,-0.03,0,0.42,0.18,-0.18,0,-0.100,,,0,[Fe/H],4.31,0.18,-0.18,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,17h50m38.38s,267.6599252,-40d19m06.47s,-40.3184646,30.8248000,0.0715000,-0.0712000,9.1000000,0.0300000,-0.0300000,6.5390000,0.0240000,-0.0240000,8.7594900,0.0004610,-0.0004610,2018-09-04,2017-03,2018-09-06
HD 156279 b,HD 156279,1,1,2,Radial Velocity,2011,Haute-Provence Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,131.05000000,0.54000000,-0.54000000,0,0.490000,0.010000,-0.010000,0,,,,,,,,,3140.16040,219.30270,-219.30270,0,9.88000,0.69000,-0.69000,0,Msini,0.710000,0.020000,-0.020000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5453.00,40.00,-40.00,0,0.95,0.02,-0.02,0,0.95,0.08,-0.08,0,0.140,,,0,[Fe/H],4.46,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,17h12m23.20s,258.0966686,+63d21m10.02s,63.3527828,36.1945000,0.0361000,-0.0359000,8.0700000,0.0300000,-0.0300000,6.2690000,0.0230000,-0.0230000,7.8656900,0.0004510,-0.0004510,2018-09-04,2017-03,2018-09-06
Kepler-75 b,Kepler-75,1,1,1,Transit,2013,Kepler,Published Confirmed,0,<a refstr=BONOMO_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...575A..85B/abstract target=ref>Bonomo et al. 2015</a>,8.88491160,0.00000340,-0.00000340,0,0.081800,0.001200,-0.001200,0,11.770,0.340,-0.340,0,1.050,0.030,-0.030,0,3209.90000,127.10000,-127.10000,0,10.10000,0.40000,-0.40000,0,Mass,0.570000,0.010000,-0.010000,0,,,,,767,16,-16,0,0,<a refstr=BONOMO_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015A&A...575A..85B/abstract target=ref>Bonomo et al. 2015</a>,K0 V,5200.00,100.00,-100.00,0,0.89,0.02,-0.02,0,0.91,0.04,-0.04,0,0.300,0.120,-0.120,0,[Fe/H],4.50,0.02,-0.02,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h24m33.03s,291.1376203,+36d34m38.44s,36.5773443,835.3560000,18.7610000,-17.9680000,15.4140000,0.0460000,-0.0460000,13.1180000,0.0290000,-0.0290000,15.1789000,0.0007260,-0.0007260,2015-01-29,2015-03,2015-01-29
HD 17092 b,HD 17092,1,1,1,Radial Velocity,2007,McDonald Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,359.89999000,2.40000000,-2.40000000,0,1.310000,0.060000,-0.060000,0,,,,,,,,,3219.61790,727.83070,-727.83070,0,10.13000,2.29000,-2.29000,0,Msini,0.170000,0.050000,-0.050000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,4326.00,148.00,-148.00,0,13.58,1.27,-1.27,0,6.73,2.24,-2.24,0,0.180,,,0,[Fe/H],3.00,0.12,-0.12,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,02h46m22.18s,41.5924261,+49d39m10.94s,49.6530375,228.4220000,2.7130000,-2.7130000,7.7320000,0.0020000,-0.0020000,4.8070000,0.0160000,-0.0160000,7.3399300,0.0002740,-0.0002740,2018-09-04,2017-03,2018-09-06
CoRoT-27 b,CoRoT-27,1,1,1,Transit,2014,CoRoT,Published Confirmed,0,<a refstr=PARVIAINEN_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014A%26A...562A.140P/abstract target=ref> Parviainen et al. 2014 </a>,3.57532000,0.00006000,-0.00006000,0,0.047600,0.006600,-0.006600,0,11.287,0.493,-0.493,0,1.007,0.044,-0.044,0,3302.11000,174.80000,-174.80000,0,10.39000,0.55000,-0.55000,0,Mass,0.065000,,,1,,,,,1500,130,-130,0,0,<a refstr=PARVIAINEN_ET_AL__2014 href=https://ui.adsabs.harvard.edu/abs/2014A%26A...562A.140P/abstract target=ref> Parviainen et al. 2014 </a>,G2,5900.00,120.00,-120.00,0,1.08,0.18,-0.06,0,1.05,0.11,-0.11,0,-0.100,0.100,-0.100,0,[M/H],4.40,0.10,-0.10,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,18h33m59.00s,278.4958319,+05d32m18.17s,5.5383811,1010.2800000,69.2600000,-61.0360000,15.7740000,0.1030000,-0.1030000,12.9850000,0.0330000,-0.0330000,15.3902000,0.0006150,-0.0006150,2014-05-14,2014-02,2014-05-14
HD 156846 b,HD 156846,1,2,1,Radial Velocity,2007,La Silla Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,359.51001000,0.09000000,-0.09000000,0,1.120000,0.020000,-0.020000,0,,,,,,,,,3391.24610,235.19420,-235.19420,0,10.67000,0.74000,-0.74000,0,Msini,0.850000,0.000000,0.000000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,6090.00,31.00,-31.00,0,1.90,0.04,-0.04,0,1.38,0.14,-0.14,0,0.150,,,0,[Fe/H],4.02,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,17h20m34.16s,260.1423366,-19d20m03.71s,-19.3343650,47.7332000,0.1170000,-0.1163000,6.5000000,0.0300000,-0.0300000,5.1490000,0.0170000,-0.0170000,6.3623000,0.0005555,-0.0005555,2018-09-04,2017-03,2018-09-06
HD 114762 b,HD 114762,1,2,1,Radial Velocity,1989,Oak Ridge Observatory,Published Confirmed,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,83.91510000,0.00300000,-0.00300000,0,0.360000,0.010000,-0.010000,0,,,,,,,,,3397.60270,177.98480,-177.98480,0,10.69000,0.56000,-0.56000,0,Msini,0.340000,0.000000,0.000000,0,,,,,,,,,0,<a refstr=STASSUN_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....153..136S/abstract target=ref>Stassun et al. 2017</a>,,5869.00,13.00,-13.00,0,1.20,0.02,-0.02,0,0.80,0.06,-0.06,0,-0.720,,,0,[Fe/H],4.18,0.03,-0.03,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,13h12m19.11s,198.0796310,+17d31m01.65s,17.5171240,40.1949000,0.4515000,-0.4417000,7.3000000,0.0300000,-0.0300000,5.8130000,0.0240000,-0.0240000,7.1395500,0.0002920,-0.0002920,2018-09-04,2017-03,2018-09-06
TYC 4282-00605-1 b,TYC 4282-00605-1,1,1,1,Radial Velocity,2017,Roque de los Muchachos Observatory,Published Confirmed,0,<a refstr=GONZ_AACUTE_LEZ__AACUTE_LVAREZ_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017A&A...606A..51G/abstract target=ref>Gonz&aacute;lez-&Aacute;lvarez et al. 2017</a>,101.54000000,0.05000000,-0.05000000,0,0.422000,0.009000,-0.009000,0,,,,,,,,,3426.20740,38.13960,-38.13960,0,10.78000,0.12000,-0.12000,0,Msini,0.280000,0.010000,-0.010000,0,,,,,,,,,0,<a refstr=GONZ_AACUTE_LEZ__AACUTE_LVAREZ_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017A&A...606A..51G/abstract target=ref>Gonz&aacute;lez-&Aacute;lvarez et al. 2017</a>,,4300.00,50.00,-50.00,0,16.21,4.01,-4.01,0,0.97,0.03,-0.03,0,-0.070,0.160,-0.160,0,[Fe/H],2.00,0.20,-0.20,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,22h55m29.30s,343.8721029,+62d14m21.09s,62.2391907,464.1280000,6.2950000,-6.1320000,10.4650000,0.0150000,-0.0150000,6.7780000,0.0210000,-0.0210000,9.9094600,0.0003970,-0.0003970,2017-06-27,2017-10,2017-06-29
CI Tau b,CI Tau,1,1,1,Radial Velocity,2019,Multiple Observatories,Published Confirmed,0,<a refstr=FLAGG_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019arXiv190602860F/abstract target=ref>Flagg et al. 2019</a>,8.98910000,0.02020000,-0.02020000,0,,,,,,,,,,,,,3686.82800,921.70700,-858.14100,0,11.60000,2.90000,-2.70000,0,Mass,0.250000,0.160000,-0.160000,0,,,,,,,,,0,<a refstr=FLAGG_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019arXiv190602860F/abstract target=ref>Flagg et al. 2019</a>,K7,,,,,,,,,0.90,0.02,-0.02,0,,,,,,,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,04h33m52.02s,68.4667685,+22d50m29.83s,22.8416192,157.9980000,1.1980000,-1.1800000,13.6420000,0.1720000,-0.1720000,7.7930000,0.0200000,-0.0200000,12.1454000,0.0118660,-0.0118660,2019-06-19,2019-06,2019-06-27
HD 87646 b,HD 87646,1,3,1,Radial Velocity,2016,Apache Point Observatory,Published Confirmed,0,<a refstr=MA_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..112M/abstract target=ref>Ma et al. 2016</a>,13.48100000,0.00100000,-0.00100000,0,0.117000,0.003000,-0.003000,0,,,,,,,,,3941.09200,222.48100,-222.48100,0,12.40000,0.70000,-0.70000,0,Msini,0.050000,0.020000,-0.020000,0,,,,,,,,,0,<a refstr=MA_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016AJ....152..112M/abstract target=ref>Ma et al. 2016</a>,G,5770.00,80.00,-80.00,0,1.55,0.22,-0.22,0,1.12,0.09,-0.09,0,-0.170,0.080,-0.080,0,[Fe/H],4.10,0.10,-0.10,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,10h06m40.69s,151.6695435,+17d53m41.93s,17.8949795,73.5835200,8.5549600,-8.5549600,8.0700000,0.0300000,-0.0300000,6.5360000,0.0180000,-0.0180000,7.9295000,0.0015050,-0.0015050,2016-08-17,2016-11,2016-08-18
HATS-70 b,HATS-70,1,1,1,Transit,2019,HATSouth,Published Confirmed,0,<a refstr=ZHOU_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157...31Z/abstract target=ref>Zhou et al. 2019</a>,1.88823780,0.00000150,-0.00000150,0,0.036320,0.000740,-0.000870,0,15.513,0.886,-0.829,0,1.384,0.079,-0.074,0,4100.00700,572.09400,-508.52800,0,12.90000,1.80000,-1.60000,0,Mass,0.180000,,,1,9110.00,170.00,-170.00,0,2730,140,-160,0,0,<a refstr=ZHOU_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....157...31Z/abstract target=ref>Zhou et al. 2019</a>,,7930.00,630.00,-820.00,0,1.88,0.06,-0.07,0,1.78,0.12,-0.12,0,0.041,0.095,-0.107,0,[Fe/H],4.17,0.04,-0.04,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,07h16m25.09s,109.1045212,-31d14m39.82s,-31.2443947,1458.8300000,68.6000000,-62.8100000,12.2270000,0.0350000,-0.0350000,12.0400000,0.0260000,-0.0260000,12.5860000,0.0002060,-0.0002060,2019-12-02,2019-01,2019-02-14


==> Data/TIC464300749.11_20200810_ASTEP-ANTARCTICA_Rc_measurements.csv <==
BJD,FLUX,ERRFLUX,AIRMASS,SKY
   9072.022381, 1.000409, 0.001389, 1.326,  176.
   9072.023593, 0.998462, 0.001084, 1.328,  172.
   9072.025705, 0.997826, 0.001089, 1.331,  169.
   9072.026918, 0.997625, 0.001089, 1.333,  171.
   9072.028130, 1.000262, 0.001093, 1.335,  175.
   9072.029342, 0.999136, 0.001092, 1.336,  176.
   9072.030553, 0.997885, 0.001092, 1.338,  179.
   9072.031764, 0.998581, 0.001089, 1.340,  176.
   9072.032976, 0.998466, 0.001092, 1.341,  175.
   9072.034186, 1.001082, 0.001092, 1.343,  175.
   9072.035398, 1.000394, 0.001093, 1.345,  176.
   9072.036609, 0.999239, 0.001094, 1.346,  177.
   9072.037820, 1.000715, 0.001094, 1.348,  179.
   9072.039032, 1.003052, 0.001102, 1.350,  183.
   9072.040243, 0.998755, 0.001093, 1.351,  183.
   9072.041455, 0.999346, 0.001094, 1.353,  181.
   9072.042666, 0.998798, 0.001095, 1.355,  183.
   9072.043881, 0.996079, 0.001092, 1.356,  186.
   9072.045096, 0.998598, 0.001094, 1.358,  187.
   9072.046307, 1.002382, 0.001099, 1.360,  186.
   9072.047517, 0.998926, 0.001093, 1.361,  186.
   9072.048731, 1.004187, 0.001098, 1.363,  186.
   9072.049942, 0.998812, 0.001095, 1.364,  185.
   9072.051154, 1.002681, 0.001100, 1.366,  185.
   9072.052363, 1.004445, 0.001098, 1.368,  185.
   9072.053575, 1.000518, 0.001099, 1.369,  185.
   9072.054787, 0.997341, 0.001100, 1.371,  183.
   9072.055996, 1.001110, 0.001099, 1.372,  182.
   9072.057208, 1.002681, 0.001102, 1.374,  183.
   9072.058418, 0.999150, 0.001098, 1.376,  181.
   9072.059630, 0.997362, 0.001095, 1.377,  178.
   9072.060841, 1.001291, 0.001103, 1.379,  178.
   9072.062053, 0.996906, 0.001098, 1.380,  175.
   9072.063265, 0.995426, 0.001089, 1.382,  172.
   9072.064477, 0.997149, 0.001091, 1.383,  171.
   9072.065690, 0.996720, 0.001093, 1.385,  168.
   9072.066902, 1.003948, 0.001096, 1.386,  167.
   9072.068119, 0.996618, 0.001095, 1.388,  167.
   9072.069335, 1.000209, 0.001098, 1.390,  167.
   9072.070551, 1.000287, 0.001090, 1.391,  165.
   9072.071763, 1.000603, 0.001088, 1.393,  161.
   9072.072975, 0.999109, 0.001084, 1.394,  158.
   9072.074192, 0.999303, 0.001084, 1.396,  157.
   9072.075404, 0.999755, 0.001083, 1.397,  157.
   9072.076616, 0.999273, 0.001082, 1.399,  155.
   9072.077833, 1.000994, 0.001086, 1.400,  155.
   9072.079046, 1.003758, 0.001088, 1.401,  152.
   9072.080258, 0.999494, 0.001088, 1.403,  150.
   9072.081470, 0.997921, 0.001079, 1.404,  149.
   9072.082683, 0.996363, 0.001077, 1.406,  147.
   9072.083897, 1.004521, 0.001081, 1.407,  147.
   9072.085109, 0.994264, 0.001075, 1.409,  147.
   9072.086326, 0.996185, 0.001078, 1.410,  146.
   9072.087542, 0.995549, 0.001079, 1.412,  146.
   9072.088754, 0.996231, 0.001086, 1.413,  143.
   9072.089967, 0.999239, 0.001088, 1.414,  140.
   9072.091179, 0.994465, 0.001079, 1.416,  140.
   9072.092391, 0.998539, 0.001082, 1.417,  143.
   9072.093603, 0.999859, 0.001080, 1.418,  143.
   9072.094819, 1.000608, 0.001084, 1.420,  144.
   9072.096036, 0.998768, 0.001087, 1.421,  149.
   9072.097252, 0.999366, 0.001089, 1.422,  147.
   9072.098469, 0.999248, 0.001100, 1.424,  146.
   9072.099685, 0.993945, 0.001118, 1.425,  146.
   9072.100896, 0.998404, 0.001138, 1.426,  145.
   9072.102112, 0.998364, 0.001186, 1.428,  148.
   9072.103327, 0.996967, 0.001140, 1.429,  149.
   9072.104539, 0.996303, 0.001121, 1.430,  154.
   9072.105751, 0.997792, 0.001127, 1.431,  158.
   9072.106964, 0.994983, 0.001159, 1.433,  161.
   9072.108179, 0.998502, 0.001141, 1.434,  160.
   9072.109391, 1.000397, 0.001154, 1.435,  165.
   9072.110607, 0.999182, 0.001152, 1.436,  163.
   9072.111823, 0.995943, 0.001172, 1.437,  164.
   9072.113036, 0.997575, 0.001148, 1.439,  165.
   9072.114251, 0.996728, 0.001135, 1.440,  166.
   9072.115467, 0.995034, 0.001127, 1.441,  164.
   9072.116684, 0.999092, 0.001118, 1.442,  164.
   9072.117895, 0.996223, 0.001096, 1.443,  169.
   9072.119107, 0.997518, 0.001092, 1.444,  164.
   9072.121541, 0.996673, 0.001077, 1.447,  171.
   9072.122753, 0.996464, 0.001078, 1.448,  170.
   9072.123972, 0.998069, 0.001081, 1.449,  173.
   9072.125188, 0.998489, 0.001080, 1.450,  176.
   9072.126404, 0.999952, 0.001098, 1.451,  176.
   9072.127620, 0.996692, 0.001095, 1.452,  179.
   9072.128832, 1.004531, 0.001100, 1.453,  187.
   9072.130045, 0.998070, 0.001084, 1.454,  181.
   9072.131259, 0.999739, 0.001083, 1.455,  181.
   9072.132473, 0.998856, 0.001084, 1.456,  184.
   9072.133688, 0.993911, 0.001080, 1.457,  178.
   9072.134901, 0.993969, 0.001081, 1.458,  178.
   9072.136117, 0.997705, 0.001090, 1.459,  178.
   9072.137333, 0.995465, 0.001109, 1.459,  180.
   9072.138547, 0.992991, 0.001113, 1.460,  185.
   9072.139762, 0.991347, 0.001119, 1.461,  185.
   9072.140977, 0.995348, 0.001123, 1.462,  183.
   9072.142190, 0.991720, 0.001126, 1.463,  184.
   9072.143406, 0.994098, 0.001125, 1.464,  187.
   9072.144623, 0.992177, 0.001120, 1.465,  186.
   9072.145839, 1.000522, 0.001123, 1.465,  186.
   9072.147055, 0.996571, 0.001131, 1.466,  192.
   9072.148267, 0.995828, 0.001135, 1.467,  191.
   9072.149478, 0.996863, 0.001140, 1.468,  190.
   9072.150697, 0.994364, 0.001142, 1.468,  191.
   9072.151910, 0.992579, 0.001142, 1.469,  189.
   9072.153126, 0.993986, 0.001154, 1.470,  191.
   9072.154341, 0.993824, 0.001183, 1.471,  196.
   9072.155551, 0.997156, 0.001185, 1.471,  197.
   9072.156768, 0.993289, 0.001164, 1.472,  200.
   9072.157985, 0.996244, 0.001149, 1.472,  200.
   9072.159201, 0.992751, 0.001143, 1.473,  199.
   9072.160419, 0.996765, 0.001162, 1.474,  203.
   9072.161634, 0.996427, 0.001162, 1.474,  202.
   9072.162846, 0.995440, 0.001182, 1.475,  205.
   9072.164061, 0.994390, 0.001207, 1.475,  209.
   9072.165271, 0.994545, 0.001202, 1.476,  206.
   9072.166487, 0.991441, 0.001196, 1.477,  204.
   9072.167703, 1.000664, 0.001209, 1.477,  204.
   9072.168917, 0.993746, 0.001197, 1.477,  205.
   9072.170136, 0.997149, 0.001199, 1.478,  203.
   9072.171349, 0.993688, 0.001220, 1.478,  200.
   9072.172559, 0.995355, 0.001210, 1.479,  196.
   9072.173774, 0.996375, 0.001242, 1.479,  197.
   9072.174991, 0.997232, 0.001215, 1.480,  200.
   9072.176207, 0.995369, 0.001208, 1.480,  203.
   9072.177424, 0.993441, 0.001207, 1.480,  204.
   9072.178635, 0.994773, 0.001233, 1.481,  205.
   9072.179846, 0.995515, 0.001240, 1.481,  201.
   9072.181057, 0.992901, 0.001217, 1.481,  201.
   9072.182267, 0.994255, 0.001233, 1.482,  204.
   9072.184689, 0.993444, 0.001209, 1.482,  197.
   9072.185901, 0.993997, 0.001226, 1.483,  199.
   9072.187117, 0.989861, 0.001237, 1.483,  197.
   9072.188333, 0.992526, 0.001240, 1.483,  197.
   9072.189545, 1.000611, 0.001236, 1.483,  193.
   9072.190756, 0.993491, 0.001224, 1.483,  192.
   9072.191972, 0.990769, 0.001200, 1.484,  191.
   9072.193188, 0.992415, 0.001190, 1.484,  187.
   9072.194400, 0.996001, 0.001201, 1.484,  192.
   9072.195613, 0.996163, 0.001217, 1.484,  191.
   9072.196827, 0.995088, 0.001231, 1.484,  192.
   9072.198038, 0.994716, 0.001234, 1.484,  192.
   9072.199249, 0.993203, 0.001233, 1.484,  187.
   9072.200459, 0.994636, 0.001231, 1.484,  190.
   9072.201669, 0.995789, 0.001246, 1.484,  191.
   9072.202880, 0.996390, 0.001249, 1.484,  193.
   9072.204091, 0.996084, 0.001229, 1.484,  191.
   9072.205302, 0.995417, 0.001219, 1.484,  190.
   9072.206513, 0.991650, 0.001209, 1.484,  189.
   9072.207723, 0.991466, 0.001216, 1.484,  183.
   9072.208935, 0.993503, 0.001226, 1.484,  176.
   9072.210152, 0.993468, 0.001240, 1.484,  174.
   9072.211363, 0.995036, 0.001232, 1.484,  173.
   9072.212578, 0.990941, 0.001218, 1.484,  171.
   9072.213794, 0.990120, 0.001205, 1.483,  168.
   9072.215009, 0.996054, 0.001208, 1.483,  165.
   9072.216228, 0.994606, 0.001204, 1.483,  165.
   9072.217443, 0.994270, 0.001185, 1.483,  164.
   9072.218660, 0.991224, 0.001174, 1.483,  163.
   9072.219876, 0.990230, 0.001192, 1.482,  165.
   9072.221093, 0.995627, 0.001189, 1.482,  163.
   9072.222308, 0.996302, 0.001170, 1.482,  162.
   9072.223520, 0.993304, 0.001167, 1.481,  167.
   9072.224736, 0.989906, 0.001159, 1.481,  171.
   9072.225952, 0.994717, 0.001162, 1.481,  169.
   9072.227167, 0.998281, 0.001155, 1.480,  165.
   9072.228383, 0.992048, 0.001135, 1.480,  165.
   9072.229600, 0.996064, 0.001141, 1.480,  163.
   9072.230815, 0.995334, 0.001141, 1.479,  161.
   9072.232032, 0.996194, 0.001135, 1.479,  162.
   9072.233248, 0.998374, 0.001157, 1.478,  164.
   9072.234463, 0.995719, 0.001151, 1.478,  164.
   9072.235675, 0.998332, 0.001143, 1.477,  168.
   9072.236896, 0.991236, 0.001132, 1.477,  172.
   9072.238114, 0.996519, 0.001141, 1.476,  172.
   9072.239330, 0.999919, 0.001137, 1.476,  175.
   9072.240546, 0.996555, 0.001126, 1.475,  180.
   9072.241756, 0.994508, 0.001127, 1.475,  180.
   9072.242968, 0.995188, 0.001091, 1.474,  178.
   9072.244180, 0.996851, 0.001093, 1.474,  183.
   9072.245396, 0.999478, 0.001090, 1.473,  183.
   9072.246609, 0.997004, 0.001073, 1.472,  181.
   9072.247821, 0.998153, 0.001080, 1.472,  186.
   9072.249034, 0.999161, 0.001074, 1.471,  188.
   9072.250253, 0.996566, 0.001066, 1.470,  184.
   9072.251469, 0.997513, 0.001075, 1.470,  182.
   9072.252681, 0.994368, 0.001069, 1.469,  183.
   9072.253893, 0.997445, 0.001071, 1.468,  186.
   9072.255109, 0.996615, 0.001066, 1.468,  188.
   9072.256322, 0.999545, 0.001071, 1.467,  192.
   9072.257535, 0.994945, 0.001069, 1.466,  194.
   9072.258747, 1.000936, 0.001078, 1.465,  193.
   9072.259958, 0.998834, 0.001067, 1.464,  191.
   9072.261174, 0.998006, 0.001069, 1.464,  193.
   9072.262386, 0.997002, 0.001075, 1.463,  194.
   9072.263603, 0.995895, 0.001066, 1.462,  192.
   9072.264815, 1.003281, 0.001089, 1.461,  191.
   9072.266027, 0.999346, 0.001082, 1.460,  187.
   9072.267244, 0.996882, 0.001103, 1.459,  188.
   9072.268457, 1.000438, 0.001085, 1.458,  188.
   9072.269671, 0.997118, 0.001068, 1.457,  184.
   9072.270884, 0.998335, 0.001063, 1.457,  184.
   9072.272094, 0.995849, 0.001058, 1.456,  183.
   9072.273306, 1.000409, 0.001059, 1.455,  183.
   9072.274524, 1.001204, 0.001060, 1.454,  181.
   9072.275740, 0.997610, 0.001060, 1.453,  181.
   9072.276956, 0.994876, 0.001066, 1.452,  185.
   9072.278166, 1.000229, 0.001069, 1.451,  189.
   9072.279378, 0.999767, 0.001073, 1.450,  190.
   9072.280595, 0.998266, 0.001071, 1.449,  189.
   9072.281806, 1.000662, 0.001065, 1.447,  189.
   9072.283019, 0.997972, 0.001072, 1.446,  191.
   9072.284231, 1.000153, 0.001071, 1.445,  191.
   9072.285448, 1.000368, 0.001072, 1.444,  193.
   9072.286661, 0.998765, 0.001068, 1.443,  196.
   9072.287872, 1.003108, 0.001068, 1.442,  192.
   9072.289083, 1.008459, 0.001067, 1.441,  185.
   9072.290294, 1.001412, 0.001056, 1.440,  184.
   9072.291509, 1.001898, 0.001055, 1.438,  188.
   9072.292726, 1.003583, 0.001062, 1.437,  189.
   9072.293937, 0.997373, 0.001074, 1.436,  191.
   9072.295149, 1.003502, 0.001081, 1.435,  191.
   9072.296360, 1.004077, 0.001090, 1.434,  196.
   9072.297573, 1.001161, 0.001077, 1.433,  193.
   9072.298784, 0.998068, 0.001078, 1.431,  190.
   9072.299996, 1.001009, 0.001077, 1.430,  189.
   9072.301208, 1.003844, 0.001072, 1.429,  188.
   9072.302421, 0.997521, 0.001065, 1.427,  188.
   9072.303637, 1.002730, 0.001056, 1.426,  186.
   9072.304849, 0.999243, 0.001059, 1.425,  187.
   9072.306061, 0.999539, 0.001072, 1.424,  187.
   9072.307273, 0.999772, 0.001076, 1.422,  187.
   9072.308493, 0.998437, 0.001083, 1.421,  187.
   9072.309705, 0.995013, 0.001080, 1.420,  187.
   9072.310916, 0.998186, 0.001083, 1.418,  190.
   9072.312129, 0.997587, 0.001083, 1.417,  194.
   9072.313343, 0.999133, 0.001079, 1.416,  191.
   9072.314554, 1.001197, 0.001072, 1.414,  190.
   9072.315766, 1.000906, 0.001068, 1.413,  190.
   9072.316978, 0.996285, 0.001077, 1.411,  193.
   9072.318192, 1.000409, 0.001071, 1.410,  190.
   9072.319408, 1.001184, 0.001079, 1.409,  190.
   9072.320623, 0.998709, 0.001071, 1.407,  190.
   9072.321834, 0.998705, 0.001066, 1.406,  188.
   9072.323051, 1.003464, 0.001072, 1.404,  187.
   9072.324268, 1.002233, 0.001067, 1.403,  185.
   9072.325485, 0.999724, 0.001075, 1.401,  186.
   9072.326695, 1.005102, 0.001075, 1.400,  186.
   9072.327908, 1.001892, 0.001078, 1.398,  188.
   9072.329119, 1.002217, 0.001076, 1.397,  190.
   9072.330332, 1.000258, 0.001078, 1.395,  191.
   9072.331544, 0.997369, 0.001077, 1.394,  191.
   9072.332756, 1.002708, 0.001064, 1.392,  191.
   9072.333969, 0.997817, 0.001060, 1.391,  188.
   9072.335180, 0.998509, 0.001061, 1.389,  186.
   9072.336391, 1.000861, 0.001063, 1.388,  186.
   9072.337603, 0.999552, 0.001061, 1.386,  185.
   9072.338816, 1.000007, 0.001080, 1.385,  184.
   9072.340031, 0.999492, 0.001085, 1.383,  183.
   9072.341248, 1.000544, 0.001098, 1.382,  186.
   9072.342458, 0.999216, 0.001102, 1.380,  191.
   9072.343668, 0.996196, 0.001079, 1.379,  191.
   9072.344880, 1.000168, 0.001105, 1.377,  196.
   9072.346092, 1.002614, 0.001097, 1.375,  197.
   9072.347302, 0.997165, 0.001081, 1.374,  195.
   9072.348513, 0.998877, 0.001083, 1.372,  193.
   9072.349726, 0.996957, 0.001080, 1.371,  192.
   9072.350941, 1.000180, 0.001091, 1.369,  192.
   9072.352153, 0.996553, 0.001086, 1.367,  194.
   9072.353370, 1.001427, 0.001095, 1.366,  196.
   9072.354582, 0.997857, 0.001097, 1.364,  195.
   9072.355794, 1.002774, 0.001089, 1.363,  194.
   9072.357008, 1.000000, 0.001086, 1.361,  195.
   9072.358221, 0.997401, 0.001084, 1.359,  196.
   9072.359431, 0.998328, 0.001085, 1.358,  197.
   9072.360644, 1.002612, 0.001083, 1.356,  196.
   9072.361857, 0.997775, 0.001073, 1.354,  197.
   9072.363069, 1.002125, 0.001078, 1.353,  196.
   9072.364281, 1.002193, 0.001082, 1.351,  195.
   9072.365493, 0.999920, 0.001080, 1.350,  192.
   9072.366704, 1.000142, 0.001100, 1.348,  194.
   9072.367914, 0.999487, 0.001085, 1.346,  194.
   9072.369125, 0.994913, 0.001076, 1.345,  196.
   9072.370337, 0.997555, 0.001077, 1.343,  193.
   9072.371549, 1.000240, 0.001097, 1.341,  193.
   9072.372759, 1.004425, 0.001105, 1.340,  193.
   9072.373969, 1.004879, 0.001116, 1.338,  195.
   9072.375180, 1.003630, 0.001104, 1.336,  195.
   9072.376390, 1.002045, 0.001096, 1.335,  194.
   9072.377601, 1.003749, 0.001105, 1.333,  195.
   9072.378811, 1.001436, 0.001097, 1.331,  197.
   9072.380021, 1.001374, 0.001093, 1.329,  197.
   9072.381233, 0.999107, 0.001090, 1.328,  197.
   9072.382442, 1.000505, 0.001082, 1.326,  199.
   9072.383654, 1.001488, 0.001082, 1.324,  202.
   9072.384865, 0.995643, 0.001072, 1.323,  202.
   9072.386077, 1.001615, 0.001065, 1.321,  204.
   9072.387288, 0.999371, 0.001064, 1.319,  208.
   9072.388499, 1.000607, 0.001065, 1.318,  211.
   9072.389711, 0.999594, 0.001075, 1.316,  215.
   9072.390924, 0.996963, 0.001093, 1.314,  215.
   9072.392134, 0.999335, 0.001062, 1.313,  211.
   9072.393345, 1.002790, 0.001061, 1.311,  214.
   9072.394557, 1.001553, 0.001056, 1.309,  215.
   9072.395770, 1.000680, 0.001057, 1.307,  215.
   9072.396982, 0.998646, 0.001061, 1.306,  217.
   9072.398194, 0.999741, 0.001057, 1.304,  219.
   9072.399405, 0.998278, 0.001065, 1.302,  223.
   9072.400617, 1.000061, 0.001051, 1.301,  223.
   9072.401828, 0.995921, 0.001051, 1.299,  226.
   9072.403041, 1.003463, 0.001071, 1.297,  230.
   9072.404252, 1.002364, 0.001061, 1.296,  232.
   9072.405463, 1.003310, 0.001076, 1.294,  233.
   9072.406675, 1.000383, 0.001068, 1.292,  235.
   9072.407887, 1.000474, 0.001062, 1.290,  240.
   9072.409099, 0.998447, 0.001061, 1.289,  245.
   9072.410311, 1.001099, 0.001059, 1.287,  253.
   9072.411523, 0.998808, 0.001052, 1.285,  257.
   9072.412733, 0.999543, 0.001054, 1.284,  260.
   9072.413945, 1.000097, 0.001052, 1.282,  266.
   9072.415156, 1.000553, 0.001055, 1.280,  272.


==> Data/TIC464300749.11_20200828_ASTEP-ANTARCTICA_Rc_measurements.csv <==
BJD,FLUX,ERRFLUX,AIRMASS,SKY
   9090.107437, 1.001162, 0.001052, 1.472,  625.
   9090.108655, 0.997597, 0.001049, 1.473,  625.
   9090.109873, 0.999409, 0.001050, 1.473,  625.
   9090.111089, 1.000020, 0.001053, 1.474,  623.
   9090.112306, 1.000223, 0.001054, 1.475,  624.
   9090.113522, 0.999391, 0.001053, 1.475,  624.
   9090.114737, 1.000918, 0.001053, 1.476,  624.
   9090.115954, 1.001082, 0.001053, 1.476,  622.
   9090.117165, 0.998366, 0.001048, 1.477,  619.
   9090.118377, 0.998892, 0.001053, 1.477,  631.
   9090.119590, 0.997943, 0.001061, 1.478,  649.
   9090.120801, 0.998952, 0.001072, 1.478,  667.
   9090.122013, 0.998576, 0.001071, 1.479,  662.
   9090.123226, 1.000799, 0.001077, 1.479,  671.
   9090.124443, 0.999582, 0.001057, 1.479,  630.
   9090.125655, 0.996426, 0.001052, 1.480,  620.
   9090.126865, 0.998070, 0.001049, 1.480,  611.
   9090.128077, 0.998771, 0.001050, 1.481,  611.
   9090.129288, 0.997641, 0.001049, 1.481,  609.
   9090.130501, 0.998505, 0.001049, 1.481,  608.
   9090.131712, 0.999471, 0.001049, 1.482,  606.
   9090.132924, 0.998718, 0.001049, 1.482,  604.
   9090.134137, 0.999731, 0.001048, 1.482,  605.
   9090.135348, 0.996678, 0.001047, 1.482,  604.
   9090.136558, 0.998124, 0.001048, 1.483,  604.
   9090.137768, 0.996445, 0.001047, 1.483,  606.
   9090.138981, 0.997746, 0.001048, 1.483,  604.
   9090.140192, 0.998798, 0.001049, 1.483,  604.
   9090.141403, 0.998924, 0.001049, 1.483,  605.
   9090.142613, 0.996578, 0.001047, 1.484,  609.
   9090.143824, 1.001423, 0.001053, 1.484,  613.
   9090.145035, 0.997775, 0.001049, 1.484,  617.
   9090.146245, 0.996804, 0.001049, 1.484,  616.
   9090.147457, 0.997964, 0.001049, 1.484,  613.
   9090.148670, 0.998032, 0.001049, 1.484,  609.
   9090.149883, 0.998967, 0.001050, 1.484,  609.
   9090.151094, 1.000313, 0.001050, 1.484,  606.
   9090.152307, 0.998791, 0.001048, 1.484,  606.
   9090.153520, 0.998284, 0.001047, 1.484,  604.
   9090.154732, 0.998163, 0.001048, 1.484,  603.
   9090.155945, 0.996892, 0.001049, 1.484,  603.
   9090.157161, 0.998212, 0.001048, 1.484,  601.
   9090.158375, 0.999413, 0.001050, 1.484,  602.
   9090.159591, 0.997766, 0.001049, 1.484,  602.
   9090.160802, 0.997500, 0.001048, 1.484,  600.
   9090.162015, 0.999051, 0.001050, 1.484,  595.
   9090.163229, 0.998526, 0.001052, 1.483,  595.
   9090.164441, 1.000529, 0.001054, 1.483,  596.
   9090.165652, 0.999426, 0.001052, 1.483,  598.
   9090.166864, 0.997803, 0.001049, 1.483,  593.
   9090.168077, 1.000034, 0.001051, 1.483,  594.
   9090.169290, 0.998901, 0.001056, 1.482,  594.
   9090.170503, 1.000186, 0.001057, 1.482,  594.
   9090.171714, 0.995734, 0.001046, 1.482,  591.
   9090.172926, 1.000725, 0.001048, 1.482,  589.
   9090.174138, 0.997835, 0.001048, 1.481,  589.
   9090.175350, 0.998507, 0.001050, 1.481,  595.
   9090.176563, 0.996102, 0.001049, 1.481,  599.
   9090.177776, 0.997995, 0.001049, 1.480,  595.
   9090.178988, 0.999747, 0.001049, 1.480,  593.
   9090.180203, 1.000317, 0.001050, 1.480,  593.
   9090.181414, 0.998408, 0.001048, 1.479,  591.
   9090.182629, 0.997749, 0.001048, 1.479,  590.
   9090.183840, 0.999847, 0.001049, 1.478,  590.
   9090.185052, 0.998009, 0.001048, 1.478,  591.
   9090.186264, 0.997024, 0.001047, 1.477,  585.
   9090.187475, 0.997583, 0.001046, 1.477,  586.
   9090.188686, 0.998065, 0.001047, 1.476,  591.
   9090.189902, 0.998761, 0.001048, 1.476,  589.
   9090.191114, 1.000315, 0.001052, 1.475,  586.
   9090.192326, 0.998856, 0.001055, 1.475,  586.
   9090.193537, 0.999402, 0.001049, 1.474,  581.
   9090.194752, 0.998069, 0.001049, 1.473,  579.
   9090.195963, 0.998989, 0.001052, 1.473,  581.
   9090.197175, 0.997152, 0.001053, 1.472,  574.
   9090.198387, 0.997605, 0.001055, 1.472,  584.
   9090.199600, 0.995598, 0.001056, 1.471,  596.
   9090.200812, 0.998298, 0.001056, 1.470,  590.
   9090.202024, 0.998568, 0.001057, 1.470,  585.
   9090.203236, 0.997778, 0.001057, 1.469,  587.
   9090.204452, 0.999662, 0.001057, 1.468,  587.
   9090.205664, 0.996311, 0.001060, 1.467,  595.
   9090.206877, 0.998628, 0.001069, 1.467,  614.
   9090.208088, 0.997790, 0.001067, 1.466,  607.
   9090.209298, 0.999468, 0.001063, 1.465,  595.
   9090.210509, 0.996099, 0.001064, 1.464,  602.
   9090.211721, 0.998736, 0.001062, 1.463,  596.
   9090.212932, 0.998584, 0.001061, 1.463,  586.
   9090.214144, 0.995575, 0.001055, 1.462,  575.
   9090.215355, 0.995929, 0.001052, 1.461,  567.
   9090.216581, 0.996375, 0.001055, 1.460,  566.
   9090.217795, 0.998296, 0.001051, 1.459,  556.
   9090.219006, 0.997776, 0.001052, 1.458,  561.
   9090.220219, 0.995530, 0.001047, 1.457,  550.
   9090.221430, 0.999924, 0.001054, 1.456,  550.
   9090.222640, 0.997987, 0.001051, 1.455,  541.
   9090.223851, 0.996760, 0.001049, 1.454,  536.
   9090.225066, 0.998901, 0.001050, 1.453,  527.
   9090.226278, 0.998219, 0.001049, 1.452,  523.
   9090.227488, 0.996682, 0.001048, 1.451,  523.
   9090.228700, 0.995537, 0.001047, 1.450,  519.
   9090.229913, 0.995802, 0.001047, 1.449,  516.
   9090.231124, 0.995191, 0.001047, 1.448,  517.
   9090.232336, 0.995173, 0.001047, 1.447,  517.
   9090.233547, 0.994549, 0.001046, 1.446,  517.
   9090.234759, 0.994669, 0.001046, 1.445,  518.
   9090.235970, 0.993225, 0.001045, 1.444,  518.
   9090.237182, 0.994113, 0.001046, 1.443,  518.
   9090.238393, 0.991995, 0.001044, 1.442,  516.
   9090.239603, 0.993049, 0.001045, 1.441,  514.
   9090.240815, 0.993461, 0.001045, 1.439,  516.
   9090.242025, 0.993966, 0.001046, 1.438,  512.
   9090.243235, 0.994807, 0.001047, 1.437,  507.
   9090.244446, 0.992959, 0.001046, 1.436,  507.
   9090.245659, 0.993329, 0.001047, 1.435,  508.
   9090.246870, 0.994303, 0.001046, 1.433,  504.
   9090.248081, 0.993260, 0.001046, 1.432,  501.
   9090.249292, 0.993061, 0.001045, 1.431,  497.
   9090.250505, 0.992340, 0.001045, 1.430,  500.
   9090.251721, 0.993103, 0.001045, 1.428,  503.
   9090.254147, 0.996543, 0.001227, 1.426,  497.
   9090.255358, 0.987973, 0.001723, 1.424,  509.
   9090.257764, 0.990691, 0.001043, 1.422,  489.
   9090.259000, 0.989713, 0.001104, 1.421,  495.
   9090.261396, 0.992500, 0.001049, 1.418,  496.
   9090.266255, 0.991796, 0.001046, 1.412,  494.
   9090.267487, 0.995404, 0.001048, 1.411,  495.
   9090.268698, 0.994362, 0.001047, 1.410,  493.
   9090.269909, 0.994147, 0.001047, 1.408,  488.
   9090.271122, 0.994062, 0.001048, 1.407,  485.
   9090.272334, 0.995356, 0.001049, 1.405,  483.
   9090.273548, 0.993673, 0.001046, 1.404,  481.
   9090.274759, 0.992298, 0.001043, 1.403,  479.
   9090.275969, 0.992987, 0.001044, 1.401,  480.
   9090.277181, 0.993103, 0.001046, 1.400,  482.
   9090.278394, 0.996476, 0.001047, 1.398,  476.
   9090.279605, 0.992457, 0.001045, 1.397,  472.
   9090.280816, 0.991373, 0.001045, 1.395,  481.
   9090.282027, 0.993916, 0.001045, 1.394,  471.
   9090.283240, 0.993330, 0.001044, 1.392,  466.
   9090.284450, 0.992844, 0.001046, 1.391,  468.
   9090.285661, 0.993440, 0.001046, 1.389,  470.
   9090.286872, 0.993564, 0.001046, 1.388,  464.
   9090.288084, 0.992306, 0.001044, 1.386,  461.
   9090.289294, 0.991128, 0.001043, 1.384,  463.
   9090.290507, 0.992800, 0.001044, 1.383,  461.
   9090.291718, 0.993478, 0.001045, 1.381,  457.
   9090.292930, 0.992471, 0.001045, 1.380,  459.
   9090.294142, 0.992867, 0.001043, 1.378,  457.
   9090.295354, 0.992896, 0.001044, 1.377,  455.
   9090.296563, 0.992967, 0.001044, 1.375,  455.
   9090.297774, 0.991939, 0.001044, 1.374,  455.
   9090.298984, 0.992569, 0.001044, 1.372,  449.
   9090.300194, 0.991066, 0.001043, 1.370,  447.
   9090.301406, 0.992364, 0.001043, 1.369,  446.
   9090.302617, 0.990470, 0.001042, 1.367,  445.
   9090.303828, 0.992086, 0.001044, 1.366,  444.
   9090.305039, 0.991134, 0.001043, 1.364,  445.
   9090.306249, 0.992610, 0.001044, 1.362,  442.
   9090.307458, 0.990855, 0.001043, 1.361,  439.
   9090.308668, 0.992827, 0.001045, 1.359,  437.
   9090.309879, 0.991974, 0.001045, 1.357,  437.
   9090.311091, 0.992848, 0.001046, 1.356,  434.
   9090.312302, 0.992563, 0.001045, 1.354,  434.
   9090.313515, 0.994108, 0.001046, 1.353,  433.
   9090.314726, 0.992057, 0.001046, 1.351,  433.
   9090.315939, 0.994465, 0.001050, 1.349,  433.
   9090.317154, 0.994230, 0.001049, 1.348,  433.
   9090.318365, 0.993561, 0.001049, 1.346,  433.
   9090.319576, 0.994983, 0.001048, 1.344,  441.
   9090.320787, 0.994420, 0.001049, 1.343,  444.
   9090.321998, 0.995370, 0.001049, 1.341,  446.
   9090.323213, 0.993741, 0.001047, 1.339,  443.
   9090.324423, 0.992711, 0.001048, 1.338,  442.
   9090.325635, 0.993815, 0.001046, 1.336,  438.
   9090.326846, 0.992977, 0.001044, 1.334,  441.
   9090.328059, 0.993866, 0.001047, 1.333,  442.
   9090.329277, 0.992044, 0.001046, 1.331,  444.
   9090.330488, 0.992904, 0.001048, 1.329,  449.
   9090.331700, 0.993181, 0.001046, 1.327,  451.
   9090.332912, 0.993494, 0.001047, 1.326,  445.
   9090.334123, 0.995828, 0.001050, 1.324,  444.
   9090.335336, 0.996244, 0.001051, 1.322,  446.
   9090.336547, 0.996845, 0.001053, 1.321,  443.
   9090.337759, 0.997033, 0.001052, 1.319,  442.
   9090.338971, 0.997688, 0.001053, 1.317,  443.
   9090.340186, 0.998221, 0.001053, 1.316,  443.
   9090.341398, 0.998564, 0.001054, 1.314,  445.
   9090.342609, 0.998933, 0.001052, 1.312,  446.
   9090.343820, 0.996880, 0.001052, 1.310,  446.
   9090.345032, 0.997071, 0.001053, 1.309,  453.
   9090.346244, 0.997694, 0.001053, 1.307,  461.
   9090.347455, 1.001193, 0.001059, 1.305,  472.
   9090.348667, 0.997505, 0.001054, 1.304,  469.
   9090.349878, 0.999238, 0.001055, 1.302,  470.
   9090.351089, 0.998914, 0.001054, 1.300,  477.
   9090.352300, 1.000537, 0.001055, 1.299,  480.
   9090.353513, 0.998039, 0.001051, 1.297,  478.
   9090.354724, 0.996917, 0.001048, 1.295,  485.
   9090.355933, 0.998275, 0.001050, 1.293,  486.
   9090.357148, 0.999509, 0.001052, 1.292,  493.
   9090.358359, 0.999519, 0.001056, 1.290,  504.
   9090.359570, 0.995691, 0.001051, 1.288,  514.
   9090.360783, 0.999404, 0.001053, 1.287,  523.
   9090.361994, 0.996556, 0.001052, 1.285,  534.
   9090.363206, 0.997662, 0.001053, 1.283,  544.
   9090.364419, 0.997730, 0.001054, 1.282,  554.
   9090.365631, 0.999328, 0.001060, 1.280,  570.
   9090.366845, 0.998524, 0.001052, 1.278,  586.
   9090.368057, 0.997756, 0.001051, 1.276,  605.
   9090.369267, 0.998897, 0.001052, 1.275,  626.
   9090.370480, 0.998439, 0.001054, 1.273,  649.
   9090.371694, 0.999030, 0.001054, 1.271,  674.
   9090.372906, 0.999254, 0.001056, 1.270,  701.
   9090.374119, 0.999211, 0.001052, 1.268,  728.
   9090.375329, 1.000004, 0.001055, 1.266,  761.
   9090.376541, 0.998401, 0.001054, 1.265,  798.
   9090.377753, 0.998981, 0.001054, 1.263,  831.
   9090.378964, 0.996972, 0.001053, 1.261,  872.
   9090.380175, 1.000650, 0.001052, 1.260,  919.
   9090.381387, 0.997683, 0.001050, 1.258,  976.
   9090.382598, 0.996732, 0.001049, 1.256, 1037.
   9090.383811, 0.997232, 0.001050, 1.255, 1108.
   9090.385022, 0.996665, 0.001048, 1.253, 1182.
   9090.386234, 0.999024, 0.001048, 1.251, 1265.
   9090.387446, 0.998247, 0.001048, 1.250, 1358.
   9090.388659, 0.997184, 0.001054, 1.248, 1457.
   9090.389872, 0.994450, 0.001052, 1.246, 1570.
   9090.391084, 0.998031, 0.001056, 1.245, 1689.
   9090.392294, 0.997881, 0.001056, 1.243, 1816.
   9090.393505, 0.999398, 0.001058, 1.242, 1976.
   9090.394716, 1.000661, 0.001061, 1.240, 2147.
   9090.395927, 0.997752, 0.001059, 1.238, 2339.
   9090.397137, 0.997993, 0.001055, 1.237, 2551.
   9090.398348, 0.999060, 0.001056, 1.235, 2800.
   9090.399560, 0.998351, 0.001057, 1.233, 3061.
   9090.400772, 0.997273, 0.001056, 1.232, 3368.
   9090.401984, 0.999646, 0.001065, 1.230, 3753.
   9090.403195, 1.000952, 0.001067, 1.229, 4106.
   9090.404406, 0.994850, 0.001058, 1.227, 4463.
   9090.405618, 0.999729, 0.001064, 1.225, 4951.
   9090.406828, 1.001232, 0.001077, 1.224, 5588.
   9090.408039, 1.001859, 0.001076, 1.222, 6097.
   9090.409251, 1.000804, 0.001082, 1.221, 6951.
   9090.410461, 1.002063, 0.001096, 1.219, 8151.
   9090.411672, 0.999402, 0.001130, 1.218, 9662.
   9090.412881, 0.995637, 0.001154, 1.216,11336.
   9090.414093, 0.998447, 0.001106, 1.214,11595.
   9090.415302, 0.997624, 0.001098, 1.213,12756.
   9090.417727, 0.998585, 0.001068, 1.210,15293.


==> Data/tess_trimmed_y1.txt <==
9.952046275138854980e-01 9.963071346282958984e-01 9.969057440757751465e-01 9.967260360717773438e-01 9.972930550575256348e-01 9.963542819023132324e-01 9.967142343521118164e-01 9.961398839950561523e-01 9.957504272460937500e-01 9.964845180511474609e-01 9.968216419219970703e-01 9.963507056236267090e-01 9.977900981903076172e-01 9.963540434837341309e-01 9.969133138656616211e-01 9.965034723281860352e-01 9.962911009788513184e-01 9.958864450454711914e-01 9.964449405670166016e-01 9.982934594154357910e-01 9.970700740814208984e-01 9.972730278968811035e-01 9.970205426216125488e-01 9.977462291717529297e-01 9.961386322975158691e-01 9.956718683242797852e-01 9.931692481040954590e-01 9.933095574378967285e-01 9.927101135253906250e-01 9.938009977340698242e-01 9.944704771041870117e-01 9.973132014274597168e-01 9.980260133743286133e-01 9.975619316101074219e-01 9.972352385520935059e-01 9.979449510574340820e-01 9.971784353256225586e-01 9.980503320693969727e-01 9.970969557762145996e-01 9.975826144218444824e-01 9.968878030776977539e-01 9.974604845046997070e-01 9.976848959922790527e-01 9.976520538330078125e-01 9.970162510871887207e-01 9.967863559722900391e-01 9.969128370285034180e-01 9.969493746757507324e-01 9.970232248306274414e-01 9.982996582984924316e-01 9.975780248641967773e-01 9.966686964035034180e-01 9.973566532135009766e-01 1.001344323158264160e+00 1.001239299774169922e+00 1.001591563224792480e+00 1.000952482223510742e+00 1.001555323600769043e+00 1.002031803131103516e+00 1.002001523971557617e+00 1.001862287521362305e+00 1.001672029495239258e+00 1.001905798912048340e+00 1.001757740974426270e+00 1.001744747161865234e+00 1.002256751060485840e+00 1.001446008682250977e+00 1.002506613731384277e+00 1.002195596694946289e+00 1.001378536224365234e+00 1.002749085426330566e+00 1.001445770263671875e+00 1.001646280288696289e+00 1.000479698181152344e+00 1.001381754875183105e+00 1.002299666404724121e+00 9.984681606292724609e-01 9.976667761802673340e-01 9.977874755859375000e-01 9.979329705238342285e-01 9.973139762878417969e-01 1.001491308212280273e+00 1.002398252487182617e+00 1.001177430152893066e+00 1.001911282539367676e+00 1.001763224601745605e+00 1.001908898353576660e+00 1.002828717231750488e+00 1.001985907554626465e+00 1.002251625061035156e+00 1.002546072006225586e+00 1.002123236656188965e+00 1.002022504806518555e+00 1.001332759857177734e+00 1.001685857772827148e+00 1.001759648323059082e+00 1.002384066581726074e+00 1.002040982246398926e+00 1.001937508583068848e+00 1.001557588577270508e+00 1.001885533332824707e+00 1.002167582511901855e+00 1.002171516418457031e+00 1.001682519912719727e+00 1.001014113426208496e+00 1.001189589500427246e+00 1.005056262016296387e+00 1.006806373596191406e+00 1.003964185714721680e+00 1.005908012390136719e+00 1.006131410598754883e+00 1.005491375923156738e+00 1.006340622901916504e+00 1.004779815673828125e+00 1.005113124847412109e+00 1.005626082420349121e+00 1.005462765693664551e+00 1.005939602851867676e+00 1.002553462982177734e+00 1.003896355628967285e+00 1.002857565879821777e+00 1.003693938255310059e+00 1.004052639007568359e+00 1.004831910133361816e+00 1.003375053405761719e+00 1.005001068115234375e+00 1.003180980682373047e+00 1.003624081611633301e+00 9.999723434448242188e-01 1.000249862670898438e+00 9.988829493522644043e-01 9.979743361473083496e-01 9.995217323303222656e-01 1.004443049430847168e+00 1.004047393798828125e+00 1.002754807472229004e+00 1.002254366874694824e+00 1.003238439559936523e+00 1.005954980850219727e+00 1.004300832748413086e+00 1.003057479858398438e+00 1.003425359725952148e+00 1.003173828125000000e+00 1.003033399581909180e+00 1.003569245338439941e+00 1.005361437797546387e+00 1.002208590507507324e+00 1.003908514976501465e+00 1.004094362258911133e+00 1.004495620727539062e+00 1.002370357513427734e+00 1.003252863883972168e+00 1.004392504692077637e+00 1.002603650093078613e+00 1.001995563507080078e+00 1.002297878265380859e+00 1.004492282867431641e+00 1.002836823463439941e+00 1.002538204193115234e+00
1.546843382849432373e+03 1.546864217149180831e+03 1.546885051449295133e+03 1.546905885749721847e+03 1.546926720050513040e+03 1.546947554351614599e+03 1.546968388653068587e+03 1.546989222954852039e+03 1.547010057256975642e+03 1.547030891559426664e+03 1.547051725862216472e+03 1.547072560165331879e+03 1.547093394468784481e+03 1.547114228772550860e+03 1.547135063076672850e+03 1.547155897381097020e+03 1.547176731685874756e+03 1.547197565990953763e+03 1.547218400296384516e+03 1.547239234602114720e+03 1.547260068908195308e+03 1.547280903214573755e+03 1.547301737521290988e+03 1.547322571828324726e+03 1.547343406135685655e+03 1.547364240443361723e+03 1.547385074751363391e+03 1.547405909059678834e+03 1.547426743368318284e+03 1.547447577677260142e+03 1.547468411986544652e+03 1.547489246296120427e+03 1.547510080606037036e+03 1.547530914916243773e+03 1.547551749226779975e+03 1.547572583537625178e+03 1.547593417848788249e+03 1.547614252160258729e+03 1.547635086472046396e+03 1.547655920784140108e+03 1.547676755096549414e+03 1.547697589409263628e+03 1.547718423722292073e+03 1.547739258035614512e+03 1.547760092349269826e+03 1.547780926663207993e+03 1.547801760977477670e+03 1.547822595292028836e+03 1.547843429606910831e+03 1.547864263922073178e+03 1.547885098237554757e+03 1.547905932553335788e+03 1.547926766869424910e+03 1.564990101996451131e+03 1.565010936385767536e+03 1.565031770775266295e+03 1.565052605164976740e+03 1.565073439554859760e+03 1.565094273944944916e+03 1.565115108335213336e+03 1.565135942725684117e+03 1.565156777116348621e+03 1.565177611507205711e+03 1.565198445898246746e+03 1.565219280289491508e+03 1.565240114680930446e+03 1.565260949072563335e+03 1.565281783464380624e+03 1.565302617856402549e+03 1.565323452248619787e+03 1.565344286641031658e+03 1.565365121033629066e+03 1.565385955426432247e+03 1.565406789819421192e+03 1.565427624212626370e+03 1.565448458606007989e+03 1.565469292999595837e+03 1.565490127393371267e+03 1.565510961787353153e+03 1.565531796181532854e+03 1.565552630575910143e+03 1.565573464970475243e+03 1.565594299365258848e+03 1.565615133760220715e+03 1.565635968155391311e+03 1.565656802550751081e+03 1.565677636946320035e+03 1.565698471342088851e+03 1.565719305738057301e+03 1.565740140134216063e+03 1.565760974530585145e+03 1.565781808927154998e+03 1.565802643323925849e+03 1.565823477720887922e+03 1.565844312118061680e+03 1.565865146515427341e+03 1.565885980913015146e+03 1.565906815310785532e+03 1.565927649708768513e+03 1.565948484106944306e+03 1.565969318505343836e+03 1.565990152903926628e+03 1.566010987302723606e+03 1.566031821701714534e+03 1.566052656100919876e+03 1.566073490500330081e+03 1.583115986608661387e+03 1.583136820854367215e+03 1.583157655099163094e+03 1.583178489343098590e+03 1.583199323586252376e+03 1.583220157828683568e+03 1.583240992070458560e+03 1.583261826311634877e+03 1.583282660552257084e+03 1.583303494792400670e+03 1.583324329032100877e+03 1.583345163271410229e+03 1.583365997510364878e+03 1.583386831749014618e+03 1.583407665987377868e+03 1.583428500225521930e+03 1.583449334463458172e+03 1.583470168701231160e+03 1.583491002938856127e+03 1.583511837176375820e+03 1.583532671413799562e+03 1.583553505651157820e+03 1.583574339888475834e+03 1.583595174125781568e+03 1.583616008363076162e+03 1.583636842600396221e+03 1.583657676837738791e+03 1.583678511075138886e+03 1.583699345312581272e+03 1.583720179550118246e+03 1.583741013787732527e+03 1.583761848025455492e+03 1.583782682263276683e+03 1.583803516501226795e+03 1.583824350739293777e+03 1.583845184977496274e+03 1.583866019215841106e+03 1.583886853454345783e+03 1.583907687692995978e+03 1.583928521931818295e+03 1.583949356170796818e+03 1.583970190409947691e+03 1.583991024649273641e+03 1.584011858888789902e+03 1.584032693128479195e+03 1.584053527368365394e+03 1.584074361608430308e+03 1.584095195848687808e+03 1.584116030089139031e+03 1.584136864329796481e+03 1.584157698570641742e+03 1.584178532811696414e+03 1.584199367052941625e+03


==> Data/tess_trimmed_y3.txt <==
1.001166709167315982e+00 9.998756681348252018e-01 1.002602538792654929e+00 1.002460340493683599e+00 1.001071736484797858e+00 1.001917587020323852e+00 9.999327667755387727e-01 1.002012639949534822e+00 1.000330705890493554e+00 1.001692449070328950e+00 1.000239497524626042e+00 1.002151082674663352e+00 1.000953724734974681e+00 9.999880266291969466e-01 1.000692857510926626e+00 1.000842179544206623e+00 1.000669815971638732e+00 1.000422843996402689e+00 1.001501490556452101e+00 1.001140890458988020e+00 9.995543188713490457e-01 1.001157488123620487e+00 1.001598349020814238e+00 9.997992347359341281e-01 1.000019341901833503e+00 1.001416631791339995e+00 1.000413629803926785e+00 1.001862220538164205e+00 9.997246487389966907e-01 9.997937096564463166e-01 1.001156566023922556e+00 9.999428975201025693e-01 9.984566181602501089e-01 1.001862220538164205e+00 9.993996660803069476e-01 1.002817721318928212e+00 1.000470759165340118e+00 1.002338472289510563e+00 1.000918692674921617e+00 1.000488267203357706e+00 1.002372630821981137e+00 1.000358346431217793e+00 1.000534342451666836e+00 1.000100397749571490e+00 1.000899333378270084e+00 1.000551851602379250e+00 1.001588201504338027e+00 9.998084432695960588e-01 1.001776408537250473e+00 1.001244169287449859e+00 1.002398481296013166e+00 9.999456604682509520e-01 9.987711751846370944e-01 1.000728803371634834e+00 9.994585786076144451e-01 1.001268146253480040e+00 1.001247858014081560e+00 1.000181460167232750e+00 1.002095703289411777e+00 1.002366168307637029e+00 1.000940818043885239e+00 1.002433565148530326e+00 1.002414176551929215e+00 9.973555299307385047e-01 1.001557759571748418e+00 9.995110505010328383e-01 1.000424686845082123e+00 1.001600194034856006e+00 1.000030394585133653e+00 1.001003509245309564e+00 1.000765672262377448e+00 1.001470128870825649e+00 1.000607145668874542e+00 1.000445879848885111e+00 1.000878130768707575e+00 1.001176852413475649e+00 1.001552224774320043e+00 1.002736445238335605e+00 9.998931657588688848e-01 1.000000000000000000e+00 9.998075224124138849e-01 1.000527891789167789e+00 9.999640803176755854e-01 1.000141849301387831e+00 1.000063553367996239e+00 1.000802542511445070e+00 1.000023947171694516e+00 1.000317807232854017e+00 9.994788305909264592e-01 1.000250552641187785e+00 1.001163020739645582e+00 9.993665293097399038e-01 1.001887135076502400e+00 1.000434822573497584e+00 1.000338076626676287e+00 1.000176854171997531e+00 9.987279407147806598e-01 1.001585434017685738e+00 9.991796953068582399e-01 9.967154723206359535e-01 9.964189995554991741e-01 9.973775765357715262e-01 9.951459961199445869e-01 9.972480597097299615e-01 9.928307049921687444e-01 9.970551934867797339e-01 9.952963238599725759e-01 9.946630844512182046e-01 9.958996964543110897e-01 9.977983926494519151e-01 9.970983555441820245e-01 9.960005998926660942e-01 9.959528988113817149e-01 9.984786891049058921e-01 1.000116978164136805e+00 1.000655991302729309e+00 1.001253391129512282e+00 1.001978493684717586e+00 1.000409944150698172e+00 1.001879752926477352e+00 1.000235812512923150e+00 1.001936966011937491e+00 1.001124293069518112e+00 1.000107766788774777e+00 9.982469685169508278e-01 9.996758485673370442e-01 1.000467073301641197e+00 9.994521348807988703e-01 9.993159058095629765e-01 9.999438185019698944e-01 1.000362031894351356e+00 1.000952802822948184e+00 9.995754934372708123e-01 1.000375852502035201e+00 9.987049444188547120e-01 9.981899661394985079e-01 1.000691014168259008e+00 1.000812682068077386e+00 9.996399405284307482e-01 1.000718664664806523e+00 1.000105003392710801e+00 1.000846788603385384e+00 9.999760534017571034e-01 9.991778547515375308e-01 1.000100397749571490e+00 1.001601116543150427e+00 1.001457215521017963e+00 1.001664771667497345e+00 1.000394280275962888e+00 1.001830847556398396e+00 1.000545400826994724e+00 1.000168563434026270e+00 9.998683008057814847e-01 1.001329935696836149e+00 1.002140929558262172e+00 1.000778576695039224e+00 1.000216466424217243e+00 1.000782263706362807e+00 9.999253990257782609e-01 1.001355759280509128e+00 9.992174274381376842e-01 9.976936314332638389e-01 1.001391728953293647e+00 9.997449061136755022e-01 9.995349859637713275e-01 1.001488576802254560e+00 9.999898686769124190e-01 9.992717273958927615e-01 1.003515303920658353e+00 1.002043095708024856e+00 1.001082800799657058e+00 9.998305440964286861e-01 1.000953724734974681e+00 1.000519598141350164e+00 9.986037670071109540e-01 1.000552773145115815e+00 1.000219230128265524e+00 1.000805307834883529e+00 1.002738292348829940e+00 9.997688471765945328e-01 9.985752552243163382e-01 1.000821899935977255e+00 9.983159273563430025e-01 9.992128258824255482e-01 9.982276608955278352e-01 9.989717340086097241e-01 1.000855084963396147e+00 9.999318458038487512e-01 9.976100141462816984e-01 9.988337304963913477e-01 1.001531930778768231e+00 1.000521441168257475e+00 9.999465814526630192e-01 1.000163957498182876e+00 1.000442194076843316e+00 1.001888057849079638e+00 1.001157488123620487e+00 9.978544536074699378e-01 1.002233234399610984e+00 1.003030178549894069e+00 9.997937096564463166e-01 1.001900053969933424e+00 1.000723273155176951e+00 1.001244169287449859e+00 9.998231770998700085e-01 1.001930506306419222e+00 1.002074475336478976e+00 1.000426529697156175e+00 1.001899131186307468e+00 9.988889296133821594e-01 1.001621411940611939e+00 1.006227077544042059e+00 1.009595020758822903e+00 1.009484372128677032e+00 1.005874966798498749e+00 1.009536440561594528e+00 1.010118674101017300e+00 1.009630356489542580e+00 1.009631286393894989e+00 1.009588511680160394e+00 1.009212915948997979e+00 1.010595127517012415e+00 1.008064683610029766e+00 1.009066991946649061e+00 1.006318831896537702e+00 1.005165560142908365e+00 1.004648175787184794e+00 1.003031102375253614e+00 1.006821312117153644e+00 1.003235288654087620e+00 1.004492734865698678e+00 1.004275342973277363e+00 1.006158498946428059e+00 1.006953927137974381e+00 1.004459429225901923e+00 1.002862056503154742e+00 1.006022282352975861e+00 1.004638922678144475e+00 1.006308636555322655e+00 1.006553353255551508e+00 1.008516017092271122e+00 1.009220352131964260e+00 1.008626559581934590e+00 1.007478994370122782e+00 1.009017735741467803e+00 1.010704036108659887e+00 1.009635006019864889e+00 1.012518110488113354e+00 1.008216962859789678e+00 1.009090226840283711e+00 1.008997290475674991e+00 1.008843964186601605e+00 1.007560654854620319e+00 1.007002155112594277e+00 1.008869052348534190e+00 1.010311275672424181e+00 1.008020118424648226e+00 1.011801222953407686e+00 1.008646068337836654e+00 1.007225703387847338e+00 1.008706454973835376e+00 1.007453012876665444e+00 1.010634221558586843e+00 1.009012159718803314e+00 1.008774278121307155e+00 1.010974962224234330e+00 1.006756402040781984e+00 1.008053542128976465e+00 1.008128749515831313e+00 1.009105097452982935e+00 1.006859332819638020e+00 1.006811111685150806e+00 1.009864719475057626e+00 1.007369505471390703e+00 1.005848100249935539e+00 1.007245185048526670e+00 1.008324686462479969e+00 1.008546670518209787e+00 1.009452760461771126e+00 1.008969411235403069e+00 1.010516013250525980e+00 1.009897274192061323e+00 1.007794537405440227e+00 1.008323757761551587e+00 1.008542025999847658e+00 1.008694377357420402e+00 1.007781542506221095e+00 1.007587567146105867e+00 1.007590351217286129e+00 1.006431914425110818e+00 1.007547662971174818e+00 1.007966271454235452e+00 1.010713345079714998e+00 1.005247033113660482e+00 1.007138504381963839e+00 1.008509514970179932e+00 1.007207149775614541e+00 1.009029817229620818e+00 1.006877880024786842e+00 1.009031675932943850e+00 1.008457499502568133e+00 1.007106966175126850e+00 1.006544082599258871e+00 1.005480378609213687e+00 1.005383144737457268e+00 1.006501438680063032e+00 1.005287772075402097e+00 1.008092537851406512e+00 1.007182102941224899e+00 1.006013943160662283e+00 1.005522979267661876e+00 1.005754536147883238e+00 1.004177300751263546e+00 1.006003750908373462e+00 1.003570761758106000e+00 1.004944320279405279e+00 1.005846247410968841e+00 1.003265781574476101e+00 1.004633370853628138e+00 1.002662563608556212e+00 1.008323757761551587e+00 1.007995051373673068e+00 1.006372590858421123e+00 1.006763820123419917e+00 1.006789783843086816e+00 1.007479922292996655e+00 1.006711894692771114e+00 1.005396108710393310e+00 1.007464147720389169e+00 1.006020429193154042e+00 1.006813893610902344e+00 1.003388686679221875e+00 1.004820299150939622e+00 1.007623760671489954e+00 1.005108162696716878e+00 1.005291475699245929e+00 1.007040182644272308e+00 1.003628071409879752e+00 1.001343769676697359e+00 1.000644931705116925e+00 1.002500966521033376e+00 9.998508036168619606e-01 1.002429872053598681e+00 1.003529168092704316e+00 1.000829274291424653e+00 9.993039406296733151e-01 1.000007368299442811e+00 1.002180619598174394e+00 9.991346026774731159e-01 1.002068014744406543e+00 1.001895440060299514e+00 1.001384350453542238e+00 1.001712746318457192e+00 1.002172312250446673e+00 1.002308007553444735e+00 1.000532499400994535e+00 1.000014736653179082e+00 1.002422485904554295e+00 1.004167127106594171e+00 1.002700427263767624e+00 1.000655991302729309e+00 9.987914132391250144e-01 1.000962021981415484e+00 1.003227896570534794e+00 1.000584106103153736e+00 1.001572519181088250e+00 1.000519598141350164e+00 1.001247858014081560e+00 1.002960894072815190e+00 1.001115994477968174e+00 9.989478120338410871e-01 1.000350975545680532e+00 1.001032090360736815e+00 9.995966684517529899e-01 9.991244801220054983e-01 1.001439690526895632e+00 1.000158430403168097e+00 1.001326246667819664e+00 1.002080013019976734e+00 1.002324624567421330e+00 1.000315043256427616e+00 1.000272663240876714e+00 9.997283318674989872e-01 9.997670055360153851e-01 9.997559557637824001e-01 1.001217426425778267e+00 1.001382505837098869e+00 1.001532853224191610e+00 9.995018447064467626e-01 9.978140158785544500e-01 1.001572519181088250e+00 1.000408101329175903e+00 1.001315179662312316e+00 9.997218864015238182e-01 1.000893802219429363e+00 1.000820978145365636e+00 9.998913238892865873e-01 1.002468650228977465e+00 1.000768437483939621e+00 9.994714661858791205e-01 1.001122448932117548e+00 1.001683223184412164e+00 9.996712449005240586e-01 1.002072629448779617e+00 1.001115072416487228e+00 1.000542636221704917e+00 1.002550827986648851e+00 1.000683640831544263e+00 1.001908359060819542e+00 9.988521298631203305e-01 9.998747472157250016e-01 1.001638940114822907e+00 1.002007102638351688e+00 9.987757747064662794e-01 1.000882739993449899e+00 1.002536053960522144e+00 9.988631696458449838e-01 1.000406258511049806e+00 1.001719204620018733e+00 1.001019182659170115e+00 1.002099395153217998e+00 9.989947364476653435e-01 9.974501500530031928e-01 1.002826034016671697e+00 1.000467073301641197e+00 1.000872599727038237e+00 9.987665756839910758e-01 1.000655991302729309e+00 1.001133513807474618e+00 1.001324402158407345e+00 1.001622334468450504e+00 1.000308594007798257e+00 9.972939857375336947e-01 1.000500246563796658e+00 1.001334547002221687e+00 1.001754264697916064e+00 9.984593770016511050e-01 9.956539017763434973e-01 9.969137819632627462e-01 9.964428609723627872e-01 9.968348206193469174e-01 9.973702276132776490e-01 9.949709479205443019e-01 9.946392656539477795e-01 9.957978860741761862e-01 9.958657585044199401e-01 9.981862886785345390e-01 9.950195184177954566e-01 9.969789756931575209e-01 9.948270831912633394e-01 9.980824060036708190e-01 9.968036050689352834e-01 9.997725304679302427e-01 1.000488267203357706e+00 1.002028329164062592e+00 1.000582262960813429e+00 9.980401205775198958e-01 1.001033012345788231e+00 1.000593321865781427e+00 1.001433234027420571e+00 1.000319649888048446e+00 1.000537107034041640e+00 1.001916664220547926e+00 1.001588201504338027e+00 1.001093865236804215e+00 1.001959113889895558e+00 9.991649709592126394e-01 1.002161235893930025e+00 1.000609910452410878e+00 9.991502468285530236e-01 9.995764140807462672e-01 1.003449682771902163e+00 1.000942661846708992e+00 9.951780763537187990e-01 1.000607145668874542e+00 9.983150078738182165e-01 1.000268978106987117e+00 9.987904933186616541e-01 9.997559557637824001e-01 1.000215545191230460e+00 1.001388962009515993e+00 1.000014736653179082e+00 9.997375397481168546e-01 9.995487951453143616e-01 9.988125716436498935e-01 1.001487654397613003e+00 1.000060790094098317e+00 9.986801090139919568e-01 9.997670055360153851e-01 9.996399405284307482e-01 9.996169232331731935e-01 9.997025502529357510e-01 1.001741347684349526e+00 9.997320150095688751e-01 9.983848909594059684e-01 1.001488576802254560e+00 9.975071101827098774e-01 1.000743550764936485e+00 1.000788716008861767e+00 9.990158991593872662e-01 9.991934995798454899e-01 1.000981382490582217e+00 9.978939738804396553e-01 9.986626326178269508e-01 1.001540232818155962e+00 9.984621358506751143e-01 9.999686853330502778e-01 1.001709055879115295e+00 9.991198789943321890e-01 1.000600694536998958e+00 1.001149189256907546e+00 1.001182385136512254e+00 9.985688171924786971e-01 1.000787794248815477e+00 9.991401241145910772e-01 1.000093028764663217e+00 1.001770872531528411e+00 9.992183477518220558e-01 1.001341925135006417e+00 1.001171319721013919e+00 1.000470759165340118e+00 9.999253990257782609e-01 1.000331627229547271e+00 1.001045920225682728e+00 1.000428372552623291e+00 9.980410398068657596e-01 9.989257307194218116e-01 1.000669815971638732e+00 9.985246718065942106e-01 1.000676267549159615e+00 1.000257001515609590e+00 1.000350975545680532e+00 9.982175475285803845e-01 9.999355296956947692e-01 1.001431389320930343e+00 9.996362577255751836e-01 9.985835327548113760e-01 1.001091099116051542e+00 1.000214623959093663e+00 9.979289000756211836e-01 9.993554839637094345e-01 9.996694034397363149e-01 1.001462749793402551e+00 1.002201849799669864e+00 9.996924219434075720e-01 1.000459701614977659e+00 9.990803101710094003e-01 1.000925145857013643e+00 1.001269990659265030e+00 1.000987836076854931e+00
2.288603692008687176e+03 2.288610636579888705e+03 2.288617581151091144e+03 2.288624525722290855e+03 2.288631470293323218e+03 2.288638414864200058e+03 2.288645359435076898e+03 2.288652304005955102e+03 2.288659248576834216e+03 2.288666193147711510e+03 2.288673137718416911e+03 2.288680082288971334e+03 2.288687026859523485e+03 2.288693971430076544e+03 2.288700916000630968e+03 2.288707860571184028e+03 2.288714805141566558e+03 2.288721749711793564e+03 2.288728694282022389e+03 2.288735638852248940e+03 2.288742583422477310e+03 2.288749527992703406e+03 2.288756472562760791e+03 2.288763417132664472e+03 2.288770361702564969e+03 2.288777306272466376e+03 2.288784250842367328e+03 2.288791195412270099e+03 2.288798139981998702e+03 2.288805084551574510e+03 2.288812029121148498e+03 2.288818973690724306e+03 2.288825918260299204e+03 2.288832862829872283e+03 2.288839807399275287e+03 2.288846751968520948e+03 2.288853696537769792e+03 2.288860641107015908e+03 2.288867585676263843e+03 2.288874530245509050e+03 2.288881474814583271e+03 2.288888419383501969e+03 2.288895363952419302e+03 2.288902308521339364e+03 2.288909253090257153e+03 2.288916197659174486e+03 2.288923142227917651e+03 2.288930086796508022e+03 2.288937031365094754e+03 2.288943975933683305e+03 2.288950920502272766e+03 2.288957865070863136e+03 2.288964809639277064e+03 2.288971754207532740e+03 2.288978698775792509e+03 2.288985643344049095e+03 2.288992587912307499e+03 2.288999532480566813e+03 2.289006477048650595e+03 2.289013421616575215e+03 2.289020366184502564e+03 2.289027310752428548e+03 2.289034255320356351e+03 2.289041199888282335e+03 2.289048144456034606e+03 2.289055089023629080e+03 2.289062033591221734e+03 2.289068978158817572e+03 2.289075922726411136e+03 2.289082867294005155e+03 2.289089811861423186e+03 2.289096756428685694e+03 2.289103700995945019e+03 2.289110645563205708e+03 2.289117590130468216e+03 2.289124534697727995e+03 2.289131479264811787e+03 2.289138423831738692e+03 2.289145368398666051e+03 2.289152312965592500e+03 2.289159257532519405e+03 2.289166202099444945e+03 2.289173146666194953e+03 2.289180091232784889e+03 2.289187035799377554e+03 2.289193980365968855e+03 2.289200924932560156e+03 2.289207869499151911e+03 2.289214814065564497e+03 2.289221758631820194e+03 2.289228703198073617e+03 2.289235647764328860e+03 2.289242592330585012e+03 2.289249536896838890e+03 2.289256481462916781e+03 2.289263426028832782e+03 2.289270370594749238e+03 2.289277315160667968e+03 2.289284259726584878e+03 2.289291204292504062e+03 2.289298148858243167e+03 2.289305093423821290e+03 2.289312037989399869e+03 2.289318982554977993e+03 2.289325927120557935e+03 2.289332871686136059e+03 2.289339816251536831e+03 2.289346760816776168e+03 2.289353705382015050e+03 2.289360649947253023e+03 2.289367594512492815e+03 2.289374539077731242e+03 2.289381483642791864e+03 2.289388428207691504e+03 2.289395372772590690e+03 2.289402317337488512e+03 2.289409261902386334e+03 2.289416206467285974e+03 2.289423151032003261e+03 2.289430095596560022e+03 2.289437040161116784e+03 2.289443984725674909e+03 2.289450929290231215e+03 2.289457873854787522e+03 2.289464818419161929e+03 2.289471762983377175e+03 2.289478707547590602e+03 2.289485652111804939e+03 2.289492596676019730e+03 2.289499541240231792e+03 2.289506485804263775e+03 2.289513430368132958e+03 2.289520374932003506e+03 2.289527319495871780e+03 2.289534264059744146e+03 2.289541208623611965e+03 2.289548153187298794e+03 2.289555097750822370e+03 2.289562042314347309e+03 2.289568986877870429e+03 2.289575931441394005e+03 2.289582876004919399e+03 2.289589820568261075e+03 2.289596765131438588e+03 2.289603709694614736e+03 2.289610654257793158e+03 2.289617598820969761e+03 2.289624543384146818e+03 2.289631487947141977e+03 2.289638432509971153e+03 2.289645377072800784e+03 2.289652321635630415e+03 2.289659266198457772e+03 2.289666210761288312e+03 2.289673155323932406e+03 2.289680099886414610e+03 2.289687044448893630e+03 2.289693989011373560e+03 2.289700933573853945e+03 2.289707878136333875e+03 2.289714822698630087e+03 2.289721767260758497e+03 2.289728711822889636e+03 2.289735656385018501e+03 2.289742600947148276e+03 2.289749545509277596e+03 2.289756490071220924e+03 2.289763434632996905e+03 2.289770379194776069e+03 2.289777323756552960e+03 2.289784268318332124e+03 2.289791212880108105e+03 2.289798157441700369e+03 2.289805102003123466e+03 2.289812046564547472e+03 2.289818991125970570e+03 2.289825935687396395e+03 2.289832880248819492e+03 2.289839824810057053e+03 2.289846769371125902e+03 2.289853713932195205e+03 2.289860658493264964e+03 2.289867603054332903e+03 2.289874547615404481e+03 2.289881492176285064e+03 2.289888436736998756e+03 2.289895381297710628e+03 2.289902325858423410e+03 2.289909270419135282e+03 2.289916214979848974e+03 2.289923159540373035e+03 2.289930104100728840e+03 2.289937048661083281e+03 2.289943993221439086e+03 2.289950937781792163e+03 2.289957882342147968e+03 2.289964826902312780e+03 2.289971771462308880e+03 2.289978716022304980e+03 2.289985660582301080e+03 2.289992605142296270e+03 2.289999549702291915e+03 2.290006494262097021e+03 2.290013438821732052e+03 2.290020383381367083e+03 2.290027327941001658e+03 2.290034272500637599e+03 2.290041217060271720e+03 2.290048161619714392e+03 2.290055106178986534e+03 2.290062050738259131e+03 2.307256648942704032e+03 2.307291371223789156e+03 2.307298315680241558e+03 2.307305260136901779e+03 2.307312204593562001e+03 2.307319149050220858e+03 2.307326093506881080e+03 2.307333037963543120e+03 2.307339982420405704e+03 2.307346926877453825e+03 2.307353871334501946e+03 2.307360815791550522e+03 2.307367760248598188e+03 2.307374704705646764e+03 2.307381649162872236e+03 2.307388593620255506e+03 2.307395538077639685e+03 2.307402482535024319e+03 2.307409426992408044e+03 2.307416371449789949e+03 2.307423315907326014e+03 2.307430260364999867e+03 2.307437204822672356e+03 2.307444149280344391e+03 2.307451093738016880e+03 2.307458038195688914e+03 2.307464982653491006e+03 2.307471927111408149e+03 2.307478871569324838e+03 2.307485816027242890e+03 2.307492760485160034e+03 2.307499704943078086e+03 2.307506649401102550e+03 2.307513593859223874e+03 2.307520538317345654e+03 2.307527482775466979e+03 2.307534427233589668e+03 2.307541371691711447e+03 2.307548316149920993e+03 2.307555260608211029e+03 2.307562205066501974e+03 2.307569149524792010e+03 2.307576093983080227e+03 2.307583038441368899e+03 2.307589982899728966e+03 2.307596927358155426e+03 2.307603871816578248e+03 2.307610816275001071e+03 2.307617760733424802e+03 2.307624705191848989e+03 2.307631649650327290e+03 2.307638594108855159e+03 2.307645538567382118e+03 2.307652483025907713e+03 2.307659427484435128e+03 2.307666371942963906e+03 2.307673316401530428e+03 2.307680260860131057e+03 2.307687205318733049e+03 2.307694149777335042e+03 2.307701094235938854e+03 2.307708038694539937e+03 2.307714983153168760e+03 2.307721927611819865e+03 2.307728872070471880e+03 2.307735816529122985e+03 2.307742760987774091e+03 2.307749705446424741e+03 2.307756649905087670e+03 2.307763594363766515e+03 2.307770538822443086e+03 2.307777483281120112e+03 2.307784427739796229e+03 2.307791372198472800e+03 2.307798316657152100e+03 2.307805261115832309e+03 2.307812205574512518e+03 2.307819150033193182e+03 2.307826094491872936e+03 2.307833038950554055e+03 2.307839983409224715e+03 2.307846927867889008e+03 2.307853872326552391e+03 2.307860816785217139e+03 2.307867761243882342e+03 2.307874705702545270e+03 2.307881650161191374e+03 2.307888594619819742e+03 2.307895539078450838e+03 2.307902483537081025e+03 2.307909427995708938e+03 2.307916372454337306e+03 2.307923316912939299e+03 2.307930261371519009e+03 2.307937205830096445e+03 2.307944150288672517e+03 2.307951094747249954e+03 2.307958039205827845e+03 2.307964983664370266e+03 2.307971928122880854e+03 2.307978872581391897e+03 2.307985817039902031e+03 2.307992761498411710e+03 2.307999705956924117e+03 2.308006650415391050e+03 2.308013594873819784e+03 2.308020539332247154e+03 2.308027483790675888e+03 2.308034428249106440e+03 2.308041372707535174e+03 2.308048317165912977e+03 2.308055261624248033e+03 2.308062206082583089e+03 2.308069150540917235e+03 2.308076094999250927e+03 2.308083039457585073e+03 2.308089983915862376e+03 2.308096928374090567e+03 2.308103872832316938e+03 2.308110817290544219e+03 2.308117761748771045e+03 2.308124706206996962e+03 2.308131650665163761e+03 2.308138595123271898e+03 2.308145539581380490e+03 2.308152484039489082e+03 2.308159428497598128e+03 2.324791272002084042e+03 2.324798216359601611e+03 2.324805160716987757e+03 2.324812105074371175e+03 2.324819049431759140e+03 2.324825993789142558e+03 2.324832938146527795e+03 2.324839882503764784e+03 2.324846826860869896e+03 2.324853771217973190e+03 2.324860715575076938e+03 2.324867659932181141e+03 2.324874604289284889e+03 2.324881548646242209e+03 2.324888493003063104e+03 2.324895437359885818e+03 2.324902381716706714e+03 2.324909326073528973e+03 2.324916270430350778e+03 2.324923214787025245e+03 2.324930159143565561e+03 2.324937103500105877e+03 2.324944047856643920e+03 2.324950992213185600e+03 2.324957936569725007e+03 2.324964880926117075e+03 2.324971825282373175e+03 2.324978769638631093e+03 2.324985713994892194e+03 2.324992658351147384e+03 2.324999602707405302e+03 2.325006547063514063e+03 2.325013491419489128e+03 2.325020435775463739e+03 2.325027380131438804e+03 2.325034324487412960e+03 2.325041268843388480e+03 2.325048213199215297e+03 2.325055157554907055e+03 2.325062101910598358e+03 2.325069046266289206e+03 2.325075990621980964e+03 2.325082934977674086e+03 2.325089879333217596e+03 2.325096823688625591e+03 2.325103768044034496e+03 2.325110712399441127e+03 2.325117656754851851e+03 2.325124601110258936e+03 2.325131545465519139e+03 2.325138489820642462e+03 2.325145434175766695e+03 2.325152378530892747e+03 2.325159322886016980e+03 2.325166267241141213e+03 2.325173211596116744e+03 2.325180155950957214e+03 2.325187100305799959e+03 2.325194044660639520e+03 2.325200989015480445e+03 2.325207933370320916e+03 2.325214877725013139e+03 2.325221822079570757e+03 2.325228766434126101e+03 2.325235710788683264e+03 2.325242655143237698e+03 2.325249599497796225e+03 2.325256543852202412e+03 2.325263488206474449e+03 2.325270432560745121e+03 2.325277376915017157e+03 2.325284321269288739e+03 2.325291265623561230e+03 2.325298209977683200e+03 2.325305154331670110e+03 2.325312098685657020e+03 2.325319043039644384e+03 2.325325987393630840e+03 2.325332931747617295e+03 2.325339876101452774e+03 2.325346820455156376e+03 2.325353764808859523e+03 2.325360709162560852e+03 2.325367653516261726e+03 2.325374597869963054e+03 2.325381542223516135e+03 2.325388486576931882e+03 2.325395430930348539e+03 2.325402375283762922e+03 2.325409319637180033e+03 2.325416263990596235e+03 2.325423208343862825e+03 2.325430152696992536e+03 2.325437097050122247e+03 2.325444041403252413e+03 2.325450985756384853e+03 2.325457930109513654e+03 2.325464874462493754e+03 2.325471818815338338e+03 2.325478763168182923e+03 2.325485707521026598e+03 2.325492651873870727e+03 2.325499596226715312e+03 2.325506540579408920e+03 2.325513484931967469e+03 2.325520429284525562e+03 2.325527373637084111e+03 2.325534317989639931e+03 2.325541262342198479e+03 2.325548206694606051e+03 2.325555151046877654e+03 2.325562095399146983e+03 2.325569039751418586e+03 2.325575984103688825e+03 2.325582928455963156e+03 2.325589872808081054e+03 2.325596817160065712e+03 2.325603761512049005e+03 2.325610705864032752e+03 2.325617650216017864e+03 2.325624594568002067e+03 2.325631538919834838e+03 2.325638483271532095e+03 2.325645427623227079e+03 2.325652371974926609e+03 2.325659316326621592e+03 2.325666260678319304e+03 2.325673205029863766e+03 2.325680149381274987e+03 2.325687093732681660e+03 2.325694038084091972e+03 2.325700982435500464e+03 2.325707926786910321e+03 2.325714871138169656e+03 2.325721815489290293e+03 2.325728759840411840e+03 2.325735704191532022e+03 2.325742648542653569e+03 2.325749592893775116e+03 2.325756537244744777e+03 2.325763481595578014e+03 2.325770425946412161e+03 2.325777370297243124e+03 2.325784314648077270e+03 2.325791258998910052e+03 2.325798203349591859e+03 2.325805147700134967e+03 2.325812092050679894e+03 2.325819036401224821e+03 2.325825980751770203e+03 2.325832925102314221e+03 2.325839869452708172e+03 2.325846813802963425e+03 2.325853758153219133e+03 2.325860702503473931e+03 2.325867646853730093e+03 2.325874591203984892e+03 2.325881535554090533e+03 2.325888479904057021e+03 2.325895424254023965e+03 2.325902368603989089e+03 2.325909312953956032e+03 2.325916257303922976e+03 2.325923201653738488e+03 2.325930146003414393e+03 2.325937090353092117e+03 2.325944034702768477e+03 2.325950979052447110e+03 2.325957923402123924e+03 2.325964867751648853e+03 2.325971812101035539e+03 2.325978756450424044e+03 2.325985700799812093e+03 2.325992645149200143e+03 2.325999589498585010e+03 2.326006533847821174e+03 2.326013478196919095e+03 2.326020422546017926e+03 2.326027366895114028e+03 2.326034311244211949e+03 2.326041255593308961e+03 2.326048199942255451e+03 2.326055144291060969e+03 2.326062088639869216e+03 2.326069032988676099e+03 2.326075977337483437e+03 2.326082921686290774e+03 2.326089866034945771e+03 2.326096810383461161e+03 2.326103754731978370e+03 2.326110699080494214e+03 2.326117643429012332e+03 2.326124587777527267e+03 2.326131532125891226e+03 2.326138476474116487e+03 2.326145420822343112e+03 2.326152365170568828e+03 2.326159309518794544e+03 2.326166253867020714e+03 2.326173198215092270e+03 2.326180142563028767e+03 2.326187086910962080e+03 2.326194031258897212e+03 2.326200975606830525e+03 2.326207919954765657e+03 2.326214864302547539e+03 2.326221808650188905e+03 2.326228752997832089e+03 2.326235697345475273e+03 2.326242641693117093e+03 2.326249586040762097e+03 2.326256530388249303e+03

